Double Upconversion for Superconducting Qubit Control realised using Microstrip Filters

Superconducting qubits provide a promising platform for physically realising quantum computers at scale. Such devices require precision control at microwave frequencies. Common practice is to synthesise such control signals using IQ modulation, requiring calibration of a in-phase (I) and quadrature (Q) signals alongside two DC offsets to generate pure tones. This paper presents an economic physical implementation of an alternative method referred to as double upconversion which requires considerably less hardware calibration and physical resources to operate a qubit. A physical circuit was created using standard PCB design techniques for microstrip filters and two common RF mixers. This circuit was then utilised to successfully control a superconducting transmon qubit. When using proper RF shielding, qubit tones were demonstrated with over 70dB of spurious-free dynamic range across the entire operational spectrum of a transmon qubit.

==> figDBCantenna.csv <==
LO2 FREQ (HZ),EXPECTED DRIVE FREQ (HZ),LO2 dB,Drive dB
7.4,4.5,-61,-59.16
7.663,4.763,-62,-59
7.926,5.026,-63,-59.6
8.189,5.289,-63,-59
8.452,5.552,-70,-58
8.715,5.815,-72,-58
8.978,6.078,-73,-58
9.241,6.341,-72,-58
9.504,6.604,-64,-59
9.767,6.867,-68,-59


==> figDBCmultiple.csv <==
Freq,dBc1,dBc2,dBc3,dBc4
4.5,41.49,27.19,24.64,26.77
4.763,32.4,22.7,24.98,24.19
5.026,28,25.57,31.84,42.18
5.289,30.63,27.74,26.6,35.19
5.552,39.65,34.64,34.43,46.77
5.815,48.7,40.9,50.88,48.75
6.078,24.89,43.26,56.55,40.46
6.341,38.46,35.93,30,26.33
6.604,49.98,45.12,41.4,42.32
6.867,41.7,49.51,44.67,35.58


==> figExpQubitSpecFit.csv <==
5.549999999999999822e+00,5.874376175928562871e-01
5.551000000000000156e+00,6.013879141656559568e-01
5.551999999999999602e+00,6.161504471740613109e-01
5.552999999999999936e+00,6.317891485262469020e-01
5.554000000000000270e+00,6.483743271451088974e-01
5.554999999999999716e+00,6.659834426740341984e-01
5.556000000000000050e+00,6.847019901607979131e-01
5.557000000000000384e+00,7.046245141471910722e-01
5.557999999999999829e+00,7.258557740767709321e-01
5.559000000000000163e+00,7.485120871585436708e-01
5.559999999999999609e+00,7.727228799654024538e-01
5.560999999999999943e+00,7.986324863231299975e-01
5.562000000000000277e+00,8.264022367375324363e-01
5.562999999999999723e+00,8.562128940677169453e-01
5.564000000000000057e+00,8.882675018338694883e-01
5.565000000000000391e+00,9.227947260255711104e-01
5.565999999999999837e+00,9.600527892937834595e-01
5.567000000000000171e+00,1.000334118923603910e+00
5.567999999999999616e+00,1.043970858236167087e+00
5.568999999999999950e+00,1.091341426670126458e+00
5.570000000000000284e+00,1.142878358852864817e+00
5.570999999999999730e+00,1.199077710250581852e+00
5.572000000000000064e+00,1.260510390117091095e+00
5.573000000000000398e+00,1.327835876236526769e+00
5.573999999999999844e+00,1.401818886716050150e+00
5.575000000000000178e+00,1.483349740235405445e+00
5.575999999999999623e+00,1.573469338848945354e+00
5.576999999999999957e+00,1.673399971438904954e+00
5.578000000000000291e+00,1.784583480761897434e+00
5.578999999999999737e+00,1.908728788348224903e+00
5.580000000000000071e+00,2.047871362562711628e+00
5.581000000000000405e+00,2.204447988177514528e+00
5.581999999999999851e+00,2.381391202616497615e+00
5.583000000000000185e+00,2.582249063824523905e+00
5.583999999999999631e+00,2.811337565763303292e+00
5.584999999999999964e+00,3.073935054511234277e+00
5.586000000000000298e+00,3.376530378473169947e+00
5.586999999999999744e+00,3.727138992599667855e+00
5.588000000000000078e+00,4.135703143612795785e+00
5.589000000000000412e+00,4.614591934088589475e+00
5.589999999999999858e+00,5.179210802189038176e+00
5.591000000000000192e+00,5.848709908578230809e+00
5.591999999999999638e+00,6.646731030803453955e+00
5.592999999999999972e+00,7.602021284018981362e+00
5.594000000000000306e+00,8.748510857812648922e+00
5.594999999999999751e+00,1.012400327095174291e+01
5.596000000000000085e+00,1.176583123858500102e+01
5.597000000000000419e+00,1.370063292794925580e+01
5.597999999999999865e+00,1.592422160251157770e+01
5.599000000000000199e+00,1.836826981066934650e+01
5.599999999999999645e+00,2.085797242637146098e+01
5.600999999999999979e+00,2.308473084124006292e+01
5.602000000000000313e+00,2.464290943548453683e+01
5.602999999999999758e+00,2.516791166227769594e+01
5.604000000000000092e+00,2.452100046714820891e+01
5.605000000000000426e+00,2.287196181727216882e+01
5.605999999999999872e+00,2.059881655776960940e+01
5.607000000000000206e+00,1.810165820337920195e+01
5.607999999999999652e+00,1.567498703563593487e+01
5.608999999999999986e+00,1.348036946554430138e+01
5.610000000000000320e+00,1.157733956137894715e+01
5.610999999999999766e+00,9.965456565292800661e+00
5.612000000000000099e+00,8.616195755376088172e+00
5.613000000000000433e+00,7.491821322590455523e+00
5.613999999999999879e+00,6.554807662916814159e+00
5.615000000000000213e+00,5.771748807816909022e+00
5.615999999999999659e+00,5.114459485096239710e+00
5.616999999999999993e+00,4.559810071945641141e+00
5.618000000000000327e+00,4.089084972861762424e+00
5.618999999999999773e+00,3.687234343363408939e+00
5.620000000000000107e+00,3.342174602719345078e+00
5.621000000000000441e+00,3.044190631289178217e+00
5.621999999999999886e+00,2.785446984322716091e+00
5.623000000000000220e+00,2.559597450235075566e+00
5.623999999999999666e+00,2.361476927750957078e+00
5.625000000000000000e+00,2.186859632628537664e+00
5.626000000000000334e+00,2.032269668915943850e+00
5.626999999999999780e+00,1.894832496482828477e+00
5.628000000000000114e+00,1.772158176929526485e+00
5.628999999999999559e+00,1.662249275840649299e+00
5.629999999999999893e+00,1.563427910629352491e+00
5.631000000000000227e+00,1.474277698901340861e+00
5.631999999999999673e+00,1.393597341455176108e+00
5.633000000000000007e+00,1.320363325394605214e+00
5.634000000000000341e+00,1.253699807152747203e+00
5.634999999999999787e+00,1.192854173770198978e+00
5.636000000000000121e+00,1.137177115902691549e+00
5.636999999999999567e+00,1.086106302671925983e+00
5.637999999999999901e+00,1.039152945574756792e+00
5.639000000000000234e+00,9.958906905719266955e-01
5.639999999999999680e+00,9.559463950058224579e-01
5.641000000000000014e+00,9.189924373026853166e-01
5.642000000000000348e+00,8.847402786523336227e-01
5.642999999999999794e+00,8.529350516806637472e-01
5.644000000000000128e+00,8.233509950643426167e-01
5.644999999999999574e+00,7.957875877658897590e-01
5.645999999999999908e+00,7.700662641382611806e-01
5.647000000000000242e+00,7.460276131297006730e-01
5.647999999999999687e+00,7.235289824184862884e-01
5.649000000000000021e+00,7.024424224549252749e-01


==> figExpQubitSpecRaw.csv <==
5.549999999999999822e+00,1.542768170081983525e+00
5.551499999999999879e+00,2.424002374506569524e+00
5.552999999999999936e+00,1.391272769058426784e+00
5.554499999999999993e+00,2.584644060698158441e+00
5.556000000000000050e+00,1.028339429731796262e+00
5.557500000000000107e+00,7.947605779698705408e-01
5.559000000000000163e+00,2.171039332845955683e-01
5.560500000000000220e+00,1.889923725259484433e-01
5.562000000000000277e+00,3.019005321626694105e+00
5.563500000000000334e+00,1.651259371548011501e+00
5.565000000000000391e+00,8.376405712819283700e-01
5.566499999999999559e+00,2.376643419872743745e+00
5.567999999999999616e+00,3.656291842881122522e-01
5.569499999999999673e+00,1.480543359289168359e+00
5.570999999999999730e+00,1.334180376356438158e+00
5.572499999999999787e+00,5.872696573048244995e-01
5.573999999999999844e+00,1.814468672767449942e+00
5.575499999999999901e+00,1.971277884618680698e+00
5.576999999999999957e+00,3.827890149410608789e+00
5.578500000000000014e+00,1.101385118644129912e+00
5.580000000000000071e+00,8.848077860043371823e-01
5.581500000000000128e+00,1.254603718723711125e+00
5.583000000000000185e+00,1.178059288096129142e+00
5.584500000000000242e+00,5.215489830263206894e-01
5.586000000000000298e+00,1.512821267673417847e+00
5.587500000000000355e+00,2.360913402652103255e+00
5.589000000000000412e+00,3.244845716630222032e+00
5.590499999999999581e+00,4.012137566138606282e+00
5.591999999999999638e+00,5.927662094087145839e+00
5.593499999999999694e+00,9.372596500470308456e+00
5.594999999999999751e+00,1.418048880572397685e+01
5.596499999999999808e+00,1.437900498850127562e+01
5.597999999999999865e+00,1.701163980705863210e+01
5.599499999999999922e+00,2.044278093799611895e+01
5.600999999999999979e+00,2.232104133051696593e+01
5.602500000000000036e+00,2.223941577679404347e+01
5.604000000000000092e+00,2.292243962723109263e+01
5.605500000000000149e+00,2.122709967327209313e+01
5.607000000000000206e+00,2.455181724605406401e+01
5.608500000000000263e+00,1.936426934289975677e+01
5.610000000000000320e+00,9.257128682035231648e+00
5.611500000000000377e+00,6.128869325164893134e+00
5.613000000000000433e+00,5.357509929826444584e+00
5.614499999999999602e+00,4.677785106378117952e+00
5.615999999999999659e+00,3.244076715662880250e+00
5.617499999999999716e+00,1.751944540553986407e+00
5.618999999999999773e+00,1.377239188863415897e+00
5.620499999999999829e+00,2.344964491872990386e+00
5.621999999999999886e+00,4.030013960846991483e-01
5.623499999999999943e+00,4.198527338718490709e-01
5.625000000000000000e+00,1.957744235801264665e+00
5.626500000000000057e+00,2.351706427848212044e+00
5.628000000000000114e+00,1.931726331151542464e+00
5.629500000000000171e+00,8.727953499451632791e-01
5.631000000000000227e+00,2.273069156085563591e+00
5.632500000000000284e+00,3.345921363375593316e+00
5.634000000000000341e+00,1.055154630302329588e+00
5.635500000000000398e+00,1.875634670337476884e+00
5.636999999999999567e+00,2.265487077177277264e+00
5.638499999999999623e+00,1.064160884393551942e+00
5.639999999999999680e+00,1.213276453951390499e+00
5.641499999999999737e+00,1.979176127884043845e+00
5.642999999999999794e+00,1.172287352294926421e+00
5.644499999999999851e+00,1.025656349641016485e+00
5.645999999999999908e+00,1.825904608434644194e+00
5.647499999999999964e+00,2.584738369558408078e+00
5.649000000000000021e+00,1.071031117593528537e+00


==> figExpRabiFit.csv <==
0.000000000000000000e+00,8.378097329321820830e-03
2.040816326530612290e+00,-6.426228065115441312e-02
4.081632653061224580e+00,-1.083952867183679003e-01
6.122448979591837315e+00,-1.218077267155363574e-01
8.163265306122449161e+00,-1.038684572126396533e-01
1.020408163265306278e+01,-5.555782843085116385e-02
1.224489795918367463e+01,2.058569878135585451e-02
1.428571428571428648e+01,1.205988643124792370e-01
1.632653061224489832e+01,2.392998510003332968e-01
1.836734693877551194e+01,3.705567274334350403e-01
2.040816326530612557e+01,5.076041864679511351e-01
2.244897959183673564e+01,6.433922201318226231e-01
2.448979591836734926e+01,7.709487620057924318e-01
2.653061224489796288e+01,8.837376445461433416e-01
2.857142857142857295e+01,9.759934945180359644e-01
3.061224489795918657e+01,1.043016408776986204e+00
3.265306122448979664e+01,1.081411350680998584e+00
3.469387755102040671e+01,1.089260075023678498e+00
3.673469387755102389e+01,1.066216877814381014e+00
3.877551020408164106e+01,1.013523396152727685e+00
4.081632653061225113e+01,9.339418502236496167e-01
4.285714285714285410e+01,8.316103096114674242e-01
4.489795918367347127e+01,7.118275644350814391e-01
4.693877551020408845e+01,5.807787832382698134e-01
4.897959183673469852e+01,4.452161598964984868e-01
5.102040816326530859e+01,3.121110369848279498e-01
5.306122448979592576e+01,1.882954270996481938e-01
5.510204081632653583e+01,8.011136448352274009e-02
5.714285714285714590e+01,-6.913917535834424033e-03
5.918367346938775597e+01,-6.835034809565504466e-02
6.122448979591837315e+01,-1.010904963252651778e-01
6.326530612244899032e+01,-1.035066906682749477e-01
6.530612244897959329e+01,-7.553183844843563977e-02
6.734693877551021046e+01,-1.865993801623250237e-02
6.938775510204081343e+01,6.413359184985789607e-02
7.142857142857144481e+01,1.685475224490777246e-01
7.346938775510204778e+01,2.891782302339249711e-01
7.551020408163265074e+01,4.197993137900934979e-01
7.755102040816328213e+01,5.536829451894526022e-01
7.959183673469388509e+01,6.839463717955849287e-01
8.163265306122450227e+01,8.039057239853971693e-01
8.367346938775510523e+01,9.074189425470020609e-01
8.571428571428570820e+01,9.892002325468500779e-01
8.775510204081633958e+01,1.045089946010730131e+00
8.979591836734694255e+01,1.072266115321652613e+00
9.183673469387755972e+01,1.069386882114824022e+00
9.387755102040817690e+01,1.036656636060774295e+00
9.591836734693879407e+01,9.758126098995743014e-01
9.795918367346939704e+01,8.900327687842191082e-01
1.000000000000000000e+02,7.837698729490916172e-01


==> figExpRabiRaw.csv <==
0.000000000000000000e+00,-3.042597217438371832e-02
2.564102564102564319e+00,-4.091876788105863749e-02
5.128205128205128638e+00,-1.251285904261932591e-01
7.692307692307692513e+00,-4.905547082314536816e-02
1.025641025641025728e+01,-6.199233330352265509e-02
1.282051282051281937e+01,8.200209731473384611e-02
1.538461538461538503e+01,1.703863671454784179e-01
1.794871794871794890e+01,3.044225966899705149e-01
2.051282051282051455e+01,4.750711757364002863e-01
2.307692307692307665e+01,7.019647309031307181e-01
2.564102564102563875e+01,8.334881592288038155e-01
2.820512820512820440e+01,1.053935571671529070e+00
3.076923076923077005e+01,1.053142857857169767e+00
3.333333333333333570e+01,1.089930712955871961e+00
3.589743589743589780e+01,1.110431722220751816e+00
3.846153846153846700e+01,9.220516170536839917e-01
4.102564102564102910e+01,9.590111032435965077e-01
4.358974358974358410e+01,7.981594894631571790e-01
4.615384615384615330e+01,6.766464503501417038e-01
4.871794871794871540e+01,4.455996580933917484e-01
5.128205128205127750e+01,3.343107884218674553e-01
5.384615384615384670e+01,1.244598942211975895e-01
5.641025641025640880e+01,4.712255498397857623e-02
5.897435897435897090e+01,-1.007542806275621705e-01
6.153846153846154010e+01,-1.117227142527733169e-01
6.410256410256410220e+01,-1.082915047869963537e-01
6.666666666666667140e+01,-1.209949758125986874e-01
6.923076923076924061e+01,9.350531965587167982e-02
7.179487179487179560e+01,2.519164389156330341e-01
7.435897435897436480e+01,4.111078580550560635e-01
7.692307692307693401e+01,4.171871994408788420e-01
7.948717948717948900e+01,6.578387036425479284e-01
8.205128205128205821e+01,8.121977555381845182e-01
8.461538461538461320e+01,9.284518325683609463e-01
8.717948717948716819e+01,1.010249519070655744e+00
8.974358974358973740e+01,1.114525789307154513e+00
9.230769230769230660e+01,1.052423212087184590e+00
9.487179487179486159e+01,1.040645024808307006e+00
9.743589743589743080e+01,9.040797065113389541e-01
1.000000000000000000e+02,7.259740215118105633e-01


==> figExpRamseyFit.csv <==
0.000000000000000000e+00,7.219847489566153520e-01
4.079591836734693805e-02,6.770537635477925642e-01
8.159183673469387610e-02,6.190885030643746845e-01
1.223877551020408211e-01,5.514551860047097742e-01
1.631836734693877522e-01,4.780717725411325891e-01
2.039795918367346694e-01,4.031810138723593284e-01
2.447755102040816422e-01,3.311051658323429514e-01
2.855714285714285872e-01,2.659965467364330260e-01
3.263673469387755044e-01,2.115983342885844887e-01
3.671632653061224216e-01,1.710293805626404429e-01
4.079591836734693389e-01,1.466054145817181076e-01
4.487551020408163116e-01,1.397068815414586052e-01
4.895510204081632843e-01,1.507009598084440016e-01
5.303469387755102016e-01,1.789221586936110553e-01
5.711428571428571743e-01,2.227125134099801063e-01
6.119387755102040360e-01,2.795189543446962022e-01
6.527346938775510088e-01,3.460421342733032146e-01
6.935306122448979815e-01,4.184280391292555246e-01
7.343265306122448433e-01,4.924912554407429033e-01
7.751224489795918160e-01,5.639569611312841291e-01
8.159183673469386777e-01,6.287076491096711406e-01
8.567142857142856505e-01,6.830203446176870141e-01
8.975102040816326232e-01,7.237806505734905027e-01
9.383061224489794849e-01,7.486613156386974222e-01
9.791020408163265687e-01,7.562550875965016184e-01
1.019897959183673430e+00,7.461542693449370045e-01
1.060693877551020403e+00,7.189724822338099397e-01
1.101489795918367154e+00,6.763074827682984402e-01
1.142285714285714349e+00,6.206472806996535807e-01
1.183081632653061099e+00,5.552250728940946178e-01
1.223877551020408072e+00,4.838314499520907086e-01
1.264673469387755045e+00,4.105947821846206436e-01
1.305469387755102018e+00,3.397425078126956044e-01
1.346265306122448768e+00,2.753571254919039424e-01
1.387061224489795963e+00,2.211409745178764263e-01
1.427857142857142714e+00,1.802033545177914031e-01
1.468653061224489687e+00,1.548822241613606598e-01
1.509448979591836659e+00,1.466107024911058598e-01
1.550244897959183632e+00,1.558359943863050767e-01
1.591040816326530383e+00,1.819953245506673589e-01
1.631836734693877355e+00,2.235501681909685401e-01
1.672632653061224550e+00,2.780767018091531151e-01
1.713428571428571301e+00,3.424071584585173245e-01
1.754224489795918274e+00,4.128138450212247013e-01
1.795020408163265246e+00,4.852251328162129340e-01
1.835816326530612219e+00,5.554609073980597556e-01
1.876612244897958970e+00,6.194738629600426982e-01
1.917408163265306165e+00,6.735827135101559726e-01
1.958204081632653137e+00,7.146838836349391766e-01
1.998999999999999888e+00,7.404295064934486303e-01


==> figExpRamseyRaw.csv <==
0.000000000000000000e+00,6.704916438438178750e-01
4.079591836734693805e-02,5.957618975314076248e-01
8.159183673469387610e-02,4.981848701087581710e-01
1.223877551020408211e-01,5.634870548936171675e-01
1.631836734693877522e-01,4.357697497592437075e-01
2.039795918367346694e-01,3.710023190836848062e-01
2.447755102040816422e-01,3.147824967205613556e-01
2.855714285714285872e-01,1.801219354996869693e-01
3.263673469387755044e-01,2.207022578404601587e-01
3.671632653061224216e-01,9.328339412404292041e-02
4.079591836734693389e-01,6.937707858140169936e-02
4.487551020408163116e-01,1.025981207702707926e-01
4.895510204081632843e-01,1.499553330182302469e-01
5.303469387755102016e-01,1.431868366440368356e-01
5.711428571428571743e-01,1.909675674502012976e-01
6.119387755102040360e-01,2.423461900940870328e-01
6.527346938775510088e-01,2.277682799514225420e-01
6.935306122448979815e-01,4.533611792917151551e-01
7.343265306122448433e-01,3.590106557026985223e-01
7.751224489795918160e-01,5.230452947457098212e-01
8.159183673469386777e-01,5.996736681777848910e-01
8.567142857142856505e-01,6.046401599907569313e-01
8.975102040816326232e-01,7.170773438446881309e-01
9.383061224489794849e-01,7.404271061506437768e-01
9.791020408163265687e-01,7.533917281212793027e-01
1.019897959183673430e+00,7.653362376686864144e-01
1.060693877551020403e+00,7.715053614779754376e-01
1.101489795918367154e+00,6.714555923560465711e-01
1.142285714285714349e+00,6.860601224676854404e-01
1.183081632653061099e+00,5.678459383773883928e-01
1.223877551020408072e+00,5.174266574683727971e-01
1.264673469387755045e+00,5.011415703723611781e-01
1.305469387755102018e+00,3.539868633554380528e-01
1.346265306122448768e+00,4.038086495782887142e-01
1.387061224489795963e+00,2.305480872792655123e-01
1.427857142857142714e+00,2.064635677297599614e-01
1.468653061224489687e+00,1.997358222922361037e-01
1.509448979591836659e+00,1.878941443744511219e-01
1.550244897959183632e+00,2.157414911444346384e-01
1.591040816326530383e+00,1.777164129081095223e-01
1.631836734693877355e+00,2.943452414626654412e-01
1.672632653061224550e+00,2.336191570448568067e-01
1.713428571428571301e+00,4.695546652639958629e-01
1.754224489795918274e+00,4.826166830900744942e-01
1.795020408163265246e+00,5.229592233031199466e-01
1.835816326530612219e+00,6.133448921215742811e-01
1.876612244897958970e+00,6.099525322383574366e-01
1.917408163265306165e+00,7.528120875208592633e-01
1.958204081632653137e+00,7.610235640688792769e-01
1.998999999999999888e+00,8.059709167986439660e-01


==> figMeasSpecDBc.csv <==
4.5,-67.84996033
4.505797101,-66.86473083
4.511594203,-66.5213089
4.517391304,-69.89681244
4.523188406,-66.3734436
4.528985507,-69.70191956
4.534782609,-67.96434021
4.54057971,-67.60412598
4.546376812,-64.85314941
4.552173913,-67.30942535
4.557971014,-67.33483124
4.563768116,-66.52536011
4.569565217,-66.90155029
4.575362319,-68.22571564
4.58115942,-67.20565796
4.586956522,-67.06192017
4.592753623,-67.18658447
4.598550725,-67.36821747
4.604347826,-70.50074768
4.610144928,-65.92316437
4.615942029,-65.87718201
4.62173913,-64.29317474
4.627536232,-66.7197876
4.633333333,-67.55742645
4.639130435,-67.13774109
4.644927536,-66.8028717
4.650724638,-66.87566376
4.656521739,-66.63824463
4.662318841,-66.80294037
4.668115942,-69.34509277
4.673913043,-67.48679352
4.679710145,-65.87690735
4.685507246,-67.16069031
4.691304348,-66.21650696
4.697101449,-67.08392334
4.702898551,-66.53244019
4.708695652,-67.74227142
4.714492754,-69.35318756
4.720289855,-68.79741669
4.726086957,-67.09301758
4.731884058,-66.27256775
4.737681159,-66.45790863
4.743478261,-65.63275146
4.749275362,-68.01703644
4.755072464,-67.15664673
4.760869565,-67.65731049
4.766666667,-66.46549225
4.772463768,-66.52417755
4.77826087,-67.68837738
4.784057971,-68.58442688
4.789855072,-65.56053162
4.795652174,-68.50261688
4.801449275,-68.46511078
4.807246377,-68.27390289
4.813043478,-67.3197403
4.81884058,-67.17498016
4.824637681,-67.8034668
4.830434783,-67.18528748
4.836231884,-67.47440338
4.842028986,-67.00848389
4.847826087,-67.52237701
4.853623188,-67.62511444
4.85942029,-66.02658844
4.865217391,-66.46146393
4.871014493,-69.08584595
4.876811594,-68.58219147
4.882608696,-66.63531494
4.888405797,-66.25875854
4.894202899,-68.38909149
4.9,-67.76548004
4.905797101,-68.91739655
4.911594203,-67.31873322
4.917391304,-69.44717407
4.923188406,-66.93431091
4.928985507,-68.62862396
4.934782609,-67.0892334
4.94057971,-69.27827454
4.946376812,-67.45819092
4.952173913,-68.22806549
4.957971014,-68.71413422
4.963768116,-66.91785431
4.969565217,-65.91207886
4.975362319,-66.11343384
4.98115942,-66.81251526
4.986956522,-65.79518127
4.992753623,-68.52919006
4.998550725,-67.5328064
5.004347826,-68.72732544
5.010144928,-67.9972229
5.015942029,-66.6295166
5.02173913,-68.54754639
5.027536232,-66.38494873
5.033333333,-66.98902893
5.039130435,-68.55181885
5.044927536,-67.7541275
5.050724638,-66.72673798
5.056521739,-68.45324707
5.062318841,-36.9821434
5.068115942,-43.20682907
5.073913043,-66.38439178
5.079710145,-67.55406952
5.085507246,-68.32777405
5.091304348,-65.59185791
5.097101449,-69.06734467
5.102898551,-68.06225586
5.108695652,-67.19406128
5.114492754,-66.82533264
5.120289855,-67.43981934
5.126086957,-67.64845276
5.131884058,-67.15847778
5.137681159,-69.22581482
5.143478261,-66.47860718
5.149275362,-68.29993439
5.155072464,-68.10784912
5.160869565,-66.68091583
5.166666667,-69.79267883
5.172463768,-66.47418213
5.17826087,-67.83163452
5.184057971,-65.20731354
5.189855072,-66.81401062
5.195652174,-65.95843506
5.201449275,-67.63468933
5.207246377,-66.35041809
5.213043478,-66.32963562
5.21884058,-68.35749817
5.224637681,-68.44046783
5.230434783,-66.17518616
5.236231884,-65.91226196
5.242028986,-66.62362671
5.247826087,-66.3645401
5.253623188,-67.93492126
5.25942029,-64.83760071
5.265217391,-67.32782745
5.271014493,-67.63274384
5.276811594,-64.02453613
5.282608696,-65.77977753
5.288405797,-67.16033173
5.294202899,-67.22517395
5.3,-67.89788818
5.305797101,-62.17779541
5.311594203,-66.13008118
5.317391304,-65.36700439
5.323188406,-67.680336
5.328985507,-66.98421478
5.334782609,-66.17056274
5.34057971,-66.37745667
5.346376812,-68.79508209
5.352173913,-67.0295639
5.357971014,-65.80815125
5.363768116,-65.89422607
5.369565217,-67.35797119
5.375362319,-64.74679565
5.38115942,-64.73349762
5.386956522,-65.28158569
5.392753623,-66.98966217
5.398550725,-66.48454285
5.404347826,-64.19361877
5.410144928,-65.36460114
5.415942029,-66.01242065
5.42173913,-59.39904022
5.427536232,-65.55510712
5.433333333,-64.07926178
5.439130435,-64.99865723
5.444927536,-66.33009338
5.450724638,-65.26307678
5.456521739,-66.84310913
5.462318841,-66.75455475
5.468115942,-63.5572052
5.473913043,-66.11740112
5.479710145,-68.11081696
5.485507246,-65.49538422
5.491304348,-68.61013031
5.497101449,-68.26051331
5.502898551,-66.9309845
5.508695652,-67.25288391
5.514492754,-60.37653732
5.520289855,-67.18280792
5.526086957,-68.96936798
5.531884058,-65.56893158
5.537681159,-64.8126297
5.543478261,-66.6756134
5.549275362,-64.04723358
5.555072464,-67.08222961
5.560869565,-65.43916321
5.566666667,-66.18682861
5.572463768,-66.37901306
5.57826087,-69.55632782
5.584057971,-68.73416901
5.589855072,-65.70679474
5.595652174,-66.30055237
5.601449275,-70.13370514
5.607246377,-67.41467285
5.613043478,-67.06200409
5.61884058,-66.51436615
5.624637681,-65.78034973
5.630434783,-68.18678284
5.636231884,-68.09644318
5.642028986,-67.0413208
5.647826087,-67.72975159
5.653623188,-65.77359772
5.65942029,-66.62107086
5.665217391,-67.3937912
5.671014493,-65.62278748
5.676811594,-67.25814056
5.682608696,-66.30493927
5.688405797,-66.39772034
5.694202899,-65.81562042
5.7,-67.14461517
5.705797101,-68.53240967
5.711594203,-69.23109436
5.717391304,-67.93293762
5.723188406,-65.69874573
5.728985507,-67.65621948
5.734782609,-67.21963501
5.74057971,-65.67082977
5.746376812,-66.48814392
5.752173913,-64.85493469
5.757971014,-65.73907471
5.763768116,-65.78069305
5.769565217,-66.42806244
5.775362319,-67.02180481
5.78115942,-67.09953308
5.786956522,-68.19430542
5.792753623,-68.74169159
5.798550725,-64.7206192
5.804347826,-68.30973053
5.810144928,-66.53541565
5.815942029,-67.21956635
5.82173913,-66.41118622
5.827536232,-69.58417511
5.833333333,-66.49575806
5.839130435,-66.65830994
5.844927536,-67.80091095
5.850724638,-65.09676361
5.856521739,-64.01445007
5.862318841,-66.43742371
5.868115942,-66.85913086
5.873913043,-65.50739288
5.879710145,-64.82172394
5.885507246,-65.75584412
5.891304348,-68.70223999
5.897101449,-67.02140045
5.902898551,-67.6350174
5.908695652,-69.90371704
5.914492754,-66.50206757
5.920289855,-66.78786469
5.926086957,-65.75778961
5.931884058,-66.88407898
5.937681159,-67.28952026
5.943478261,-68.88233185
5.949275362,-64.86804199
5.955072464,-66.65084076
5.960869565,-66.21720886
5.966666667,-67.49571228
5.972463768,-67.22161102
5.97826087,-65.9167099
5.984057971,-66.09816742
5.989855072,-65.91068268
5.995652174,-65.34170532
6.001449275,-68.51291656
6.007246377,-68.3881073
6.013043478,-68.72714996
6.01884058,-67.76261902
6.024637681,-65.56854248
6.030434783,-65.85258484
6.036231884,-66.048172
6.042028986,-68.51727295
6.047826087,-66.70983124
6.053623188,-68.11679077
6.05942029,-69.34586334
6.065217391,-66.58429718
6.071014493,-65.92500305
6.076811594,-65.71298981
6.082608696,-65.194664
6.088405797,-66.09918976
6.094202899,-65.89842987
6.1,-67.21504974
6.105797101,-67.05302429
6.111594203,-64.349617
6.117391304,-67.19694519
6.123188406,-65.61598969
6.128985507,-66.71588135
6.134782609,-65.04276276
6.14057971,-66.32187653
6.146376812,-64.52690125
6.152173913,-67.19922638
6.157971014,-65.44540405
6.163768116,-65.51901245
6.169565217,-64.73894501
6.175362319,-65.29888916
6.18115942,-66.15327454
6.186956522,-65.72180176
6.192753623,-65.26381683
6.198550725,-65.23593903
6.204347826,-66.75930023
6.210144928,-66.19607544
6.215942029,-65.18616486
6.22173913,-66.37818146
6.227536232,-63.84902191
6.233333333,-68.14795685
6.239130435,-66.75739288
6.244927536,-64.79417419
6.250724638,-64.48835754
6.256521739,-66.8963089
6.262318841,-65.18982697
6.268115942,-66.27449036
6.273913043,-69.39641571
6.279710145,-67.15086365
6.285507246,-65.61043549
6.291304348,-67.42632294
6.297101449,-70.97518921
6.302898551,-66.7675705
6.308695652,-65.73736572
6.314492754,-66.45052338
6.320289855,-68.04360962
6.326086957,-66.50452423
6.331884058,-68.70117188
6.337681159,-70.90600586
6.343478261,-66.37245941
6.349275362,-66.07814789
6.355072464,-65.81395721
6.360869565,-66.58652496
6.366666667,-66.24157715
6.372463768,-67.60415649
6.37826087,-66.55112457
6.384057971,-67.25469208
6.389855072,-66.80476379
6.395652174,-66.29489899
6.401449275,-66.78286743
6.407246377,-66.63246918
6.413043478,-67.63796234
6.41884058,-65.43449402
6.424637681,-66.21556854
6.430434783,-67.14949799
6.436231884,-67.35534668
6.442028986,-68.04594421
6.447826087,-65.93792725
6.453623188,-66.85237122
6.45942029,-65.72763062
6.465217391,-65.75357056
6.471014493,-67.49585724
6.476811594,-67.58345795
6.482608696,-65.7097702
6.488405797,-67.22801208
6.494202899,-67.18105316
6.5,-67.59101105
6.505797101,-66.69913483
6.511594203,-66.19297028
6.517391304,-67.81166077
6.523188406,-65.54559326
6.528985507,-66.18438721
6.534782609,-68.43080139
6.54057971,-66.87119293
6.546376812,-71.56838226
6.552173913,-67.76299286
6.557971014,-66.51055908
6.563768116,-68.12471771
6.569565217,-65.7776413
6.575362319,-65.79666901
6.58115942,-63.40006256
6.586956522,-64.36342621
6.592753623,-63.85210037
6.598550725,-65.9801178
6.604347826,-65.9977951
6.610144928,-64.17663574
6.615942029,-65.73432922
6.62173913,-67.03039551
6.627536232,-65.15787506
6.633333333,-66.16683197
6.639130435,-66.03749847
6.644927536,-67.93050385
6.650724638,-64.20444489
6.656521739,-66.96520996
6.662318841,-64.00102997
6.668115942,-65.21660614
6.673913043,-66.71459198
6.679710145,-67.71669769
6.685507246,-66.90291595
6.691304348,-66.75177002
6.697101449,-66.37841797
6.702898551,-65.8221283
6.708695652,-65.40348816
6.714492754,-68.42027283
6.720289855,-64.10569
6.726086957,-65.82186127
6.731884058,-64.69985962
6.737681159,-65.56030273
6.743478261,-65.6603775
6.749275362,-64.19093323
6.755072464,-66.33808136
6.760869565,-63.9229126
6.766666667,-65.36688232
6.772463768,-65.93682861
6.77826087,-64.54714203
6.784057971,-66.49117279
6.789855072,-66.96972656
6.795652174,-65.02851105
6.801449275,-64.22028351
6.807246377,-68.6144104
6.813043478,-66.00436401
6.81884058,-65.03936768
6.824637681,-66.31733704
6.830434783,-65.82939911
6.836231884,-67.56028748
6.842028986,-65.39772797
6.847826087,-64.73184204
6.853623188,-65.88332367
6.85942029,-68.39578247
6.865217391,-64.82049561
6.871014493,-65.78778076
6.876811594,-65.38918304
6.882608696,-65.80649567
6.888405797,-65.73468018
6.894202899,-66.92800903
6.9,-68.1344223
6.905797101,-63.51747513
6.911594203,-67.70401764
6.917391304,-67.34698486
6.923188406,-66.35715485
6.928985507,-65.53598785
6.934782609,-63.19062424
6.94057971,-66.81602478
6.946376812,-64.72431183
6.952173913,-63.98969269
6.957971014,-67.30458832
6.963768116,-63.72018814
6.969565217,-64.21790314
6.975362319,-65.21609497
6.98115942,-67.98400116
6.986956522,-64.66480255
6.992753623,-63.86132813
6.998550725,-64.7598114
7.004347826,-63.95619583
7.010144928,-66.58773041
7.015942029,-67.10163879
7.02173913,-64.98108673
7.027536232,-65.77722931
7.033333333,-66.12516022
7.039130435,-65.52942657
7.044927536,-66.91500854
7.050724638,-65.82148743
7.056521739,-67.12989807
7.062318841,-66.16915894
7.068115942,-66.37245178
7.073913043,-65.32524872
7.079710145,-66.96037292
7.085507246,-67.31227875
7.091304348,-64.53664398
7.097101449,-69.03954315
7.102898551,-66.45504761
7.108695652,-65.27002716
7.114492754,-65.16239166
7.120289855,-67.18470764
7.126086957,-65.28738403
7.131884058,-67.65454102
7.137681159,-65.641716
7.143478261,-67.71630859
7.149275362,-67.99372864
7.155072464,-68.61303711
7.160869565,-66.41781616
7.166666667,-65.06187439
7.172463768,-67.14617157
7.17826087,-69.10108185
7.184057971,-66.60022736
7.189855072,-65.97707367
7.195652174,-66.37347412
7.201449275,-65.36891174
7.207246377,-65.36039734
7.213043478,-65.2478714
7.21884058,-68.67977142
7.224637681,-67.81869507
7.230434783,-65.06150818
7.236231884,-66.52442932
7.242028986,-69.60222626
7.247826087,-66.36701202
7.253623188,-68.76861572
7.25942029,-66.39159393
7.265217391,-69.29248047
7.271014493,-68.14122772
7.276811594,-68.91339874
7.282608696,-68.49832153
7.288405797,-66.97916412
7.294202899,-67.90523529
7.3,-65.70501709
7.305797101,-66.9369278
7.311594203,-66.03959656
7.317391304,-68.0426712
7.323188406,-66.03291321
7.328985507,-68.21836853
7.334782609,-64.97727966
7.34057971,-65.90880585
7.346376812,-68.33861542
7.352173913,-67.96588898
7.357971014,-66.07875824
7.363768116,-66.2567215
7.369565217,-66.2115097
7.375362319,-64.98123932
7.38115942,-69.42391205
7.386956522,-66.37166595
7.392753623,-66.83343506
7.398550725,-65.80929565
7.404347826,-66.26316833
7.410144928,-65.25901794
7.415942029,-67.18720245
7.42173913,-66.64435577
7.427536232,-65.3702774
7.433333333,-65.85365295
7.439130435,-66.61269379
7.444927536,-67.19963074
7.450724638,-66.71340942
7.456521739,-66.36831665
7.462318841,-69.96466827
7.468115942,-67.07705688
7.473913043,-67.64246368
7.479710145,-68.45532227
7.485507246,-67.73974609
7.491304348,-66.81752777
7.497101449,-65.50723267
7.502898551,-67.17417908
7.508695652,-65.95558929
7.514492754,-65.57613373
7.520289855,-68.62931824
7.526086957,-67.17935181
7.531884058,-67.41737366
7.537681159,-66.51937103
7.543478261,-67.33695984
7.549275362,-66.91937256
7.555072464,-67.73229218
7.560869565,-67.41433716
7.566666667,-67.60786438
7.572463768,-67.80381012
7.57826087,-66.94058228
7.584057971,-67.37168121
7.589855072,-67.65346527
7.595652174,-66.13790894
7.601449275,-69.32568359
7.607246377,-66.71162415
7.613043478,-67.27999115
7.61884058,-68.62774658
7.624637681,-67.59082031
7.630434783,-65.36292267
7.636231884,-67.10798645
7.642028986,-66.14886475
7.647826087,-67.92251587
7.653623188,-67.17040253
7.65942029,-69.02745056
7.665217391,-66.06923676
7.671014493,-67.30479431
7.676811594,-66.54348755
7.682608696,-67.54239655
7.688405797,-67.94934845
7.694202899,-66.35345459
7.7,-68.63695526
7.705797101,-67.69030762
7.711594203,-66.96664429
7.717391304,-66.02648163
7.723188406,-65.98686981
7.728985507,-67.82253265
7.734782609,-65.64451599
7.74057971,-70.55091095
7.746376812,-66.67717743
7.752173913,-70.40641022
7.757971014,-68.26963043
7.763768116,-66.89517975
7.769565217,-67.84445953
7.775362319,-64.66962433
7.78115942,-65.77262878
7.786956522,-66.0355835
7.792753623,-64.48113251
7.798550725,-65.19496155
7.804347826,-64.2806778
7.810144928,-63.40155792
7.815942029,-66.20009613
7.82173913,-65.67935944
7.827536232,-67.95701599
7.833333333,-67.33101654
7.839130435,-68.26366425
7.844927536,-67.48664856
7.850724638,-64.8194046
7.856521739,-65.88626099
7.862318841,-66.84959412
7.868115942,-67.85372162
7.873913043,-67.31373596
7.879710145,-66.50138092
7.885507246,-70.74830627
7.891304348,-66.81669617
7.897101449,-68.12450409
7.902898551,-67.68075562
7.908695652,-69.74455261
7.914492754,-68.18136597
7.920289855,-69.72070313
7.926086957,-68.75418091
7.931884058,-65.4206543
7.937681159,-65.61598206
7.943478261,-67.89113617
7.949275362,-65.77746582
7.955072464,-70.65695953
7.960869565,-68.26649475
7.966666667,-67.99606323
7.972463768,-68.48371887
7.97826087,-68.84977722
7.984057971,-66.99954224
7.989855072,-64.61159515
7.995652174,-66.46192169
8.001449275,-64.22707367
8.007246377,-49.94333649
8.013043478,-66.31977081
8.01884058,-64.44790649
8.024637681,-66.76329041
8.030434783,-68.65522003
8.036231884,-66.00353241
8.042028986,-68.31180573
8.047826087,-68.15248871
8.053623188,-67.97371674
8.05942029,-65.9332428
8.065217391,-68.2263031
8.071014493,-66.40765381
8.076811594,-66.77323151
8.082608696,-64.66972351
8.088405797,-67.10444641
8.094202899,-67.69597626
8.1,-66.95661926
8.105797101,-65.72943115
8.111594203,-68.24597168
8.117391304,-68.49725342
8.123188406,-67.04570007
8.128985507,-65.21756744
8.134782609,-65.65048981
8.14057971,-70.29156494
8.146376812,-66.49015808
8.152173913,-68.50710297
8.157971014,-67.96418762
8.163768116,-67.45141602
8.169565217,-68.23690796
8.175362319,-66.21154022
8.18115942,-66.29942322
8.186956522,-68.81323242
8.192753623,-66.6516571
8.198550725,-68.45102692
8.204347826,-68.73974609
8.210144928,-69.13824463
8.215942029,-68.01766968
8.22173913,-66.27294159
8.227536232,-65.67140198
8.233333333,-67.81327057
8.239130435,-68.43498993
8.244927536,-67.92028046
8.250724638,-67.65463257
8.256521739,-68.35720825
8.262318841,-67.16197205
8.268115942,-68.13961792
8.273913043,-67.42086792
8.279710145,-67.56099701
8.285507246,-70.72173309
8.291304348,-68.9733429
8.297101449,-70.11158752
8.302898551,-71.24951172
8.308695652,-67.64408112
8.314492754,-70.12841797
8.320289855,-67.73695374
8.326086957,-67.05288696
8.331884058,-69.32475281
8.337681159,-69.29600525
8.343478261,-69.25981903
8.349275362,-67.98396301
8.355072464,-67.25582123
8.360869565,-68.88549042
8.366666667,-69.01991272
8.372463768,-68.76858521
8.37826087,-67.32989502
8.384057971,-67.32260132
8.389855072,-66.49992371
8.395652174,-66.04656219
8.401449275,-66.76061249
8.407246377,-66.29042053
8.413043478,-66.1668396
8.41884058,-65.20844269
8.424637681,-69.06368256
8.430434783,-66.31075287
8.436231884,-67.30671692
8.442028986,-66.35993195
8.447826087,-68.96548462
8.453623188,-67.82105255
8.45942029,-65.39517975
8.465217391,-69.57057953
8.471014493,-65.60608673
8.476811594,-67.5810318
8.482608696,-66.01589203
8.488405797,-65.89006042
8.494202899,-67.94966888
8.5,-69.51174927


==> figMeasSpecFirst.csv <==
2,-77.58444214
2.003623188,-74.52156067
2.007246377,-75.59914398
2.010869565,-74.65673828
2.014492754,-72.34790802
2.018115942,-73.32387543
2.02173913,-73.04133606
2.025362319,-74.133461
2.028985507,-73.12561035
2.032608696,-74.58627319
2.036231884,-73.3418045
2.039855072,-74.13091278
2.043478261,-74.27616882
2.047101449,-74.07791138
2.050724638,-74.0949173
2.054347826,-74.165802
2.057971014,-73.52513885
2.061594203,-77.02351379
2.065217391,-76.59505463
2.06884058,-76.46710968
2.072463768,-73.87081909
2.076086957,-74.37879944
2.079710145,-74.22930908
2.083333333,-75.27433777
2.086956522,-74.44869995
2.09057971,-73.77981567
2.094202899,-74.47349548
2.097826087,-76.20368958
2.101449275,-76.27426147
2.105072464,-73.76291656
2.108695652,-76.23101807
2.112318841,-75.00022888
2.115942029,-74.21395874
2.119565217,-71.78127289
2.123188406,-76.51111603
2.126811594,-73.64715576
2.130434783,-72.98303986
2.134057971,-76.67185211
2.137681159,-74.85424805
2.141304348,-73.20324707
2.144927536,-75.40782928
2.148550725,-75.08169556
2.152173913,-74.20866394
2.155797101,-73.31004333
2.15942029,-75.57287598
2.163043478,-74.2482605
2.166666667,-75.9834137
2.170289855,-74.63012695
2.173913043,-74.85396576
2.177536232,-73.66825104
2.18115942,-75.43502045
2.184782609,-75.73579407
2.188405797,-74.76351929
2.192028986,-73.57275391
2.195652174,-75.97486877
2.199275362,-73.79962921
2.202898551,-76.15258026
2.206521739,-73.16835022
2.210144928,-74.11672211
2.213768116,-73.83880615
2.217391304,-76.19419861
2.221014493,-74.21660614
2.224637681,-74.08140564
2.22826087,-74.13642883
2.231884058,-73.11030579
2.235507246,-73.49520874
2.239130435,-75.29799652
2.242753623,-74.62941742
2.246376812,-70.01120758
2.25,-76.53973389
2.253623188,-73.71570587
2.257246377,-76.80537415
2.260869565,-74.61660767
2.264492754,-76.06562805
2.268115942,-77.46109772
2.27173913,-73.13884735
2.275362319,-74.14257813
2.278985507,-75.9187088
2.282608696,-76.50680542
2.286231884,-74.35942078
2.289855072,-77.66493988
2.293478261,-76.44005585
2.297101449,-77.29957581
2.300724638,-75.78437042
2.304347826,-74.68902588
2.307971014,-74.43600464
2.311594203,-75.7947464
2.315217391,-73.67292786
2.31884058,-73.99227142
2.322463768,-73.18882751
2.326086957,-72.68798065
2.329710145,-77.49279785
2.333333333,-76.04925537
2.336956522,-74.9757843
2.34057971,-77.30366516
2.344202899,-74.80442047
2.347826087,-73.34757996
2.351449275,-73.88702393
2.355072464,-75.28756714
2.358695652,-75.04917908
2.362318841,-74.12538147
2.365942029,-76.14916992
2.369565217,-75.28380585
2.373188406,-74.70155334
2.376811594,-75.65609741
2.380434783,-77.58518982
2.384057971,-74.44621277
2.387681159,-73.26281738
2.391304348,-73.74845123
2.394927536,-73.21022797
2.398550725,-74.44252014
2.402173913,-73.13762665
2.405797101,-75.52427673
2.40942029,-76.16085052
2.413043478,-75.11695862
2.416666667,-75.45079803
2.420289855,-78.00202942
2.423913043,-75.07462311
2.427536232,-73.67172241
2.43115942,-75.93184662
2.434782609,-75.31738281
2.438405797,-76.49718475
2.442028986,-76.57189941
2.445652174,-75.13104248
2.449275362,-75.61963654
2.452898551,-77.71328735
2.456521739,-77.38867188
2.460144928,-72.51959229
2.463768116,-76.65671539
2.467391304,-73.82085419
2.471014493,-77.10498047
2.474637681,-76.10229492
2.47826087,-78.13136292
2.481884058,-75.50740814
2.485507246,-58.44047928
2.489130435,-76.98567963
2.492753623,-76.55983734
2.496376812,-73.50582886
2.5,-74.87014008
2.503623188,-74.7310791
2.507246377,-74.12906647
2.510869565,-76.12626648
2.514492754,-75.81220245
2.518115942,-74.28640747
2.52173913,-76.94049072
2.525362319,-74.70333099
2.528985507,-73.94064331
2.532608696,-75.22950745
2.536231884,-75.53103638
2.539855072,-75.65402985
2.543478261,-74.63629913
2.547101449,-75.15123749
2.550724638,-74.34873199
2.554347826,-75.31999969
2.557971014,-73.91004944
2.561594203,-76.22035217
2.565217391,-75.87287903
2.56884058,-76.85775757
2.572463768,-75.46148682
2.576086957,-72.90920258
2.579710145,-75.99840546
2.583333333,-76.31143951
2.586956522,-74.58732605
2.59057971,-75.35631561
2.594202899,-74.06078339
2.597826087,-75.55255127
2.601449275,-76.88934326
2.605072464,-73.8844986
2.608695652,-73.84144592
2.612318841,-75.84185791
2.615942029,-76.06515503
2.619565217,-77.16530609
2.623188406,-74.18019104
2.626811594,-76.41737366
2.630434783,-73.12117004
2.634057971,-73.92276001
2.637681159,-74.09053802
2.641304348,-73.6210022
2.644927536,-74.85960388
2.648550725,-73.37887573
2.652173913,-75.38572693
2.655797101,-75.15812683
2.65942029,-76.43795013
2.663043478,-73.46422577
2.666666667,-73.79781342
2.670289855,-72.58820343
2.673913043,-73.37431335
2.677536232,-75.20135498
2.68115942,-76.16139221
2.684782609,-73.51042175
2.688405797,-75.72098541
2.692028986,-73.05783844
2.695652174,-73.73884583
2.699275362,-73.36424255
2.702898551,-75.03444672
2.706521739,-73.45068359
2.710144928,-74.79537201
2.713768116,-73.46078491
2.717391304,-74.9303894
2.721014493,-75.03881073
2.724637681,-74.27945709
2.72826087,-75.32020569
2.731884058,-74.19067383
2.735507246,-76.95769501
2.739130435,-73.04475403
2.742753623,-74.67617035
2.746376812,-74.58821106
2.75,-75.6308136
2.753623188,-75.46017456
2.757246377,-74.8809967
2.760869565,-72.40176392
2.764492754,-73.897995
2.768115942,-72.90608978
2.77173913,-73.82782745
2.775362319,-75.49488831
2.778985507,-74.97118378
2.782608696,-72.99872589
2.786231884,-75.04068756
2.789855072,-76.43946075
2.793478261,-72.60141754
2.797101449,-72.76295471
2.800724638,-75.93530273
2.804347826,-74.23861694
2.807971014,-75.77597046
2.811594203,-73.29550171
2.815217391,-74.06903076
2.81884058,-73.40400696
2.822463768,-73.91138458
2.826086957,-72.17601776
2.829710145,-73.76165009
2.833333333,-75.56219482
2.836956522,-75.45122528
2.84057971,-73.67442322
2.844202899,-73.0657196
2.847826087,-72.75678253
2.851449275,-73.50811768
2.855072464,-72.62115479
2.858695652,-72.53187561
2.862318841,-75.99079895
2.865942029,-73.66613007
2.869565217,-75.82794952
2.873188406,-75.32830811
2.876811594,-74.96604919
2.880434783,-76.95104218
2.884057971,-75.7641449
2.887681159,-76.21554565
2.891304348,-73.4646225
2.894927536,-76.23762512
2.898550725,-76.31542969
2.902173913,-74.50585175
2.905797101,-74.69969177
2.90942029,-62.7428894
2.913043478,-73.80535126
2.916666667,-75.06508636
2.920289855,-77.2225647
2.923913043,-73.69438934
2.927536232,-75.405159
2.93115942,-70.20210266
2.934782609,-14.04978275
2.938405797,-65.3979187
2.942028986,-70.55310822
2.945652174,-70.50813293
2.949275362,-74.24404144
2.952898551,-76.02217102
2.956521739,-73.97081757
2.960144928,-60.08849716
2.963768116,-75.84120941
2.967391304,-72.67877197
2.971014493,-73.5827713
2.974637681,-73.14997864
2.97826087,-74.44141388
2.981884058,-73.18964386
2.985507246,-72.06761932
2.989130435,-73.98614502
2.992753623,-74.26266479
2.996376812,-74.72429657
3,-74.81665802
3.003623188,-75.27850342
3.007246377,-75.65480804
3.010869565,-73.93323517
3.014492754,-72.67210388
3.018115942,-74.06370544
3.02173913,-72.12702179
3.025362319,-76.32749939
3.028985507,-74.91697693
3.032608696,-77.87795258
3.036231884,-72.69049835
3.039855072,-74.85540009
3.043478261,-74.29937744
3.047101449,-73.89723206
3.050724638,-74.89719391
3.054347826,-72.55593872
3.057971014,-75.53791046
3.061594203,-74.87346649
3.065217391,-73.29527283
3.06884058,-71.42750549
3.072463768,-73.24511719
3.076086957,-76.53713989
3.079710145,-75.51355743
3.083333333,-72.64817047
3.086956522,-72.97940826
3.09057971,-74.6957016
3.094202899,-71.10884857
3.097826087,-75.96907806
3.101449275,-72.60160828
3.105072464,-74.21188354
3.108695652,-75.87541199
3.112318841,-74.70641327
3.115942029,-75.81178284
3.119565217,-73.54849243
3.123188406,-71.9319458
3.126811594,-76.5147934
3.130434783,-74.79135132
3.134057971,-75.27433014
3.137681159,-71.13608551
3.141304348,-75.75461578
3.144927536,-73.32821655
3.148550725,-50.48275375
3.152173913,-74.21056366
3.155797101,-73.73381042
3.15942029,-72.796875
3.163043478,-74.09117889
3.166666667,-76.08951569
3.170289855,-73.76615906
3.173913043,-70.61989594
3.177536232,-74.26491547
3.18115942,-73.9901886
3.184782609,-75.70373535
3.188405797,-73.55246735
3.192028986,-74.7636261
3.195652174,-76.19219208
3.199275362,-73.95900726
3.202898551,-73.69271088
3.206521739,-74.73882294
3.210144928,-74.59177399
3.213768116,-76.69598389
3.217391304,-75.88751221
3.221014493,-75.96907806
3.224637681,-75.23652649
3.22826087,-74.28924561
3.231884058,-75.15093994
3.235507246,-74.16654205
3.239130435,-75.46217346
3.242753623,-72.92676544
3.246376812,-75.91247559
3.25,-73.15455627
3.253623188,-73.71727753
3.257246377,-73.34700012
3.260869565,-74.21631622
3.264492754,-73.5133667
3.268115942,-73.91104126
3.27173913,-73.61192322
3.275362319,-73.53395081
3.278985507,-73.38471222
3.282608696,-75.55687714
3.286231884,-71.64598846
3.289855072,-73.97608185
3.293478261,-73.26599121
3.297101449,-75.51383972
3.300724638,-74.94814301
3.304347826,-75.21844482
3.307971014,-75.51541138
3.311594203,-73.10965729
3.315217391,-73.96918488
3.31884058,-74.34849548
3.322463768,-74.19770813
3.326086957,-72.97434235
3.329710145,-72.01296234
3.333333333,-73.34035492
3.336956522,-75.76791382
3.34057971,-75.86206818
3.344202899,-72.31985474
3.347826087,-73.09858704
3.351449275,-73.57609558
3.355072464,-75.54112244
3.358695652,-75.43327332
3.362318841,-74.07602692
3.365942029,-75.00605774
3.369565217,-74.37944031
3.373188406,-72.14779663
3.376811594,-75.6317749
3.380434783,-72.73178864
3.384057971,-73.24269104
3.387681159,-73.95359802
3.391304348,-72.14709473
3.394927536,-73.29366302
3.398550725,-74.2158432
3.402173913,-73.85665131
3.405797101,-74.8444519
3.40942029,-71.69042206
3.413043478,-74.43816376
3.416666667,-73.6006546
3.420289855,-72.47045898
3.423913043,-72.06125641
3.427536232,-72.53469086
3.43115942,-71.90856171
3.434782609,-71.27268982
3.438405797,-75.27951813
3.442028986,-75.05189514
3.445652174,-72.70529938
3.449275362,-71.42986298
3.452898551,-75.810112
3.456521739,-74.39987183
3.460144928,-73.90715027
3.463768116,-76.50050354
3.467391304,-71.58898163
3.471014493,-73.59064484
3.474637681,-71.59516144
3.47826087,-74.29742432
3.481884058,-71.99047089
3.485507246,-72.14913177
3.489130435,-73.31819153
3.492753623,-73.03139496
3.496376812,-74.48573303
3.5,-75.35133362
3.503623188,-72.83682251
3.507246377,-74.50790405
3.510869565,-73.00315857
3.514492754,-72.63781738
3.518115942,-76.06006622
3.52173913,-73.62360382
3.525362319,-73.51068878
3.528985507,-72.46121216
3.532608696,-75.16555786
3.536231884,-74.10801697
3.539855072,-73.49192047
3.543478261,-71.56170654
3.547101449,-72.17835999
3.550724638,-74.13999939
3.554347826,-73.87460327
3.557971014,-74.97036743
3.561594203,-71.89161682
3.565217391,-72.76887512
3.56884058,-71.32893372
3.572463768,-72.22320557
3.576086957,-71.85079193
3.579710145,-72.18796539
3.583333333,-73.91194153
3.586956522,-74.16300964
3.59057971,-75.15310669
3.594202899,-72.14272308
3.597826087,-72.35066223
3.601449275,-73.01849365
3.605072464,-74.79536438
3.608695652,-73.09632874
3.612318841,-72.33294678
3.615942029,-72.9212265
3.619565217,-72.37483215
3.623188406,-72.50863647
3.626811594,-73.39662933
3.630434783,-72.63942719
3.634057971,-71.251297
3.637681159,-72.89416504
3.641304348,-73.86076355
3.644927536,-73.06747437
3.648550725,-74.12016296
3.652173913,-73.39391327
3.655797101,-74.26220703
3.65942029,-75.48306274
3.663043478,-74.63015747
3.666666667,-73.66609955
3.670289855,-73.72689819
3.673913043,-73.84273529
3.677536232,-74.59848022
3.68115942,-73.52622986
3.684782609,-73.35585785
3.688405797,-71.14299011
3.692028986,-73.67862701
3.695652174,-74.92152405
3.699275362,-72.97699738
3.702898551,-73.82649231
3.706521739,-73.81639862
3.710144928,-74.28187561
3.713768116,-70.67149353
3.717391304,-73.80113983
3.721014493,-75.81626129
3.724637681,-72.52822113
3.72826087,-73.3680191
3.731884058,-73.82131195
3.735507246,-72.73147583
3.739130435,-75.638237
3.742753623,-73.55825806
3.746376812,-71.76590729
3.75,-73.06721497
3.753623188,-75.993927
3.757246377,-72.65543365
3.760869565,-71.70418549
3.764492754,-73.05484009
3.768115942,-74.48334503
3.77173913,-73.47350311
3.775362319,-72.36422729
3.778985507,-72.96643829
3.782608696,-72.19248199
3.786231884,-72.74045563
3.789855072,-72.55176544
3.793478261,-72.3757782
3.797101449,-73.78596497
3.800724638,-72.00943756
3.804347826,-74.44613647
3.807971014,-74.39346313
3.811594203,-71.53439331
3.815217391,-73.07247162
3.81884058,-71.84301758
3.822463768,-71.1328125
3.826086957,-71.47219086
3.829710145,-73.41111755
3.833333333,-72.15964508
3.836956522,-49.94961929
3.84057971,-73.28469849
3.844202899,-71.01612091
3.847826087,-74.24903107
3.851449275,-72.75356293
3.855072464,-71.7361908
3.858695652,-73.16790771
3.862318841,-73.39027405
3.865942029,-71.85305786
3.869565217,-73.6909256
3.873188406,-72.40699005
3.876811594,-73.36949921
3.880434783,-72.49727631
3.884057971,-70.53800201
3.887681159,-73.02261353
3.891304348,-74.53702545
3.894927536,-71.86039734
3.898550725,-72.69474792
3.902173913,-72.85987854
3.905797101,-72.7166214
3.90942029,-76.01371765
3.913043478,-72.20713806
3.916666667,-75.85079193
3.920289855,-73.5021286
3.923913043,-71.6872406
3.927536232,-72.92683411
3.93115942,-76.33223724
3.934782609,-72.69565582
3.938405797,-71.71730042
3.942028986,-72.53546143
3.945652174,-72.85138702
3.949275362,-72.28439331
3.952898551,-74.30023193
3.956521739,-72.24305725
3.960144928,-72.13641357
3.963768116,-72.31720734
3.967391304,-72.43127441
3.971014493,-75.93362427
3.974637681,-72.44202423
3.97826087,-73.83405304
3.981884058,-72.93461609
3.985507246,-72.70139313
3.989130435,-71.30828857
3.992753623,-72.55342102
3.996376812,-71.72601318
4,-71.7508316
4.003623188,-73.02939606
4.007246377,-74.99964142
4.010869565,-73.89801025
4.014492754,-73.89360046
4.018115942,-73.55677795
4.02173913,-73.51526642
4.025362319,-72.38021851
4.028985507,-73.42453766
4.032608696,-71.4367981
4.036231884,-73.03618622
4.039855072,-72.83184814
4.043478261,-71.74648285
4.047101449,-72.63926697
4.050724638,-72.64572144
4.054347826,-72.05154419
4.057971014,-72.76168823
4.061594203,-72.48699951
4.065217391,-73.51340485
4.06884058,-74.62924957
4.072463768,-73.68665314
4.076086957,-75.12653351
4.079710145,-71.84960938
4.083333333,-73.69536591
4.086956522,-71.8693924
4.09057971,-71.5047226
4.094202899,-72.30078888
4.097826087,-73.09335327
4.101449275,-73.80410767
4.105072464,-72.96085358
4.108695652,-75.40740204
4.112318841,-71.82917023
4.115942029,-70.10364532
4.119565217,-72.86694336
4.123188406,-71.60519409
4.126811594,-73.00899506
4.130434783,-71.07606506
4.134057971,-74.78005219
4.137681159,-74.35636902
4.141304348,-73.35699463
4.144927536,-72.77748871
4.148550725,-74.37937164
4.152173913,-72.71176147
4.155797101,-71.29960632
4.15942029,-71.37176514
4.163043478,-71.41125488
4.166666667,-72.16248322
4.170289855,-74.85582733
4.173913043,-71.33085632
4.177536232,-74.55726624
4.18115942,-73.43707275
4.184782609,-71.50636292
4.188405797,-74.06289673
4.192028986,-72.38785553
4.195652174,-73.87023926
4.199275362,-71.94482422
4.202898551,-73.19270325
4.206521739,-73.2949295
4.210144928,-74.32684326
4.213768116,-72.47483063
4.217391304,-72.55839539
4.221014493,-72.79836273
4.224637681,-74.21617126
4.22826087,-73.95655823
4.231884058,-73.05870819
4.235507246,-72.52098083
4.239130435,-72.47673798
4.242753623,-71.13182068
4.246376812,-72.24317932
4.25,-73.26554871
4.253623188,-73.04018402
4.257246377,-73.61474609
4.260869565,-72.94432831
4.264492754,-72.05216217
4.268115942,-72.58974457
4.27173913,-72.75041199
4.275362319,-72.52799988
4.278985507,-73.77500153
4.282608696,-74.35604095
4.286231884,-73.91596222
4.289855072,-70.78869629
4.293478261,-71.643013
4.297101449,-74.59605408
4.300724638,-72.18518066
4.304347826,-73.11106873
4.307971014,-71.13829041
4.311594203,-72.95561218
4.315217391,-73.46463013
4.31884058,-73.72612762
4.322463768,-72.43479919
4.326086957,-74.87195587
4.329710145,-72.59706116
4.333333333,-73.1854248
4.336956522,-73.65872192
4.34057971,-75.58387756
4.344202899,-72.98873901
4.347826087,-73.8390274
4.351449275,-71.44081116
4.355072464,-75.31743622
4.358695652,-72.61820984
4.362318841,-73.95465851
4.365942029,-75.44087982
4.369565217,-71.00087738
4.373188406,-74.26974487
4.376811594,-71.1894455
4.380434783,-71.96308136
4.384057971,-74.57898712
4.387681159,-71.40765381
4.391304348,-72.79517365
4.394927536,-72.67755127
4.398550725,-73.85627747
4.402173913,-71.45696259
4.405797101,-71.23136139
4.40942029,-73.64857483
4.413043478,-75.34163666
4.416666667,-72.99384308
4.420289855,-71.42169189
4.423913043,-74.40248108
4.427536232,-74.69530487
4.43115942,-74.08106232
4.434782609,-70.59605408
4.438405797,-71.35190582
4.442028986,-74.41841888
4.445652174,-72.72276306
4.449275362,-74.6178894
4.452898551,-72.0655899
4.456521739,-73.78797913
4.460144928,-72.97711945
4.463768116,-73.51276398
4.467391304,-71.46044922
4.471014493,-74.34472656
4.474637681,-73.22112274
4.47826087,-74.38260651
4.481884058,-73.16270447
4.485507246,-70.49397278
4.489130435,-74.46478271
4.492753623,-75.95733643
4.496376812,-72.32795715
4.5,-70.34002686


==> figMeasSpecSecond.csv <==
4.5,-68.26026154
4.502173913,-69.45584869
4.504347826,-67.89045715
4.506521739,-67.95095062
4.508695652,-67.56881714
4.510869565,-67.64251709
4.513043478,-69.3777771
4.515217391,-65.83093262
4.517391304,-68.77796936
4.519565217,-67.43162537
4.52173913,-69.37123871
4.523913043,-68.25627136
4.526086957,-69.80274963
4.52826087,-69.73703766
4.530434783,-67.95994568
4.532608696,-69.95250702
4.534782609,-67.84519958
4.536956522,-68.0539093
4.539130435,-67.56597137
4.541304348,-69.50785828
4.543478261,-68.48001099
4.545652174,-68.75086975
4.547826087,-66.5357132
4.55,-70.28691101
4.552173913,-68.44198608
4.554347826,-66.62194061
4.556521739,-66.75957489
4.558695652,-68.38262177
4.560869565,-65.68512726
4.563043478,-67.04360199
4.565217391,-68.35336304
4.567391304,-67.12490082
4.569565217,-67.48908997
4.57173913,-66.38774872
4.573913043,-69.8871994
4.576086957,-67.32089233
4.57826087,-67.73575592
4.580434783,-67.29403687
4.582608696,-67.56521606
4.584782609,-68.74482727
4.586956522,-67.64920807
4.589130435,-67.48170471
4.591304348,-67.81045532
4.593478261,-68.10873413
4.595652174,-65.16381073
4.597826087,-65.5056839
4.6,-67.23812103
4.602173913,-66.86605835
4.604347826,-68.08725739
4.606521739,-68.10845184
4.608695652,-66.56349182
4.610869565,-68.65552521
4.613043478,-66.21450043
4.615217391,-65.20716858
4.617391304,-66.23686218
4.619565217,-68.33705902
4.62173913,-66.26586151
4.623913043,-66.43803406
4.626086957,-65.09901428
4.62826087,-66.94488525
4.630434783,-68.13373566
4.632608696,-65.73383331
4.634782609,-65.46407318
4.636956522,-67.20895386
4.639130435,-66.35596466
4.641304348,-65.40726471
4.643478261,-65.5832901
4.645652174,-65.4569397
4.647826087,-65.33804321
4.65,-67.07204437
4.652173913,-68.31278229
4.654347826,-66.03427124
4.656521739,-66.02510834
4.658695652,-67.70101166
4.660869565,-68.59571075
4.663043478,-66.04982758
4.665217391,-68.82492828
4.667391304,-68.83942413
4.669565217,-67.14139557
4.67173913,-66.56494141
4.673913043,-69.16387939
4.676086957,-66.5798111
4.67826087,-65.92501831
4.680434783,-65.91894531
4.682608696,-65.38600922
4.684782609,-65.55967712
4.686956522,-67.25563812
4.689130435,-65.52999878
4.691304348,-67.3493042
4.693478261,-66.71433258
4.695652174,-67.99116516
4.697826087,-66.98744202
4.7,-65.88633728
4.702173913,-66.23407745
4.704347826,-67.06851196
4.706521739,-67.18317413
4.708695652,-69.06315613
4.710869565,-67.60215759
4.713043478,-67.51823425
4.715217391,-66.77073669
4.717391304,-64.57958221
4.719565217,-66.06946564
4.72173913,-70.89289856
4.723913043,-68.2491684
4.726086957,-68.1587677
4.72826087,-68.89278412
4.730434783,-69.26441193
4.732608696,-66.95581055
4.734782609,-66.05045319
4.736956522,-68.77451324
4.739130435,-65.86721039
4.741304348,-67.25596619
4.743478261,-67.16280365
4.745652174,-70.5384903
4.747826087,-70.65405273
4.75,-66.95245361
4.752173913,-64.91300964
4.754347826,-65.70707703
4.756521739,-68.60173035
4.758695652,-66.21980286
4.760869565,-67.00042725
4.763043478,-66.97026062
4.765217391,-66.67680359
4.767391304,-66.15115356
4.769565217,-65.94020844
4.77173913,-65.8901825
4.773913043,-65.46121216
4.776086957,-65.65227509
4.77826087,-65.51019287
4.780434783,-66.98525238
4.782608696,-68.79689026
4.784782609,-65.9200592
4.786956522,-66.31785583
4.789130435,-67.42784882
4.791304348,-68.62736511
4.793478261,-66.05324554
4.795652174,-69.56743622
4.797826087,-69.13021851
4.8,-66.71172333
4.802173913,-67.9315567
4.804347826,-68.08890533
4.806521739,-67.55838013
4.808695652,-69.67925262
4.810869565,-68.16640472
4.813043478,-66.16318512
4.815217391,-66.91278839
4.817391304,-67.97032166
4.819565217,-67.27169037
4.82173913,-67.8832016
4.823913043,-68.48634338
4.826086957,-65.50535583
4.82826087,-66.70594025
4.830434783,-67.74054718
4.832608696,-67.40367889
4.834782609,-70.00899506
4.836956522,-68.19184875
4.839130435,-65.31266785
4.841304348,-65.97588348
4.843478261,-67.80280304
4.845652174,-67.07720184
4.847826087,-68.5446701
4.85,-67.35809326
4.852173913,-67.25565338
4.854347826,-66.73438263
4.856521739,-64.24252319
4.858695652,-65.55306244
4.860869565,-65.41322327
4.863043478,-66.40528107
4.865217391,-66.93427277
4.867391304,-67.06025696
4.869565217,-68.90341949
4.87173913,-69.84111023
4.873913043,-70.41268921
4.876086957,-67.05213928
4.87826087,-67.14361572
4.880434783,-67.82284546
4.882608696,-71.6194458
4.884782609,-65.47359467
4.886956522,-66.22730255
4.889130435,-67.32473755
4.891304348,-69.71063232
4.893478261,-67.30841827
4.895652174,-67.47759247
4.897826087,-68.40237427
4.9,-67.31807709
4.902173913,-67.74073792
4.904347826,-66.43434143
4.906521739,-68.37155151
4.908695652,-67.51049042
4.910869565,-66.42552185
4.913043478,-69.11424255
4.915217391,-69.64614868
4.917391304,-66.37231445
4.919565217,-68.28964233
4.92173913,-68.88635254
4.923913043,-66.96803284
4.926086957,-68.20675659
4.92826087,-69.51413727
4.930434783,-68.37535858
4.932608696,-67.80426025
4.934782609,-67.74694824
4.936956522,-71.03386688
4.939130435,-67.55461121
4.941304348,-65.83013916
4.943478261,-67.45653534
4.945652174,-68.17821503
4.947826087,-68.48552704
4.95,-69.69155121
4.952173913,-68.79994202
4.954347826,-67.056427
4.956521739,-65.59056854
4.958695652,-66.88764191
4.960869565,-66.28366852
4.963043478,-67.89230347
4.965217391,-65.95585632
4.967391304,-67.49239349
4.969565217,-66.72985077
4.97173913,-67.02381134
4.973913043,-68.41278839
4.976086957,-67.54203796
4.97826087,-67.46313477
4.980434783,-67.84616852
4.982608696,-67.08720398
4.984782609,-68.59422302
4.986956522,-68.15618896
4.989130435,-68.0639267
4.991304348,-69.13779449
4.993478261,-66.64242554
4.995652174,-66.12863159
4.997826087,-67.73794556
5,-67.5489502
5.002173913,-69.10006714
5.004347826,-68.43899536
5.006521739,-67.88401031
5.008695652,-68.38731384
5.010869565,-66.88899231
5.013043478,-68.19781494
5.015217391,-68.23713684
5.017391304,-67.63625336
5.019565217,-66.67449188
5.02173913,-67.17495728
5.023913043,-68.79486847
5.026086957,-65.82331085
5.02826087,-66.40065002
5.030434783,-67.49371338
5.032608696,-65.70011902
5.034782609,-66.27731323
5.036956522,-66.13214874
5.039130435,-68.02541351
5.041304348,-66.90680695
5.043478261,-66.75
5.045652174,-70.08305359
5.047826087,-70.06732941
5.05,-68.56414795
5.052173913,-67.33280945
5.054347826,-67.36220551
5.056521739,-66.30756378
5.058695652,-65.039711
5.060869565,-64.50722504
5.063043478,-69.06182861
5.065217391,-43.54045486
5.067391304,-29.38623047
5.069565217,-28.49717522
5.07173913,-41.25356674
5.073913043,-65.17557526
5.076086957,-68.33435822
5.07826087,-65.39802551
5.080434783,-71.16242218
5.082608696,-70.25688934
5.084782609,-65.53752899
5.086956522,-66.17892456
5.089130435,-67.85088348
5.091304348,-68.93615723
5.093478261,-68.18823242
5.095652174,-65.38034058
5.097826087,-64.88638306
5.1,-65.49749756
5.102173913,-66.6086731
5.104347826,-67.39691925
5.106521739,-69.09405518
5.108695652,-70.76890564
5.110869565,-67.45832825
5.113043478,-67.81860352
5.115217391,-70.40970612
5.117391304,-65.61322784
5.119565217,-67.01383209
5.12173913,-69.07622528
5.123913043,-67.79201508
5.126086957,-69.12217712
5.12826087,-70.16808319
5.130434783,-70.06304932
5.132608696,-67.3234787
5.134782609,-66.02151489
5.136956522,-67.39765167
5.139130435,-65.37484741
5.141304348,-65.19914246
5.143478261,-67.85855865
5.145652174,-66.45303345
5.147826087,-66.76621246
5.15,-68.78846741
5.152173913,-68.72782898
5.154347826,-68.54264069
5.156521739,-67.14428711
5.158695652,-69.12036133
5.160869565,-67.60464478
5.163043478,-69.13517761
5.165217391,-66.89994049
5.167391304,-68.11367798
5.169565217,-69.06599426
5.17173913,-70.81900787
5.173913043,-69.61197662
5.176086957,-67.33004761
5.17826087,-66.33586121
5.180434783,-65.41608429
5.182608696,-65.55709076
5.184782609,-67.28910828
5.186956522,-64.42688751
5.189130435,-63.93956757
5.191304348,-66.95965576
5.193478261,-66.15966797
5.195652174,-67.49620056
5.197826087,-66.26158905
5.2,-68.29561615
5.202173913,-65.18827057
5.204347826,-65.99798584
5.206521739,-66.93205261
5.208695652,-67.02072144
5.210869565,-70.33892822
5.213043478,-67.3478775
5.215217391,-69.13874054
5.217391304,-68.38316345
5.219565217,-66.10566711
5.22173913,-66.11038208
5.223913043,-65.67121124
5.226086957,-66.79193115
5.22826087,-68.91990662
5.230434783,-67.77458954
5.232608696,-66.01789093
5.234782609,-66.38090515
5.236956522,-66.09658813
5.239130435,-64.5998764
5.241304348,-64.9275589
5.243478261,-64.24724579
5.245652174,-65.10029602
5.247826087,-66.61102295
5.25,-69.30863953
5.252173913,-66.16807556
5.254347826,-67.2405014
5.256521739,-66.9288559
5.258695652,-66.8259201
5.260869565,-66.16753387
5.263043478,-64.18307495
5.265217391,-66.85690308
5.267391304,-67.19524384
5.269565217,-66.91802979
5.27173913,-66.28000641
5.273913043,-65.87961578
5.276086957,-66.13599396
5.27826087,-63.32043457
5.280434783,-64.60704041
5.282608696,-69.55851746
5.284782609,-67.64516449
5.286956522,-67.98577881
5.289130435,-66.13510132
5.291304348,-65.74786377
5.293478261,-65.38053894
5.295652174,-66.43589783
5.297826087,-66.19194031
5.3,-63.72554779
5.302173913,-67.77021027
5.304347826,-64.68406677
5.306521739,-59.59827423
5.308695652,-57.4940834
5.310869565,-63.21012115
5.313043478,-64.54163361
5.315217391,-66.04088593
5.317391304,-65.02432251
5.319565217,-64.87335968
5.32173913,-65.58382416
5.323913043,-66.31695557
5.326086957,-68.0224762
5.32826087,-66.54685974
5.330434783,-67.23490143
5.332608696,-66.64547729
5.334782609,-64.92067719
5.336956522,-66.09211731
5.339130435,-65.34680939
5.341304348,-64.90862274
5.343478261,-65.76524353
5.345652174,-65.12391663
5.347826087,-64.72775269
5.35,-65.81269073
5.352173913,-64.98402405
5.354347826,-65.71657562
5.356521739,-65.50550842
5.358695652,-65.48139191
5.360869565,-65.51911163
5.363043478,-65.29967499
5.365217391,-64.86314392
5.367391304,-68.65840149
5.369565217,-68.14736176
5.37173913,-66.93946075
5.373913043,-65.43357086
5.376086957,-65.50498962
5.37826087,-68.11370087
5.380434783,-66.18979645
5.382608696,-65.47930145
5.384782609,-64.28604889
5.386956522,-65.19758606
5.389130435,-66.44828033
5.391304348,-64.08488464
5.393478261,-65.39347839
5.395652174,-65.46739197
5.397826087,-64.00193787
5.4,-63.37688446
5.402173913,-65.23295593
5.404347826,-66.10858154
5.406521739,-66.68067169
5.408695652,-66.2709198
5.410869565,-64.78780365
5.413043478,-65.53721619
5.415217391,-63.18102646
5.417391304,-65.44537354
5.419565217,-66.3787384
5.42173913,-65.33448029
5.423913043,-64.8775177
5.426086957,-61.05148697
5.42826087,-61.80845642
5.430434783,-67.81990051
5.432608696,-64.43518066
5.434782609,-65.48479462
5.436956522,-67.44387054
5.439130435,-65.54154968
5.441304348,-64.66986084
5.443478261,-66.54104614
5.445652174,-67.51882935
5.447826087,-68.86264038
5.45,-65.54384613
5.452173913,-64.0763855
5.454347826,-64.3866806
5.456521739,-65.87610626
5.458695652,-66.46960449
5.460869565,-66.82743835
5.463043478,-65.22883606
5.465217391,-67.98879242
5.467391304,-66.67474365
5.469565217,-66.10312653
5.47173913,-66.22369385
5.473913043,-66.48141479
5.476086957,-66.97370148
5.47826087,-65.56341553
5.480434783,-66.32245636
5.482608696,-64.85923004
5.484782609,-63.48997498
5.486956522,-65.32874298
5.489130435,-66.03122711
5.491304348,-68.0333786
5.493478261,-66.05288696
5.495652174,-66.21078491
5.497826087,-65.45067596
5.5,-67.87244415
5.502173913,-65.75534821
5.504347826,-66.77046204
5.506521739,-66.67807007
5.508695652,-65.41188049
5.510869565,-65.35942841
5.513043478,-68.40838623
5.515217391,-67.02916718
5.517391304,-64.02690125
5.519565217,-58.45303345
5.52173913,-63.39714432
5.523913043,-67.49367523
5.526086957,-68.08659363
5.52826087,-65.64834595
5.530434783,-64.54027557
5.532608696,-66.70428467
5.534782609,-67.07437134
5.536956522,-69.7374649
5.539130435,-65.97096252
5.541304348,-71.41621399
5.543478261,-68.53644562
5.545652174,-64.90795135
5.547826087,-64.5344162
5.55,-67.17533112
5.552173913,-69.36904144
5.554347826,-68.2339325
5.556521739,-68.0575943
5.558695652,-66.79096985
5.560869565,-66.3430481
5.563043478,-66.18667603
5.565217391,-67.60375214
5.567391304,-65.71135712
5.569565217,-65.87926483
5.57173913,-68.38655853
5.573913043,-67.24131012
5.576086957,-67.78052521
5.57826087,-66.13751984
5.580434783,-67.80864716
5.582608696,-68.94726563
5.584782609,-70.15696716
5.586956522,-67.0478363
5.589130435,-65.91950226
5.591304348,-66.08413696
5.593478261,-66.50720978
5.595652174,-66.17700958
5.597826087,-66.74280548
5.6,-68.49807739
5.602173913,-67.54144287
5.604347826,-67.01036835
5.606521739,-65.66319275
5.608695652,-66.34198761
5.610869565,-66.65685272
5.613043478,-66.11825562
5.615217391,-67.11142731
5.617391304,-66.81564331
5.619565217,-67.35153198
5.62173913,-68.32764435
5.623913043,-68.1219101
5.626086957,-68.16022491
5.62826087,-68.64653778
5.630434783,-68.5164566
5.632608696,-65.78955078
5.634782609,-66.39994049
5.636956522,-68.65881348
5.639130435,-66.73923492
5.641304348,-64.93528748
5.643478261,-67.81208038
5.645652174,-66.60138702
5.647826087,-67.60743713
5.65,-68.20005035
5.652173913,-66.52153778
5.654347826,-68.65355682
5.656521739,-66.65831757
5.658695652,-65.10145569
5.660869565,-67.36096191
5.663043478,-66.76799774
5.665217391,-68.71586609
5.667391304,-66.83518982
5.669565217,-65.56286621
5.67173913,-69.48392487
5.673913043,-66.63553619
5.676086957,-66.77986908
5.67826087,-67.96963501
5.680434783,-67.65989685
5.682608696,-66.71395874
5.684782609,-69.16658783
5.686956522,-64.98940277
5.689130435,-64.42295837
5.691304348,-65.33319092
5.693478261,-66.37937164
5.695652174,-66.37748718
5.697826087,-66.96047211
5.7,-67.12797546
5.702173913,-67.70129395
5.704347826,-68.9609375
5.706521739,-67.20806885
5.708695652,-66.51713562
5.710869565,-67.11108398
5.713043478,-68.80386353
5.715217391,-68.06790161
5.717391304,-66.29769897
5.719565217,-66.57623291
5.72173913,-66.98049164
5.723913043,-69.01095581
5.726086957,-70.27388
5.72826087,-67.06435394
5.730434783,-66.34295654
5.732608696,-65.48703003
5.734782609,-65.94998932
5.736956522,-68.5815506
5.739130435,-67.60214233
5.741304348,-66.63903809
5.743478261,-67.27341461
5.745652174,-67.63990021
5.747826087,-66.45334625
5.75,-67.02276611
5.752173913,-66.93613434
5.754347826,-67.87756348
5.756521739,-67.2543869
5.758695652,-67.72744751
5.760869565,-67.7594986
5.763043478,-66.57094574
5.765217391,-66.58436584
5.767391304,-67.90181732
5.769565217,-66.62718201
5.77173913,-67.90222168
5.773913043,-66.2718811
5.776086957,-66.40981293
5.77826087,-68.18610382
5.780434783,-67.84533691
5.782608696,-66.42207336
5.784782609,-70.63391876
5.786956522,-68.14194489
5.789130435,-69.81983948
5.791304348,-67.86800385
5.793478261,-67.34191132
5.795652174,-66.65689087
5.797826087,-65.06843567
5.8,-67.4427948
5.802173913,-66.05331421
5.804347826,-65.44467163
5.806521739,-66.39853668
5.808695652,-62.89386368
5.810869565,-65.63426971
5.813043478,-65.63986206
5.815217391,-66.1023941
5.817391304,-65.15275574
5.819565217,-66.68878937
5.82173913,-65.94514465
5.823913043,-68.86438751
5.826086957,-67.79155731
5.82826087,-65.96809387
5.830434783,-65.87399292
5.832608696,-66.13599396
5.834782609,-66.68819427
5.836956522,-67.21620178
5.839130435,-66.1675415
5.841304348,-65.39552307
5.843478261,-65.96823883
5.845652174,-65.70476532
5.847826087,-65.85758209
5.85,-66.00680542
5.852173913,-64.26887512
5.854347826,-69.71471405
5.856521739,-67.41464996
5.858695652,-64.81409454
5.860869565,-64.95026398
5.863043478,-65.58692169
5.865217391,-65.49783325
5.867391304,-66.90105438
5.869565217,-67.1590271
5.87173913,-65.39367676
5.873913043,-65.68714905
5.876086957,-65.03842926
5.87826087,-65.21474457
5.880434783,-66.67010498
5.882608696,-68.29363251
5.884782609,-69.51663971
5.886956522,-68.13917542
5.889130435,-65.85501099
5.891304348,-64.46386719
5.893478261,-67.52428436
5.895652174,-66.05594635
5.897826087,-64.62470245
5.9,-67.06326294
5.902173913,-66.14639282
5.904347826,-66.51307678
5.906521739,-67.57661438
5.908695652,-67.36560822
5.910869565,-64.80717468
5.913043478,-67.0287323
5.915217391,-67.1346817
5.917391304,-68.26947021
5.919565217,-65.03512573
5.92173913,-68.01226807
5.923913043,-68.50347137
5.926086957,-68.06562042
5.92826087,-67.8976593
5.930434783,-64.99058533
5.932608696,-68.1052475
5.934782609,-65.19075775
5.936956522,-64.53958893
5.939130435,-66.48995209
5.941304348,-66.11144257
5.943478261,-69.5834198
5.945652174,-66.61058807
5.947826087,-65.24549103
5.95,-66.30299377
5.952173913,-68.7297287
5.954347826,-67.48827362
5.956521739,-68.63871002
5.958695652,-67.07047272
5.960869565,-64.90371704
5.963043478,-63.60971832
5.965217391,-65.60081482
5.967391304,-67.0351944
5.969565217,-66.50566864
5.97173913,-67.41897583
5.973913043,-66.58570099
5.976086957,-68.4369812
5.97826087,-69.09757996
5.980434783,-67.43505096
5.982608696,-65.98812103
5.984782609,-67.08935547
5.986956522,-67.20581055
5.989130435,-66.38926697
5.991304348,-64.99217224
5.993478261,-68.4331131
5.995652174,-67.62229156
5.997826087,-64.55220032
6,-64.56124115


==> figNAid07gndunsol.csv <==
1,-44.032494,96.909348
1.002,-43.730392,95.874329
1.004,-43.682903,96.148544
1.006,-43.541016,93.148567
1.008,-43.692009,92.174614
1.01,-43.528584,90.447838
1.012,-43.506241,89.459145
1.014,-43.296589,88.03196
1.016,-43.273033,84.896523
1.018,-43.462849,83.319008
1.02,-43.322456,81.889832
1.022,-43.382839,80.680153
1.024,-43.244125,77.518089
1.026,-43.334572,76.974655
1.028,-43.279068,74.484138
1.03,-43.280003,72.547371
1.032,-43.630905,71.132202
1.034,-43.51638,70.193672
1.036,-43.44976,69.671036
1.038,-43.305489,66.291321
1.04,-43.532341,66.771034
1.042,-43.230991,65.132347
1.044,-43.308125,63.407925
1.046,-43.088707,61.487167
1.048,-43.141365,61.734016
1.05,-43.342403,59.036079
1.052,-43.148476,57.546291
1.054,-43.166504,56.306938
1.056,-43.190681,55.08321
1.058,-43.098022,53.216305
1.06,-42.975662,51.214123
1.062,-42.98278,50.125137
1.064,-43.314861,48.062679
1.066,-43.092201,47.080055
1.068,-43.062935,46.009056
1.07,-43.02449,45.040848
1.072,-43.125324,41.791553
1.074,-43.062492,42.461121
1.076,-43.034321,40.634132
1.078,-42.966042,39.956959
1.08,-42.98177,38.264736
1.082,-42.640076,38.031174
1.084,-42.760403,36.215015
1.086,-42.662834,34.843235
1.088,-42.615795,33.614471
1.09,-42.508919,30.960135
1.092,-42.345242,29.613625
1.094,-42.360161,28.771923
1.096,-42.275814,26.304958
1.098,-42.262032,25.093496
1.1,-42.191296,23.82423
1.102,-42.232735,21.691525
1.104,-42.408955,20.386276
1.106,-42.102848,18.500769
1.108,-42.040497,17.140898
1.11,-42.050594,15.134334
1.112,-42.243248,13.851802
1.114,-41.935204,11.478035
1.116,-41.937336,10.734754
1.118,-41.943718,8.698307
1.12,-41.867188,7.5074587
1.122,-41.852043,5.6531334
1.124,-41.8801,4.2084565
1.126,-41.870144,2.8684666
1.128,-41.777939,1.4435871
1.13,-41.757843,-0.59433043
1.132,-41.801243,-2.4709339
1.134,-41.85252,-4.2343779
1.136,-41.597641,-6.8199396
1.138,-41.75687,-6.8017507
1.14,-41.614185,-8.5592537
1.142,-41.525478,-10.793449
1.144,-41.734447,-11.501421
1.146,-41.654812,-13.448715
1.148,-41.626499,-14.99971
1.15,-41.774231,-15.259469
1.152,-41.550365,-17.150229
1.154,-41.414673,-19.301975
1.156,-41.568928,-19.839634
1.158,-41.287853,-23.503056
1.16,-41.557301,-23.334723
1.162,-41.51741,-25.950378
1.164,-41.601337,-26.932932
1.166,-41.488003,-29.222219
1.168,-41.399059,-29.221004
1.17,-41.399773,-32.38916
1.172,-41.50647,-34.432835
1.174,-41.429428,-35.13847
1.176,-41.443401,-36.864876
1.178,-41.515003,-38.048157
1.18,-41.254471,-38.859615
1.182,-41.379593,-41.090485
1.184,-41.355194,-43.002869
1.186,-41.238255,-43.654015
1.188,-41.380859,-44.028095
1.19,-41.285088,-46.828281
1.192,-41.270329,-47.465084
1.194,-41.396797,-48.846275
1.196,-41.407555,-50.076859
1.198,-41.224987,-51.193134
1.2,-41.239937,-53.766277
1.202,-41.258938,-54.957405
1.204,-41.081841,-55.971962
1.206,-41.242237,-57.575783
1.208,-41.055096,-59.288311
1.21,-41.215904,-59.982277
1.212,-41.134377,-61.409916
1.214,-41.034172,-62.57225
1.216,-40.965485,-63.525692
1.218,-40.865978,-65.51712
1.22,-41.07497,-66.008148
1.222,-41.015705,-67.346634
1.224,-41.010754,-69.397346
1.226,-40.96146,-70.128189
1.228,-40.836365,-71.820251
1.23,-40.79987,-73.156021
1.232,-40.777672,-74.801422
1.234,-40.732826,-74.90609
1.236,-40.570293,-76.883209
1.238,-40.608356,-77.370171
1.24,-40.62347,-79.433167
1.242,-40.433933,-79.936874
1.244,-40.381573,-81.479919
1.246,-40.445572,-83.246292
1.248,-40.338219,-85.036331
1.25,-40.85247,-82.761208
1.252,-40.158627,-87.519302
1.254,-40.115017,-89.49192
1.256,-40.116123,-90.538956
1.258,-40.022118,-91.406731
1.26,-39.936874,-92.919769
1.262,-39.876682,-94.408035
1.264,-39.834942,-96.519691
1.266,-39.758595,-97.987869
1.268,-39.686382,-99.183807
1.27,-39.665951,-100.30192
1.272,-39.507698,-101.73975
1.274,-39.575249,-103.62885
1.276,-39.402271,-104.17676
1.278,-39.340107,-106.46864
1.28,-39.36224,-107.35885
1.282,-39.250122,-109.66854
1.284,-39.191681,-110.64842
1.286,-39.044559,-111.74007
1.288,-39.080334,-113.70709
1.29,-39.011635,-115.59777
1.292,-38.959267,-116.90563
1.294,-38.760815,-119.09958
1.296,-38.938282,-121.10458
1.298,-38.792133,-121.59942
1.3,-38.67157,-123.04348
1.302,-38.676254,-124.07655
1.304,-38.578896,-126.24318
1.306,-38.504333,-127.86694
1.308,-38.556522,-129.27567
1.31,-38.422668,-130.60007
1.312,-38.365635,-132.153
1.314,-38.33868,-133.64442
1.316,-38.307232,-135.8631
1.318,-38.230042,-137.44286
1.32,-38.282364,-138.40079
1.322,-38.126266,-140.1665
1.324,-37.985748,-142.36646
1.326,-38.019279,-144.3158
1.328,-37.944958,-146.10426
1.33,-37.908798,-147.21442
1.332,-37.742172,-149.14253
1.334,-37.799362,-150.63889
1.336,-37.756672,-152.9987
1.338,-37.685627,-154.60266
1.34,-37.681629,-156.05078
1.342,-37.62883,-157.76363
1.344,-37.566811,-159.19638
1.346,-37.502754,-161.14548
1.348,-37.427937,-161.92226
1.35,-37.513748,-164.5334
1.352,-37.514133,-165.88879
1.354,-37.507591,-167.80788
1.356,-37.399792,-168.28819
1.358,-37.398342,-170.26357
1.36,-37.39777,-172.52623
1.362,-37.266937,-173.80261
1.364,-37.37558,-175.12672
1.366,-37.216652,-177.37833
1.368,-37.32909,-178.47418
1.37,-37.180157,179.7253
1.372,-37.093845,178.20956
1.374,-37.148689,176.7923
1.376,-37.124065,175.31746
1.378,-37.143116,173.50974
1.38,-37.030098,172.23273
1.382,-37.076447,170.60893
1.384,-37.081833,169.13466
1.386,-37.035542,167.51181
1.388,-36.892982,166.08946
1.39,-36.992325,164.33022
1.392,-36.951618,162.45424
1.394,-36.750111,161.20152
1.396,-36.819462,159.98854
1.398,-36.862831,158.84416
1.4,-36.804005,157.22507
1.402,-36.810574,155.27106
1.404,-36.69379,153.85332
1.406,-36.642338,152.51205
1.408,-36.641788,150.91789
1.41,-36.567524,149.46657
1.412,-36.50985,148.86496
1.414,-36.452118,146.2778
1.416,-36.406769,145.39079
1.418,-36.45171,143.85063
1.42,-36.353477,142.60852
1.422,-36.264305,141.2818
1.424,-36.314007,139.21443
1.426,-36.246071,138.42265
1.428,-36.215809,136.63551
1.43,-36.111908,135.63602
1.432,-36.088001,134.13271
1.434,-35.954922,132.95108
1.436,-35.994587,131.17955
1.438,-35.897461,129.94934
1.44,-35.924599,128.25157
1.442,-35.799541,126.97786
1.444,-35.735363,125.85103
1.446,-35.684074,123.64366
1.448,-35.667751,122.69442
1.45,-35.514797,121.20692
1.452,-35.489338,119.70098
1.454,-35.427345,118.2998
1.456,-35.355968,116.75588
1.458,-35.304035,115.63812
1.46,-35.218601,113.94182
1.462,-35.132664,112.9408
1.464,-35.02573,111.70669
1.466,-35.070248,108.76992
1.468,-34.897469,108.54541
1.47,-34.858448,106.43441
1.472,-34.724419,104.88286
1.474,-34.727833,103.304
1.476,-34.647663,102.42621
1.478,-34.60767,100.80517
1.48,-34.549904,99.039314
1.482,-34.450378,97.469559
1.484,-34.362942,96.331413
1.486,-34.267105,94.785408
1.488,-34.206734,93.201935
1.49,-34.114239,91.331825
1.492,-34.048313,90.052689
1.494,-33.938683,88.534447
1.496,-33.884041,86.730873
1.498,-33.857857,85.458687
1.5,-33.677017,83.852577
1.502,-33.616428,81.955582
1.504,-33.534744,80.727791
1.506,-33.496216,79.141998
1.508,-33.387257,77.372849
1.51,-33.279987,75.959061
1.512,-33.234352,74.289108
1.514,-33.114803,72.838333
1.516,-33.022785,70.693596
1.518,-32.934097,69.429321
1.52,-32.880486,67.865982
1.522,-32.850197,65.845261
1.524,-32.743435,64.712769
1.526,-32.657112,62.834183
1.528,-32.576435,61.206173
1.53,-32.478992,59.959015
1.532,-32.420731,58.074642
1.534,-32.370022,56.188766
1.536,-32.272999,54.766705
1.538,-32.179131,53.208984
1.54,-32.071762,51.320259
1.542,-32.027172,49.913692
1.544,-31.965879,48.695335
1.546,-31.891216,46.554966
1.548,-31.765045,44.957977
1.55,-31.719749,42.947163
1.552,-31.59819,41.693432
1.554,-31.623789,40.257072
1.556,-31.508978,38.38036
1.558,-31.39325,36.732269
1.56,-31.308119,35.371555
1.562,-31.236761,33.823547
1.564,-31.151484,32.167107
1.566,-31.041071,30.718924
1.568,-30.994104,29.234022
1.57,-30.931137,27.802925
1.572,-30.849859,25.927774
1.574,-30.721354,24.262836
1.576,-30.680405,22.856316
1.578,-30.593872,21.174025
1.58,-30.471584,19.758415
1.582,-30.419298,18.02096
1.584,-30.339417,16.81949
1.586,-30.208328,15.296475
1.588,-30.131697,13.772969
1.59,-30.029377,12.132658
1.592,-29.981281,10.749188
1.594,-29.802847,9.4252853
1.596,-29.721636,7.4889278
1.598,-29.609566,6.1612358
1.6,-29.461323,4.5336266
1.602,-29.376389,3.1340714
1.604,-29.30549,1.5108154
1.606,-29.181002,0.19601355
1.608,-29.05456,-1.3052173
1.61,-28.932802,-2.9330003
1.612,-28.833809,-4.5130157
1.614,-28.719894,-5.6423588
1.616,-28.530954,-7.4710307
1.618,-28.423128,-8.8571072
1.62,-28.286852,-10.279177
1.622,-28.189766,-11.701341
1.624,-28.010416,-13.151876
1.626,-27.886812,-14.910696
1.628,-27.712704,-16.536295
1.63,-27.560551,-17.982008
1.632,-27.40469,-19.566978
1.634,-27.281574,-20.95569
1.636,-27.129038,-22.495045
1.638,-26.944166,-24.309118
1.64,-26.793579,-25.728466
1.642,-26.649948,-27.174335
1.644,-26.43788,-29.000345
1.646,-26.291433,-30.506067
1.648,-26.119291,-32.390549
1.65,-25.936634,-33.832771
1.652,-25.764204,-35.545345
1.654,-25.566591,-37.278858
1.656,-25.370968,-38.846027
1.658,-25.222061,-40.715477
1.66,-24.991035,-42.351437
1.662,-24.818974,-44.022171
1.664,-24.593359,-45.896664
1.666,-24.390814,-47.588085
1.668,-24.192539,-49.422237
1.67,-23.97567,-51.258305
1.672,-23.766199,-53.105465
1.674,-23.566069,-54.973221
1.676,-23.318502,-56.835964
1.678,-23.096218,-58.730358
1.68,-22.891237,-60.809612
1.682,-22.67473,-62.509605
1.684,-22.44384,-64.595566
1.686,-22.219313,-66.760803
1.688,-21.984583,-68.684792
1.69,-21.753998,-70.78344
1.692,-21.509007,-72.781807
1.694,-21.277739,-74.933556
1.696,-21.024088,-76.953552
1.698,-20.772385,-79.217392
1.7,-20.542171,-81.466423
1.702,-20.272671,-83.752426
1.704,-20.008879,-85.935356
1.706,-19.760557,-88.235558
1.708,-19.479517,-90.585266
1.71,-19.229694,-93.030663
1.712,-18.943975,-95.392052
1.714,-18.696932,-97.853569
1.716,-18.417631,-100.4137
1.718,-18.121996,-102.88894
1.72,-17.854279,-105.44559
1.722,-17.567282,-108.11786
1.724,-17.282221,-110.82172
1.726,-17.001507,-113.58794
1.728,-16.705471,-116.38865
1.73,-16.424793,-119.20746
1.732,-16.115129,-122.09379
1.734,-15.82319,-125.06181
1.736,-15.512878,-128.1342
1.738,-15.206406,-131.28314
1.74,-14.908998,-134.50885
1.742,-14.591237,-137.73207
1.744,-14.290512,-141.14578
1.746,-13.976994,-144.67882
1.748,-13.672094,-148.23508
1.75,-13.366109,-151.92981
1.752,-13.069367,-155.75505
1.754,-12.77634,-159.65413
1.756,-12.481817,-163.67348
1.758,-12.209801,-167.86522
1.76,-11.930436,-172.09102
1.762,-11.678077,-176.56058
1.764,-11.439509,178.94179
1.766,-11.206405,174.30046
1.768,-11.002903,169.58598
1.77,-10.823953,164.71735
1.772,-10.668603,159.8351
1.774,-10.532467,154.80647
1.776,-10.432291,149.86211
1.778,-10.354761,144.83202
1.78,-10.311529,139.86386
1.782,-10.282782,134.83231
1.784,-10.287551,129.88692
1.786,-10.313059,125.03011
1.788,-10.357525,120.20579
1.79,-10.430577,115.53545
1.792,-10.530815,110.9154
1.794,-10.635943,106.42667
1.796,-10.748946,102.04344
1.798,-10.880103,97.804001
1.8,-11.028652,93.669312
1.802,-11.17228,89.679832
1.804,-11.325949,85.807404
1.806,-11.480213,82.045822
1.808,-11.636132,78.376213
1.81,-11.796261,74.819847
1.812,-11.945142,71.383698
1.814,-12.108025,67.995247
1.816,-12.251701,64.766045
1.818,-12.40824,61.583908
1.82,-12.548326,58.377121
1.822,-12.694192,55.361481
1.824,-12.830764,52.363102
1.826,-12.964869,49.440342
1.828,-13.095404,46.562813
1.83,-13.209618,43.739147
1.832,-13.324727,41.021538
1.834,-13.435758,38.282608
1.836,-13.540441,35.587982
1.838,-13.635509,33.021278
1.84,-13.717432,30.34193
1.842,-13.816133,27.760923
1.844,-13.888437,25.277281
1.846,-13.957077,22.705858
1.848,-14.020442,20.231249
1.85,-14.087442,17.749908
1.852,-14.134563,15.296144
1.854,-14.178699,12.87729
1.856,-14.214913,10.474889
1.858,-14.255237,8.0301018
1.86,-14.266672,5.6038785
1.862,-14.292157,3.2560835
1.864,-14.293467,0.87708348
1.866,-14.308579,-1.4807152
1.868,-14.304973,-3.9111516
1.87,-14.289868,-6.2995324
1.872,-14.283248,-8.6795416
1.874,-14.257006,-11.0188
1.876,-14.232062,-13.456147
1.878,-14.195177,-15.824804
1.88,-14.145679,-18.270214
1.882,-14.090149,-20.690805
1.884,-14.038569,-23.055908
1.886,-13.971384,-25.569145
1.888,-13.8988,-28.104149
1.89,-13.820621,-30.587934
1.892,-13.732511,-33.120579
1.894,-13.638454,-35.70414
1.896,-13.53789,-38.302872
1.898,-13.433628,-40.914036
1.9,-13.312464,-43.612041
1.902,-13.200799,-46.250057
1.904,-13.068777,-49.075256
1.906,-12.943223,-51.921177
1.908,-12.798346,-54.79723
1.91,-12.652781,-57.727406
1.912,-12.500934,-60.74036
1.914,-12.350081,-63.806698
1.916,-12.189957,-66.967712
1.918,-12.023575,-70.17688
1.92,-11.854648,-73.556343
1.922,-11.687284,-76.939781
1.924,-11.521848,-80.467155
1.926,-11.342452,-84.084167
1.928,-11.170451,-87.845322
1.93,-11.009581,-91.624603
1.932,-10.854859,-95.556236
1.934,-10.696502,-99.559242
1.936,-10.550046,-103.74169
1.938,-10.412236,-107.93073
1.94,-10.291815,-112.26205
1.942,-10.181652,-116.65674
1.944,-10.080147,-121.19392
1.946,-10.00562,-125.75011
1.948,-9.9329176,-130.38712
1.95,-9.9004602,-135.05582
1.952,-9.8758402,-139.74884
1.954,-9.8677187,-144.40901
1.956,-9.8877153,-149.14334
1.958,-9.9181194,-153.81792
1.96,-9.9721622,-158.46588
1.962,-10.038777,-163.09546
1.964,-10.124825,-167.62703
1.966,-10.213887,-172.14131
1.968,-10.331795,-176.59291
1.97,-10.448761,179.12263
1.972,-10.578066,174.79324
1.974,-10.724187,170.65656
1.976,-10.86464,166.54559
1.978,-11.011362,162.4709
1.98,-11.165071,158.52003
1.982,-11.318022,154.63826
1.984,-11.471135,150.80466
1.986,-11.629878,147.06735
1.988,-11.779802,143.43312
1.99,-11.93529,139.82561
1.992,-12.078002,136.20335
1.994,-12.227253,132.71062
1.996,-12.366331,129.27354
1.998,-12.505128,125.86356
2,-12.631819,122.51482
2.002,-12.77938,119.05447
2.004,-12.896423,115.7653
2.006,-13.00819,112.4729
2.008,-13.11717,109.17378
2.01,-13.230371,105.96822
2.012,-13.318323,102.73654
2.014,-13.414097,99.483322
2.016,-13.500976,96.373802
2.018,-13.579811,93.099396
2.02,-13.649312,89.932373
2.022,-13.715951,86.739159
2.024,-13.770089,83.469292
2.026,-13.812967,80.230522
2.028,-13.861518,77.004059
2.03,-13.89302,73.744331
2.032,-13.922411,70.457138
2.034,-13.941753,67.067467
2.036,-13.952262,63.746578
2.038,-13.957273,60.330494
2.04,-13.975294,56.825031
2.042,-13.969431,53.267647
2.044,-13.961527,49.654236
2.046,-13.938463,45.96402
2.048,-13.926325,42.216957
2.05,-13.907457,38.352142
2.052,-13.874391,34.425663
2.054,-13.84619,30.399691
2.056,-13.822487,26.197411
2.058,-13.802603,21.922554
2.06,-13.778737,17.471155
2.062,-13.766884,12.918126
2.064,-13.754674,8.2018719
2.066,-13.767421,3.3277032
2.068,-13.79191,-1.6713538
2.07,-13.839936,-6.7402096
2.072,-13.905771,-11.969121
2.074,-13.998508,-17.325613
2.076,-14.119869,-22.703146
2.078,-14.27788,-28.276867
2.08,-14.455218,-33.784035
2.082,-14.681933,-39.233997
2.084,-14.929328,-44.803547
2.086,-15.220985,-50.175488
2.088,-15.547009,-55.532135
2.09,-15.884206,-60.777851
2.092,-16.261038,-65.798843
2.094,-16.662083,-70.761749
2.096,-17.064484,-75.581108
2.098,-17.502737,-80.277252
2.1,-17.955473,-84.71479
2.102,-18.400063,-89.022484
2.104,-18.864557,-93.09903
2.106,-19.318411,-97.146683
2.108,-19.768412,-100.97011
2.11,-20.259537,-104.76254
2.112,-20.69986,-108.25384
2.114,-21.168089,-111.74369
2.116,-21.609356,-114.98161
2.118,-22.06415,-118.20683
2.12,-22.516737,-121.36805
2.122,-22.951056,-124.53584
2.124,-23.383204,-127.36031
2.126,-23.816807,-130.22215
2.128,-24.217562,-133.09514
2.13,-24.658348,-135.79089
2.132,-25.049456,-138.49155
2.134,-25.473297,-141.14343
2.136,-25.873468,-143.66615
2.138,-26.270468,-146.21007
2.14,-26.616558,-148.73756
2.142,-26.992271,-151.16484
2.144,-27.375957,-153.47995
2.146,-27.75149,-155.95313
2.148,-28.107086,-158.30304
2.15,-28.462194,-160.82132
2.152,-28.766043,-162.99348
2.154,-29.132059,-165.2655
2.156,-29.493788,-167.53001
2.158,-29.856785,-169.84828
2.16,-30.129633,-172.12463
2.162,-30.490421,-174.19652
2.164,-30.771784,-176.21323
2.166,-31.108965,-178.35371
2.168,-31.387304,178.9373
2.17,-31.666288,176.87337
2.172,-31.987461,174.65561
2.174,-32.221977,172.42914
2.176,-32.543175,169.68332
2.178,-32.801922,168.278
2.18,-33.131409,165.19267
2.182,-33.388359,162.88889
2.184,-33.759216,160.83087
2.186,-33.994064,158.54655
2.188,-34.331116,157.03671
2.19,-34.584702,154.29332
2.192,-34.884052,151.82614
2.194,-35.097713,149.89279
2.196,-35.346565,148.03824
2.198,-35.598083,145.28073
2.2,-35.955391,142.84526
2.202,-36.100624,141.54945
2.204,-36.394054,138.62885
2.206,-36.636158,136.38211
2.208,-36.87455,133.72641
2.21,-37.185059,131.17815
2.212,-37.45475,128.96864
2.214,-37.731712,125.98405
2.216,-38.034489,124.04143
2.218,-38.331463,120.88871
2.22,-38.60535,118.66644
2.222,-38.882252,116.68819
2.224,-39.124943,114.71162
2.226,-39.377811,111.86039
2.228,-39.656994,109.39985
2.23,-39.791996,107.24413
2.232,-40.082439,104.35146
2.234,-40.380589,102.02305
2.236,-40.745819,99.617126
2.238,-41.00563,97.010788
2.24,-41.18898,92.955513
2.242,-41.398346,90.223167
2.244,-41.896664,88.430222
2.246,-42.135921,84.750061
2.248,-42.35479,82.010139
2.25,-42.548092,79.736862
2.252,-43.033371,77.521286
2.254,-43.68922,73.592369
2.256,-43.855297,71.386909
2.258,-44.099266,71.169899
2.26,-44.481537,67.688591
2.262,-44.730537,64.574707
2.264,-45.085846,62.633614
2.266,-45.376911,58.926815
2.268,-45.548721,56.307854
2.27,-45.725269,52.609341
2.272,-46.136463,52.894817
2.274,-46.530029,47.432648
2.276,-46.851147,44.415367
2.278,-46.921467,39.734867
2.28,-47.533173,38.781353
2.282,-47.688339,37.172699
2.284,-48.285099,33.586571
2.286,-48.335209,31.580732
2.288,-49.215656,29.50034
2.29,-49.08493,26.312845
2.292,-49.508549,26.787264
2.294,-49.835777,20.969812
2.296,-49.635216,19.517895
2.298,-50.003365,15.170036
2.3,-49.942719,11.522531
2.302,-49.989498,8.7267408
2.304,-50.525208,5.9780912
2.306,-50.634628,2.9624269
2.308,-50.196102,-1.0601095
2.31,-50.498585,-5.7081518
2.312,-50.793324,-8.179081
2.314,-50.476299,-11.61775
2.316,-50.682873,-14.757109
2.318,-51.210827,-18.865955
2.32,-50.913734,-25.042706
2.322,-51.306931,-25.693815
2.324,-50.775482,-29.598707
2.326,-50.930882,-32.35603
2.328,-51.389416,-38.268234
2.33,-50.976479,-40.480339
2.332,-50.837547,-43.304443
2.334,-50.30772,-49.366322
2.336,-50.717419,-53.048321
2.338,-50.739773,-56.43504
2.34,-50.49398,-58.880768
2.342,-50.5868,-65.255829
2.344,-49.76292,-68.592392
2.346,-50.171124,-73.266945
2.348,-49.96735,-79.210876
2.35,-49.676338,-81.127625
2.352,-49.603039,-84.772865
2.354,-49.298569,-89.589691
2.356,-49.376556,-94.63253
2.358,-49.182266,-98.585587
2.36,-49.559387,-99.636795
2.362,-49.394566,-106.2928
2.364,-49.456635,-107.48144
2.366,-49.113132,-109.65057
2.368,-49.038914,-114.78023
2.37,-49.246445,-116.92128
2.372,-48.930092,-119.02061
2.374,-48.805412,-122.56554
2.376,-48.254482,-125.97578
2.378,-48.663486,-127.54295
2.38,-47.898514,-130.22087
2.382,-47.815975,-137.88483
2.384,-47.321735,-138.5775
2.386,-47.546829,-143.04242
2.388,-47.276424,-146.28114
2.39,-47.18885,-150.14368
2.392,-47.398834,-153.08569
2.394,-47.065353,-159.19264
2.396,-46.932583,-161.05794
2.398,-47.026714,-161.51326
2.4,-46.81081,-166.07747
2.402,-47.039459,-168.63327
2.404,-46.610065,-171.2106
2.406,-46.322845,-173.06168
2.408,-45.997234,-178.09535
2.41,-46.333813,179.5513
2.412,-46.202923,175.20815
2.414,-46.19276,171.8873
2.416,-46.403847,167.67996
2.418,-45.961216,165.62552
2.42,-46.181908,159.22638
2.422,-46.299278,157.48019
2.424,-46.612976,154.73389
2.426,-46.529831,150.57352
2.428,-46.722893,149.72655
2.43,-47.235245,144.92926
2.432,-47.207924,144.9606
2.434,-47.472729,141.29285
2.436,-47.0844,138.65114
2.438,-47.408375,138.06175
2.44,-47.322353,137.28856
2.442,-46.882847,133.64413
2.444,-46.75285,133.07622
2.446,-46.886604,131.91386
2.448,-47.078304,128.27448
2.45,-47.117474,128.08046
2.452,-46.840031,126.91763
2.454,-47.058315,121.77629
2.456,-47.16227,117.76548
2.458,-46.865776,116.26397
2.46,-47.046558,112.67246
2.462,-47.144272,110.22186
2.464,-47.508797,107.11009
2.466,-47.630085,104.50211
2.468,-47.671482,101.77257
2.47,-47.659023,102.33791
2.472,-47.812424,97.796715
2.474,-47.786598,98.65229
2.476,-47.98188,93.899727
2.478,-47.5984,94.863106
2.48,-47.773071,93.230186
2.482,-47.656651,88.872429
2.484,-47.992588,87.847008
2.486,-47.481911,85.579834
2.488,-48.272331,81.314407
2.49,-47.995697,79.993858
2.492,-48.252205,79.402237
2.494,-48.474625,76.83387
2.496,-48.459129,75.156212
2.498,-48.705589,75.236748
2.5,-48.294239,69.207047
2.502,-48.657845,70.553642
2.504,-48.569653,67.367126
2.506,-48.754581,65.900169
2.508,-48.963894,63.633026
2.51,-49.216961,60.698212
2.512,-49.446491,59.183788
2.514,-49.208229,56.482189
2.516,-49.210976,55.662766
2.518,-49.521526,55.093544
2.52,-49.358345,52.380829
2.522,-49.265728,48.960888
2.524,-49.621651,48.318058
2.526,-49.626205,46.848598
2.528,-49.972233,44.581669
2.53,-50.493755,39.956059
2.532,-50.275627,35.72057
2.534,-50.386379,36.356419
2.536,-50.951023,38.336117
2.538,-51.024651,35.21191
2.54,-51.08102,35.655468
2.542,-51.336109,33.261898
2.544,-51.519444,35.509472
2.546,-51.361969,32.174484
2.548,-51.876888,31.248785
2.55,-51.688499,31.611744
2.552,-51.629707,29.360336
2.554,-52.310604,29.05654
2.556,-51.748573,25.495913
2.558,-52.130577,25.75518
2.56,-52.570206,22.232828
2.562,-52.497517,21.327225
2.564,-52.752754,20.176716
2.566,-52.641567,18.982201
2.568,-52.650269,15.863058
2.57,-52.816975,15.286476
2.572,-52.634815,15.994652
2.574,-53.950336,7.087676
2.576,-54.783291,6.5582104
2.578,-54.980213,7.4765096
2.58,-55.664307,12.150547
2.582,-56.097626,9.1309433
2.584,-56.132553,13.113796
2.586,-56.161636,17.552999
2.588,-56.767628,11.87411
2.59,-57.098728,14.074411
2.592,-56.743664,27.500431
2.594,-57.093578,21.014416
2.596,-56.492199,29.386982
2.598,-57.681961,31.278719
2.6,-55.443989,34.276455
2.602,-56.169289,35.441357
2.604,-54.896095,41.496918
2.606,-54.435509,34.909687
2.608,-53.827175,37.317364
2.61,-53.575737,34.25238
2.612,-52.974979,33.183308
2.614,-53.036167,30.432981
2.616,-52.434158,28.292284
2.618,-52.509468,26.86294
2.62,-51.862309,25.29458
2.622,-51.381844,22.495358
2.624,-51.821404,20.323374
2.626,-51.396252,15.380666
2.628,-51.6474,16.265856
2.63,-51.63401,9.7256632
2.632,-51.461334,9.5901699
2.634,-51.845451,4.2102633
2.636,-51.890446,3.9790463
2.638,-52.468357,6.6126966
2.64,-52.375599,6.7691336
2.642,-52.412319,5.9160404
2.644,-52.063892,3.3551979
2.646,-51.838875,3.1088116
2.648,-51.891277,0.25819486
2.65,-51.755978,-0.96823418
2.652,-52.371044,-1.5465322
2.654,-52.350475,-1.5823025
2.656,-52.329288,-0.52858853
2.658,-51.940403,-4.5470352
2.66,-52.266727,-5.6175847
2.662,-52.034859,-1.4044073
2.664,-51.544384,-2.9716892
2.666,-51.806362,-2.6335061
2.668,-51.254055,-4.3941393
2.67,-51.424805,-3.9918277
2.672,-50.972942,-8.9559669
2.674,-50.818832,-9.3508215
2.676,-51.0634,-9.5569153
2.678,-50.403473,-12.468855
2.68,-50.16703,-14.785395
2.682,-50.169144,-16.523481
2.684,-50.717136,-19.900415
2.686,-50.110973,-22.175196
2.688,-50.374382,-21.834114
2.69,-50.450649,-24.301157
2.692,-50.400066,-24.10611
2.694,-50.102436,-24.529261
2.696,-51.049664,-25.762604
2.698,-50.489574,-27.64329
2.7,-50.481148,-26.531525
2.702,-50.320206,-28.128326
2.704,-50.092781,-28.516125
2.706,-49.580513,-32.944309
2.708,-49.486916,-34.184505
2.71,-49.480644,-33.487484
2.712,-49.414181,-33.43866
2.714,-49.470154,-38.18259
2.716,-49.352985,-40.481094
2.718,-49.22179,-41.604023
2.72,-49.165005,-42.276882
2.722,-49.136036,-44.351994
2.724,-48.728119,-48.794552
2.726,-48.7826,-48.58049
2.728,-48.929825,-54.474209
2.73,-49.305149,-54.000229
2.732,-49.395458,-54.074306
2.734,-49.235683,-53.809872
2.736,-48.965664,-55.044476
2.738,-49.067913,-55.755898
2.74,-48.636482,-59.325302
2.742,-48.622387,-59.848446
2.744,-48.517231,-62.945602
2.746,-47.815887,-63.272522
2.748,-48.527206,-66.886734
2.75,-48.521301,-69.650642
2.752,-48.516418,-72.013954
2.754,-48.475163,-69.69091
2.756,-48.599342,-72.001816
2.758,-48.323601,-70.33374
2.76,-48.53775,-73.52697
2.762,-48.712345,-74.980782
2.764,-48.867268,-75.569618
2.766,-48.474422,-77.153381
2.768,-48.423222,-77.750847
2.77,-48.691303,-78.689125
2.772,-48.235115,-81.062157
2.774,-47.887966,-81.643211
2.776,-48.245705,-82.919266
2.778,-47.677967,-85.175476
2.78,-47.944382,-85.569557
2.782,-47.476341,-89.715477
2.784,-47.61433,-93.091537
2.786,-47.401432,-93.096527
2.788,-47.285625,-94.801094
2.79,-47.526394,-97.846985
2.792,-47.811615,-97.07373
2.794,-47.665257,-97.043167
2.796,-47.49667,-97.342918
2.798,-47.438782,-99.409172
2.8,-47.446995,-102.48316
2.802,-47.275169,-102.10919
2.804,-47.137424,-104.30296
2.806,-46.921654,-104.13839
2.808,-46.540451,-105.92879
2.81,-46.552166,-108.77363
2.812,-46.502579,-108.83839
2.814,-46.228245,-112.47453
2.816,-46.071274,-113.12519
2.818,-46.090546,-117.68628
2.82,-46.273422,-119.22645
2.822,-46.148933,-122.07537
2.824,-46.1245,-125.55837
2.826,-46.329124,-125.23771
2.828,-46.213589,-128.54123
2.83,-46.455021,-128.96402
2.832,-46.568298,-132.46075
2.834,-46.987293,-133.01849
2.836,-46.766781,-133.81178
2.838,-46.882851,-133.25673
2.84,-46.792484,-133.76427
2.842,-46.889618,-135.42766
2.844,-46.841885,-138.1969
2.846,-46.584465,-138.61475
2.848,-46.576347,-137.92696
2.85,-46.463699,-141.22639
2.852,-46.526108,-141.6776
2.854,-46.386795,-143.43813
2.856,-46.234455,-145.24496
2.858,-46.352417,-146.24681
2.86,-46.205574,-148.56322
2.862,-46.346199,-151.24004
2.864,-46.196358,-152.72572
2.866,-46.472942,-150.20447
2.868,-46.493404,-154.93474
2.87,-46.343132,-154.41927
2.872,-46.223991,-159.47681
2.874,-45.950951,-159.38918
2.876,-46.041908,-161.66472
2.878,-45.932384,-161.23064
2.88,-46.005493,-163.5248
2.882,-46.055248,-168.61359
2.884,-45.878643,-170.12001
2.886,-46.169704,-170.66768
2.888,-46.074638,-173.71991
2.89,-46.469872,-176.98505
2.892,-46.182102,-177.10585
2.894,-46.358288,-177.6385
2.896,-46.388622,-179.81711
2.898,-46.655903,178.58344
2.9,-46.803951,178.68448
2.902,-46.86964,177.96129
2.904,-46.724709,177.3992
2.906,-46.395393,174.11935
2.908,-46.590057,175.44942
2.91,-46.85524,173.75443
2.912,-46.868233,171.68959
2.914,-46.564678,171.84465
2.916,-46.499683,169.26428
2.918,-46.386993,168.39471
2.92,-46.36982,166.12061
2.922,-46.585396,164.73212
2.924,-46.440201,164.3708
2.926,-46.358204,161.90204
2.928,-46.504585,161.00461
2.93,-46.693008,160.02455
2.932,-46.885178,157.36119
2.934,-46.505291,158.04158
2.936,-46.655396,157.03116
2.938,-46.519516,155.48767
2.94,-46.620987,152.30528
2.942,-46.563427,153.40413
2.944,-46.579857,149.67744
2.946,-46.680523,149.9967
2.948,-46.69828,149.52344
2.95,-46.532097,149.2049
2.952,-46.316235,146.19766
2.954,-46.386559,144.21332
2.956,-46.357597,141.68909
2.958,-46.087021,139.42532
2.96,-45.856274,137.92638
2.962,-45.850937,136.16875
2.964,-45.969246,135.76668
2.966,-46.290554,134.22482
2.968,-46.154976,131.90723
2.97,-45.999477,131.0938
2.972,-45.753124,128.81212
2.974,-45.858608,126.65021
2.976,-46.023949,124.86963
2.978,-46.274433,124.33389
2.98,-46.180515,123.23508
2.982,-46.064281,123.21515
2.984,-46.214973,120.98913
2.986,-46.064682,118.24055
2.988,-45.930584,118.93306
2.99,-46.114838,116.68746
2.992,-45.834145,113.13882
2.994,-46.204163,113.0593
2.996,-46.172703,109.63191
2.998,-46.201359,111.07809
3,-46.563065,106.82697
3.002,-46.026405,106.23289
3.004,-46.396549,106.41985
3.006,-46.186733,104.12247
3.008,-45.996223,101.08125
3.01,-46.277027,102.08669
3.012,-46.159328,99.648277
3.014,-46.059128,97.807991
3.016,-45.875973,97.278809
3.018,-46.020626,93.872658
3.02,-46.046494,92.787239
3.022,-46.190765,89.614311
3.024,-46.012829,87.759102
3.026,-46.227104,87.81102
3.028,-46.347137,84.339577
3.03,-46.358429,85.260857
3.032,-46.286297,82.157349
3.034,-46.32354,79.322861
3.036,-46.653652,78.724617
3.038,-46.83812,77.184402
3.04,-47.217072,78.088127
3.042,-47.161835,76.912918
3.044,-47.145306,79.774048
3.046,-47.214588,76.192619
3.048,-46.946217,77.188194
3.05,-46.919327,74.359299
3.052,-46.658794,73.461647
3.054,-46.813538,71.370239
3.056,-46.491085,72.343674
3.058,-46.863121,69.433235
3.06,-46.570164,68.962112
3.062,-46.780811,67.05687
3.064,-46.628368,66.859772
3.066,-46.620045,64.70137
3.068,-46.757969,64.05764
3.07,-46.339817,61.573738
3.072,-46.406498,62.702995
3.074,-46.392693,60.447475
3.076,-46.313858,60.503933
3.078,-46.011009,59.266495
3.08,-46.221973,55.166431
3.082,-46.029953,54.199837
3.084,-46.007298,51.362808
3.086,-46.032017,50.231834
3.088,-46.140293,48.276714
3.09,-46.229187,47.125507
3.092,-46.154419,46.895844
3.094,-46.195602,46.209591
3.096,-45.998554,42.448856
3.098,-46.125454,41.425713
3.1,-46.024609,40.375912
3.102,-45.981544,38.075794
3.104,-45.717285,35.875599
3.106,-45.75808,35.783401
3.108,-46.0051,34.301399
3.11,-45.968521,30.403761
3.112,-45.913597,31.069017
3.114,-46.195187,26.415503
3.116,-45.957455,26.143412
3.118,-46.136715,25.607916
3.12,-46.003807,24.482519
3.122,-46.235291,21.044613
3.124,-46.14077,21.490297
3.126,-46.107033,19.442892
3.128,-46.108158,17.186989
3.13,-46.268044,15.883914
3.132,-46.638313,15.07157
3.134,-46.289589,13.162146
3.136,-46.249043,11.706687
3.138,-46.391491,10.463347
3.14,-46.105865,9.5379362
3.142,-46.091587,8.1074095
3.144,-45.980804,7.7537665
3.146,-45.960163,5.4439063
3.148,-45.9244,2.6627254
3.15,-46.104549,1.6568396
3.152,-45.957001,2.0881693
3.154,-46.186577,-1.8859359
3.156,-46.11908,-3.2966499
3.158,-45.770962,-5.0211782
3.16,-46.273922,-7.6305304
3.162,-46.08028,-6.5305252
3.164,-45.982853,-9.4901762
3.166,-46.248909,-9.2033472
3.168,-46.091824,-12.086091
3.17,-46.219448,-11.50287
3.172,-45.874268,-15.361085
3.174,-45.96154,-17.981068
3.176,-46.06015,-19.799065
3.178,-46.183266,-20.555332
3.18,-45.995762,-20.751499
3.182,-46.171726,-22.112101
3.184,-46.272938,-23.983166
3.186,-46.32024,-26.820366
3.188,-46.212452,-26.75437
3.19,-46.146305,-30.274958
3.192,-46.350555,-29.583881
3.194,-46.168301,-31.469961
3.196,-46.301178,-32.52491
3.198,-46.341576,-34.200424
3.2,-46.417831,-35.053257
3.202,-46.153011,-37.166424
3.204,-46.159222,-40.013672
3.206,-46.330608,-40.460701
3.208,-46.239315,-42.878899
3.21,-46.008068,-44.893471
3.212,-46.099205,-44.969551
3.214,-46.18932,-46.541908
3.216,-46.576481,-48.114193
3.218,-45.849522,-49.249889
3.22,-46.040405,-50.982494
3.222,-46.071354,-54.199596
3.224,-46.220306,-55.369564
3.226,-46.042858,-57.510391
3.228,-46.553654,-56.832573
3.23,-46.410431,-60.889923
3.232,-46.358276,-61.792442
3.234,-46.412895,-64.004578
3.236,-46.363003,-65.946381
3.238,-46.275982,-68.025673
3.24,-46.511002,-66.342369
3.242,-46.524601,-69.635376
3.244,-46.547474,-73.143784
3.246,-46.556442,-73.423195
3.248,-46.570511,-75.68222
3.25,-46.572144,-77.039619
3.252,-46.783073,-78.657135
3.254,-46.392067,-79.511589
3.256,-46.508682,-83.762383
3.258,-46.920918,-84.204224
3.26,-46.63871,-85.640068
3.262,-46.740997,-88.395439
3.264,-47.036392,-90.808708
3.266,-47.290573,-91.989159
3.268,-47.349678,-93.235069
3.27,-47.523548,-94.932198
3.272,-47.466141,-96.865234
3.274,-47.610405,-97.837021
3.276,-47.645905,-97.559029
3.278,-47.836121,-99.178741
3.28,-47.699184,-102.25916
3.282,-47.903801,-101.45617
3.284,-47.874622,-103.49836
3.286,-48.398045,-104.56167
3.288,-48.103428,-105.00813
3.29,-48.119396,-106.80804
3.292,-48.338047,-105.84093
3.294,-48.041229,-108.94186
3.296,-48.293003,-108.66805
3.298,-48.21661,-111.6032
3.3,-48.166946,-114.25867
3.302,-48.323765,-115.68824
3.304,-48.055374,-118.31808
3.306,-48.458298,-119.7506
3.308,-47.992138,-118.51706
3.31,-48.733784,-122.43077
3.312,-48.295979,-123.92969
3.314,-48.452488,-126.631
3.316,-48.992241,-126.50265
3.318,-48.659187,-127.17931
3.32,-49.052429,-127.42327
3.322,-49.084286,-129.14102
3.324,-48.967079,-131.81493
3.326,-49.099194,-134.80823
3.328,-48.973896,-133.96941
3.33,-49.578899,-133.75119
3.332,-49.407879,-136.73851
3.334,-49.903786,-137.55862
3.336,-49.643879,-137.29622
3.338,-49.84967,-140.95747
3.34,-49.749355,-140.67912
3.342,-50.649483,-143.17654
3.344,-50.302494,-140.86604
3.346,-50.79771,-144.4718
3.348,-50.396328,-143.02995
3.35,-50.376293,-143.8456
3.352,-50.109192,-144.60577
3.354,-50.894142,-146.67952
3.356,-50.757256,-145.79019
3.358,-50.634163,-144.90356
3.36,-50.870724,-149.14355
3.362,-50.481022,-148.12402
3.364,-50.415401,-153.97385
3.366,-50.814495,-152.8558
3.368,-51.270279,-152.31723
3.37,-50.886726,-152.45207
3.372,-50.872986,-155.3429
3.374,-50.538383,-155.77165
3.376,-50.76149,-157.85017
3.378,-51.269867,-159.2944
3.38,-51.124508,-159.60968
3.382,-51.58173,-159.9404
3.384,-51.096348,-163.1228
3.386,-52.00153,-165.82143
3.388,-51.376118,-162.12045
3.39,-52.046116,-167.48828
3.392,-51.831409,-166.79112
3.394,-52.095387,-167.31377
3.396,-52.207867,-166.70862
3.398,-52.078156,-167.9409
3.4,-51.893383,-173.89642
3.402,-52.268311,-170.75401
3.404,-52.280479,-173.29732
3.406,-52.50095,-173.01289
3.408,-52.45681,-176.83522
3.41,-52.916935,-170.42929
3.412,-53.081974,-166.94717
3.414,-52.797203,-166.99571
3.416,-52.310326,-168.73123
3.418,-52.378181,-172.85785
3.42,-53.033024,-171.30113
3.422,-52.522995,-173.89555
3.424,-52.095745,-173.84216
3.426,-52.432484,-172.98511
3.428,-52.172405,-175.08105
3.43,-51.888325,-174.64787
3.432,-51.806709,-177.5999
3.434,-51.717457,-178.49414
3.436,-51.570656,-177.29335
3.438,-51.73008,176.46193
3.44,-51.356167,-178.66466
3.442,-51.474949,179.32733
3.444,-51.908298,178.69371
3.446,-51.598026,177.95123
3.448,-51.598026,175.17545
3.45,-51.290516,173.11461
3.452,-51.279827,173.41142
3.454,-51.836681,176.15266
3.456,-51.080448,170.22404
3.458,-51.091194,167.63968
3.46,-51.252529,167.41304
3.462,-51.354771,169.37086
3.464,-51.305801,164.28288
3.466,-51.511692,165.74579
3.468,-51.891144,164.25522
3.47,-51.154243,162.71815
3.472,-51.70335,164.28363
3.474,-51.500416,163.63251
3.476,-51.283504,162.56992
3.478,-51.211231,162.64388
3.48,-50.681839,159.37038
3.482,-51.226563,158.70773
3.484,-50.820271,156.47873
3.486,-50.739246,155.87332
3.488,-51.340523,154.56281
3.49,-50.718407,153.29852
3.492,-50.970978,151.26465
3.494,-50.757431,151.6266
3.496,-50.246658,149.34259
3.498,-51.01305,149.02565
3.5,-50.617935,147.17813
3.502,-50.412354,146.42653
3.504,-50.710423,144.86313
3.506,-50.551022,145.33856
3.508,-50.216965,142.69971
3.51,-50.549133,142.66782
3.512,-50.142868,140.5554
3.514,-50.316933,138.71216
3.516,-50.002831,137.77835
3.518,-50.193115,135.66223
3.52,-50.162655,136.49413
3.522,-50.26408,132.27206
3.524,-50.097179,134.65591
3.526,-50.160904,126.58254
3.528,-49.865383,130.91924
3.53,-50.202637,128.04008
3.532,-49.724514,124.59749
3.534,-49.87719,126.86014
3.536,-49.672207,125.50842
3.538,-49.605484,125.63971
3.54,-49.316448,122.98622
3.542,-50.017502,120.09989
3.544,-49.785721,118.56124
3.546,-50.103836,118.1676
3.548,-49.534824,116.03475
3.55,-49.512615,114.34386
3.552,-49.372372,115.38347
3.554,-49.625729,111.34792
3.556,-49.776718,110.81843
3.558,-49.535061,109.03236
3.56,-49.429836,109.2362
3.562,-49.889568,107.34151
3.564,-49.230011,104.26793
3.566,-49.183643,101.12068
3.568,-49.116989,100.90385
3.57,-49.541134,97.87188
3.572,-49.445488,97.558235
3.574,-49.098545,95.711723
3.576,-49.690807,93.802261
3.578,-49.222061,91.626846
3.58,-49.312252,91.98716
3.582,-49.365952,90.178856
3.584,-49.14048,85.499367
3.586,-49.000748,88.040001
3.588,-49.087112,87.799011
3.59,-49.355869,83.580849
3.592,-49.351532,81.766541
3.594,-49.54533,82.962654
3.596,-49.494965,80.053169
3.598,-49.596912,78.992783
3.6,-49.645882,78.135933
3.602,-49.83268,76.748878
3.604,-49.542629,74.053131
3.606,-50.302711,73.975533
3.608,-50.042118,75.472321
3.61,-49.986027,72.972404
3.612,-49.84684,71.312004
3.614,-50.193825,70.480232
3.616,-50.184757,70.297401
3.618,-49.724007,67.250984
3.62,-50.111698,67.906281
3.622,-50.083572,65.253632
3.624,-49.686703,63.684486
3.626,-50.048687,64.766418
3.628,-49.899086,62.99205
3.63,-49.993999,60.706799
3.632,-49.809361,58.895744
3.634,-50.025311,62.125149
3.636,-50.07378,58.152615
3.638,-49.750118,56.269955
3.64,-49.683674,55.449944
3.642,-49.963856,54.344879
3.644,-49.478699,53.163792
3.646,-49.483025,51.88538
3.648,-49.518257,49.051929
3.65,-49.239853,50.205479
3.652,-49.262783,47.027054
3.654,-49.716568,46.122784
3.656,-49.523685,42.120728
3.658,-49.222683,40.457298
3.66,-49.752598,40.604111
3.662,-49.758263,36.969917
3.664,-49.836895,38.586128
3.666,-49.843628,37.173077
3.668,-49.994038,34.146633
3.67,-50.329678,33.365841
3.672,-49.642834,32.245415
3.674,-49.966957,31.416517
3.676,-50.127979,30.85442
3.678,-50.148769,31.077658
3.68,-50.209404,28.033918
3.682,-49.509209,28.300362
3.684,-49.666649,24.9512
3.686,-50.028992,24.402882
3.688,-49.920078,25.539762
3.69,-50.15704,20.014465
3.692,-49.549557,21.813698
3.694,-49.773109,19.031282
3.696,-49.715137,15.63602
3.698,-49.576965,15.248942
3.7,-49.923656,12.688476
3.702,-50.058395,16.466276
3.704,-49.807926,11.612565
3.706,-49.687515,9.1968918
3.708,-49.956486,8.9572229
3.71,-49.67503,5.2965813
3.712,-50.057083,4.7580028
3.714,-49.83844,3.9609399
3.716,-50.127636,1.61878
3.718,-49.812138,3.2070909
3.72,-50.074902,2.3938308
3.722,-50.056328,1.4937314
3.724,-50.473572,-2.2901149
3.726,-50.58102,-1.9735446
3.728,-50.194645,-4.8643527
3.73,-50.183056,-3.3294277
3.732,-50.153431,-5.1843901
3.734,-50.233582,-4.3595371
3.736,-50.289433,-9.0249262
3.738,-50.242222,-9.4320011
3.74,-50.317032,-10.165841
3.742,-50.506088,-10.546543
3.744,-50.567406,-12.220464
3.746,-50.618298,-17.389658
3.748,-50.615299,-15.222877
3.75,-50.563316,-13.067752
3.752,-50.623051,-16.982883
3.754,-50.552593,-16.900473
3.756,-50.730648,-19.620689
3.758,-50.754417,-17.932781
3.76,-50.493664,-21.480494
3.762,-50.342518,-21.346592
3.764,-50.601795,-22.857607
3.766,-50.576324,-22.2423
3.768,-50.95084,-23.334478
3.77,-50.723186,-26.254187
3.772,-50.706478,-27.385332
3.774,-50.314175,-27.595549
3.776,-50.469612,-30.710669
3.778,-50.249332,-30.95047
3.78,-50.515602,-30.263994
3.782,-50.689445,-34.144188
3.784,-50.375134,-32.164974
3.786,-50.394279,-35.91655
3.788,-50.307758,-32.954697
3.79,-50.321625,-32.265553
3.792,-50.568863,-35.897556
3.794,-50.701633,-40.185524
3.796,-50.546913,-40.141273
3.798,-50.375023,-41.449409
3.8,-50.396126,-42.92635
3.802,-50.337925,-44.463993
3.804,-50.44183,-47.268856
3.806,-50.405701,-47.406509
3.808,-50.436855,-47.702797
3.81,-50.206741,-49.435078
3.812,-50.522091,-51.262054
3.814,-50.560638,-54.820473
3.816,-50.825878,-49.639225
3.818,-50.528896,-51.179344
3.82,-50.552822,-50.503845
3.822,-50.460629,-54.785362
3.824,-50.533871,-53.350838
3.826,-50.530998,-58.343147
3.828,-50.581032,-58.066555
3.83,-50.346466,-57.640293
3.832,-50.039379,-59.249527
3.834,-50.235943,-57.926434
3.836,-50.101921,-61.453342
3.838,-50.774143,-63.838745
3.84,-50.185429,-63.943069
3.842,-50.252625,-62.361813
3.844,-50.342426,-66.58136
3.846,-50.258156,-66.70993
3.848,-50.378979,-68.86969
3.85,-50.197803,-70.545868
3.852,-50.357571,-69.695358
3.854,-50.039745,-74.632339
3.856,-50.222073,-71.574623
3.858,-50.513359,-72.81369
3.86,-50.076817,-76.556885
3.862,-50.209808,-75.538536
3.864,-50.231968,-77.358299
3.866,-50.560043,-79.066101
3.868,-50.207191,-79.276703
3.87,-50.057899,-80.842651
3.872,-50.098064,-82.467995
3.874,-50.044865,-83.301292
3.876,-49.909653,-82.855682
3.878,-50.378666,-84.303436
3.88,-50.155148,-86.574303
3.882,-49.963806,-89.787048
3.884,-49.990608,-86.859627
3.886,-49.861973,-89.62513
3.888,-50.18597,-93.779922
3.89,-49.953285,-89.314133
3.892,-50.227863,-92.13739
3.894,-49.76638,-92.892227
3.896,-49.643421,-95.819717
3.898,-50.004337,-97.330879
3.9,-49.36734,-99.664429
3.902,-49.884357,-100.13918
3.904,-49.729156,-102.08561
3.906,-50.019821,-104.34115
3.908,-49.614693,-102.60981
3.91,-49.418407,-104.61103
3.912,-50.411472,-106.61659
3.914,-49.780117,-106.66078
3.916,-49.480701,-107.32764
3.918,-49.729877,-108.95705
3.92,-49.830208,-108.96975
3.922,-49.766182,-111.99574
3.924,-49.771988,-114.25659
3.926,-49.876705,-112.63998
3.928,-49.252968,-112.38239
3.93,-49.64146,-114.59663
3.932,-50.00864,-115.71373
3.934,-49.598274,-116.5321
3.936,-49.407478,-118.26656
3.938,-49.838573,-121.11357
3.94,-50.100414,-124.45613
3.942,-49.643513,-124.04875
3.944,-49.892418,-124.28122
3.946,-50.264153,-126.9745
3.948,-50.097393,-125.17854
3.95,-50.220612,-129.55789
3.952,-49.720676,-128.24036
3.954,-49.335197,-131.97058
3.956,-49.821972,-130.37132
3.958,-49.668232,-131.12437
3.96,-49.638699,-129.87909
3.962,-50.196178,-133.08534
3.964,-49.610363,-134.91763
3.966,-49.715996,-134.34311
3.968,-49.725227,-135.07375
3.97,-49.732151,-136.54842
3.972,-49.793354,-137.2695
3.974,-49.770771,-139.14253
3.976,-49.628529,-137.8167
3.978,-49.462067,-140.63908
3.98,-49.161469,-140.24564
3.982,-49.074661,-142.32899
3.984,-49.26614,-141.83344
3.986,-48.977112,-142.70334
3.988,-49.277275,-144.90405
3.99,-48.859653,-146.48602
3.992,-48.973583,-146.63887
3.994,-48.686211,-150.16681
3.996,-49.071507,-148.74689
3.998,-48.651394,-148.40234
4,-48.416874,-148.47722
4.002,-49.065002,-151.11823
4.004,-48.914654,-152.39928
4.006,-49.077576,-154.17578
4.008,-48.782608,-154.61143
4.01,-48.833141,-157.32718
4.012,-48.765697,-156.41409
4.014,-48.518524,-159.03557
4.016,-48.576553,-160.10107
4.018,-48.674961,-162.53822
4.02,-48.454597,-165.34586
4.022,-48.512718,-165.81041
4.024,-48.266308,-166.41148
4.026,-48.329498,-166.12181
4.028,-48.330914,-168.74551
4.03,-48.218964,-170.25893
4.032,-48.041592,-170.06058
4.034,-48.00045,-173.5965
4.036,-48.058743,-174.08353
4.038,-47.958389,-175.29329
4.04,-47.806675,-176.07761
4.042,-47.573559,179.36629
4.044,-47.646088,179.41527
4.046,-47.342628,-178.66882
4.048,-47.413506,178.29274
4.05,-47.316689,177.28821
4.052,-47.50156,175.16986
4.054,-47.079254,174.67085
4.056,-47.17799,173.26601
4.058,-47.065762,171.358
4.06,-46.714409,170.42601
4.062,-46.675583,167.23096
4.064,-46.699406,167.3112
4.066,-46.929604,165.03796
4.068,-47.055298,162.06508
4.07,-46.862171,164.52634
4.072,-46.76989,164.92799
4.074,-46.716068,159.08125
4.076,-46.8013,159.42157
4.078,-46.508343,158.01201
4.08,-46.808971,156.55865
4.082,-46.587387,153.22162
4.084,-46.735931,153.88896
4.086,-46.447586,150.99164
4.088,-46.263802,150.04469
4.09,-45.988968,151.8372
4.092,-46.314774,149.00136
4.094,-46.265194,147.89503
4.096,-46.359585,146.48984
4.098,-45.877342,144.37126
4.1,-46.42865,142.98399
4.102,-46.006165,143.25497
4.104,-46.217617,138.82675
4.106,-45.746479,137.72432
4.108,-45.791309,137.27298
4.11,-45.919655,136.02702
4.112,-45.466663,136.28867
4.114,-45.99847,132.82407
4.116,-45.706169,130.19974
4.118,-45.909805,130.20746
4.12,-45.560032,129.12057
4.122,-45.986988,126.76979
4.124,-45.890675,125.68554
4.126,-45.540989,123.33322
4.128,-45.77935,122.11544
4.13,-45.852257,121.60023
4.132,-45.577187,119.91094
4.134,-45.7589,118.82331
4.136,-46.049767,116.02344
4.138,-45.821964,115.97256
4.14,-45.898232,114.76767
4.142,-45.648872,114.05874
4.144,-45.403511,112.41698
4.146,-45.586014,110.96803
4.148,-45.536915,110.7142
4.15,-45.396564,108.49811
4.152,-45.557838,106.51111
4.154,-45.356129,104.61897
4.156,-45.539913,103.05952
4.158,-45.376118,103.05637
4.16,-45.115013,99.554123
4.162,-45.443111,99.23159
4.164,-45.284092,97.908813
4.166,-45.546867,94.304543
4.168,-45.215519,93.92627
4.17,-45.174618,93.56617
4.172,-45.09893,91.614418
4.174,-44.90239,90.235252
4.176,-44.885151,89.505234
4.178,-44.965118,88.439598
4.18,-44.802895,85.396919
4.182,-44.760849,83.435684
4.184,-44.954239,81.603035
4.186,-44.814281,80.427071
4.188,-45.199226,79.382797
4.19,-44.732132,75.140892
4.192,-44.86961,76.370972
4.194,-44.740513,73.880455
4.196,-45.018814,73.758698
4.198,-44.569931,71.266266
4.2,-44.599995,69.658516
4.202,-44.601936,68.099701
4.204,-44.593792,68.374947
4.206,-44.802876,65.966293
4.208,-44.358707,63.598507
4.21,-44.525333,62.993729
4.212,-44.680119,62.06218
4.214,-44.585144,60.185764
4.216,-44.801151,59.012512
4.218,-44.485954,57.477711
4.22,-44.549038,56.090935
4.222,-44.765602,54.702194
4.224,-44.854816,53.5387
4.226,-44.750607,52.317585
4.228,-44.525509,51.585678
4.23,-44.485435,48.072727
4.232,-44.500729,46.443283
4.234,-44.330364,44.547085
4.236,-44.652149,43.891426
4.238,-44.484848,42.116844
4.24,-44.472195,41.361065
4.242,-44.526173,38.602779
4.244,-44.520924,36.872849
4.246,-44.812981,34.832558
4.248,-44.4403,33.439213
4.25,-44.570637,33.435471
4.252,-44.820534,30.951603
4.254,-44.654087,30.282139
4.256,-44.675716,28.359362
4.258,-44.693188,26.517771
4.26,-44.847198,25.777752
4.262,-44.771984,24.551567
4.264,-45.060001,22.707516
4.266,-45.162239,19.967134
4.268,-44.653305,18.404581
4.27,-44.867699,18.369991
4.272,-44.850864,15.460706
4.274,-44.7346,13.943248
4.276,-44.803028,12.673615
4.278,-44.880161,11.880288
4.28,-44.66861,8.6129189
4.282,-45.094391,6.9347672
4.284,-44.84251,7.1734805
4.286,-44.922863,4.5380402
4.288,-44.532673,3.2489481
4.29,-44.720573,1.726326
4.292,-44.511467,-0.40334767
4.294,-44.969421,-2.9911716
4.296,-44.858086,-4.5256
4.298,-44.742554,-5.0978703
4.3,-44.947529,-7.1695867
4.302,-44.543419,-9.9848442
4.304,-44.916771,-11.137266
4.306,-44.729359,-11.927229
4.308,-44.80687,-13.078582
4.31,-44.830437,-14.268464
4.312,-44.661106,-18.969856
4.314,-44.4188,-17.799664
4.316,-44.693954,-20.297329
4.318,-44.550678,-20.795248
4.32,-44.57848,-23.883001
4.322,-44.76437,-25.594263
4.324,-44.606197,-28.670765
4.326,-44.405647,-28.379097
4.328,-44.540966,-31.510607
4.33,-44.67778,-32.488277
4.332,-44.897701,-33.173004
4.334,-44.797916,-35.929268
4.336,-44.599087,-37.060677
4.338,-44.884148,-38.792671
4.34,-44.835854,-38.346832
4.342,-44.834724,-40.337791
4.344,-44.827248,-42.642624
4.346,-44.677563,-42.341484
4.348,-44.910061,-44.496685
4.35,-44.669285,-44.733894
4.352,-44.746315,-45.284866
4.354,-44.740585,-48.243282
4.356,-44.5728,-49.60276
4.358,-44.660889,-51.282009
4.36,-44.726574,-51.207581
4.362,-44.781242,-53.016163
4.364,-44.936695,-54.279949
4.366,-44.680874,-54.923016
4.368,-44.699059,-55.843571
4.37,-44.532196,-57.787064
4.372,-44.721222,-59.221676
4.374,-44.706078,-59.568497
4.376,-44.849911,-60.543625
4.378,-44.922447,-61.301563
4.38,-44.779381,-63.823322
4.382,-44.814526,-63.253086
4.384,-44.902943,-64.219894
4.386,-44.89526,-65.207664
4.388,-44.852436,-66.94973
4.39,-44.624676,-68.730721
4.392,-44.90593,-67.92144
4.394,-44.826374,-70.073418
4.396,-44.626957,-71.203041
4.398,-44.840782,-72.357948
4.4,-44.878868,-75.23159
4.402,-45.00243,-75.209824
4.404,-44.822502,-76.939354
4.406,-45.018528,-78.107246
4.408,-45.105381,-80.325539
4.41,-44.771347,-80.431961
4.412,-45.054626,-82.823654
4.414,-45.176422,-82.398689
4.416,-45.094917,-85.018074
4.418,-44.960175,-85.210365
4.42,-45.055393,-86.242851
4.422,-45.16283,-87.147278
4.424,-45.234001,-89.027245
4.426,-45.058231,-91.87571
4.428,-45.304913,-92.149025
4.43,-45.257374,-93.28434
4.432,-45.567944,-94.050575
4.434,-45.431145,-94.660805
4.436,-45.323959,-95.626923
4.438,-45.415241,-94.98175
4.44,-45.397091,-98.468132
4.442,-45.185299,-101.29157
4.444,-45.329746,-101.56592
4.446,-45.373573,-101.59328
4.448,-45.173496,-102.82227
4.45,-45.11359,-105.05775
4.452,-45.559799,-108.01437
4.454,-45.711132,-108.48596
4.456,-45.299789,-108.89701
4.458,-45.440289,-113.08751
4.46,-45.321495,-114.2176
4.462,-45.312183,-114.72495
4.464,-45.271919,-117.71421
4.466,-45.417225,-118.84937
4.468,-45.598515,-121.93588
4.47,-45.401836,-123.24637
4.472,-45.592834,-125.66737
4.474,-45.532627,-127.61904
4.476,-45.72448,-129.08026
4.478,-45.840736,-129.63901
4.48,-45.889771,-133.17419
4.482,-46.173462,-132.81422
4.484,-45.810753,-136.52232
4.486,-46.326954,-136.43402
4.488,-46.368481,-137.22296
4.49,-46.297588,-139.1436
4.492,-46.390511,-141.27986
4.494,-46.284897,-142.65604
4.496,-46.493404,-143.10956
4.498,-46.580963,-144.67641
4.5,-46.673092,-146.25365
4.502,-46.66848,-148.60056
4.504,-46.665573,-151.07063
4.506,-46.397671,-150.66415
4.508,-46.807446,-153.67757
4.51,-46.93824,-154.12827
4.512,-46.813816,-156.45709
4.514,-47.008614,-156.17784
4.516,-46.857414,-158.79742
4.518,-47.11335,-159.57637
4.52,-47.032867,-160.97369
4.522,-47.124092,-164.24059
4.524,-47.093674,-164.24849
4.526,-46.982224,-167.10834
4.528,-46.978176,-166.40909
4.53,-47.072895,-169.43677
4.532,-47.245052,-170.34373
4.534,-47.031681,-171.77502
4.536,-46.939789,-173.6924
4.538,-47.361732,-176.05586
4.54,-47.312336,-177.74065
4.542,-47.270962,-178.71671
4.544,-47.380714,176.31494
4.546,-47.326271,179.03915
4.548,-47.27903,175.91693
4.55,-47.315128,174.2877
4.552,-47.171265,171.57623
4.554,-47.167892,169.59402
4.556,-47.447392,167.16046
4.558,-47.455734,166.548
4.56,-47.603992,162.80275
4.562,-47.77454,161.26942
4.564,-47.79871,161.36009
4.566,-48.167744,161.63171
4.568,-48.067471,154.60892
4.57,-48.271332,155.69519
4.572,-48.555981,154.37891
4.574,-48.550026,151.56743
4.576,-49.015434,148.15268
4.578,-48.799629,149.89816
4.58,-49.067345,149.16214
4.582,-48.977654,148.26649
4.584,-49.120991,146.02388
4.586,-48.808167,145.07652
4.588,-49.232574,145.80293
4.59,-49.472641,142.47919
4.592,-49.360058,141.85172
4.594,-49.494053,139.56569
4.596,-49.818436,139.72467
4.598,-49.721565,137.0965
4.6,-49.578934,133.91263
4.602,-50.468426,134.07199
4.604,-49.752594,131.33609
4.606,-49.431633,129.98639
4.608,-49.875599,130.02826
4.61,-49.975407,129.40627
4.612,-50.232849,124.95215
4.614,-50.028919,124.68195
4.616,-50.342022,126.14447
4.618,-50.477226,121.76582
4.62,-50.605766,117.77554
4.622,-50.256634,120.0254
4.624,-50.495644,116.08231
4.626,-51.438572,115.33385
4.628,-51.705086,116.10757
4.63,-51.279987,116.50571
4.632,-51.530014,112.45013
4.634,-51.37751,111.24642
4.636,-51.839985,110.42679
4.638,-51.162991,107.98935
4.64,-52.03548,112.47222
4.642,-51.966099,109.12508
4.644,-51.841358,109.80402
4.646,-52.590366,108.11368
4.648,-52.494034,108.07471
4.65,-52.4132,108.10921
4.652,-52.737247,105.46407
4.654,-52.278404,106.76012
4.656,-52.32835,101.95472
4.658,-52.258289,101.37904
4.66,-52.828136,97.115456
4.662,-52.799679,99.061127
4.664,-52.647259,98.603241
4.666,-52.620647,96.426025
4.668,-52.922379,94.786644
4.67,-53.141354,94.329376
4.672,-53.087101,90.592476
4.674,-52.718357,90.294411
4.676,-52.659973,85.556885
4.678,-53.431789,87.175102
4.68,-52.733353,85.525726
4.682,-53.239323,82.470871
4.684,-53.712269,83.710541
4.686,-53.447475,78.103928
4.688,-53.061447,75.947975
4.69,-53.719273,77.830696
4.692,-54.509003,78.077888
4.694,-53.477081,77.255966
4.696,-53.949535,77.271126
4.698,-53.67519,75.353577
4.7,-53.049858,74.709541
4.702,-53.535542,78.949409
4.704,-53.139164,76.368675
4.706,-53.031689,75.455643
4.708,-53.415661,73.560234
4.71,-53.21727,69.849449
4.712,-52.927116,72.710449
4.714,-53.748497,65.516838
4.716,-53.462555,65.355614
4.718,-52.597973,67.265213
4.72,-52.531513,67.218071
4.722,-52.821678,65.17971
4.724,-51.804386,64.960693
4.726,-51.522354,60.925335
4.728,-51.316273,58.9203
4.73,-51.05254,55.202847
4.732,-50.882961,49.709881
4.734,-50.901577,46.497128
4.736,-50.98716,43.414867
4.738,-51.208523,42.814938
4.74,-50.93573,40.6455
4.742,-51.606853,39.224174
4.744,-50.882862,34.587337
4.746,-50.735054,31.953903
4.748,-50.66835,33.912407
4.75,-50.340458,31.171543
4.752,-50.249065,27.284279
4.754,-49.806698,22.267206
4.756,-49.414909,19.047804
4.758,-49.841389,15.187932
4.76,-49.084122,10.904524
4.762,-49.371853,9.4114256
4.764,-49.251945,5.1053128
4.766,-48.583683,-0.38920867
4.768,-48.965279,-5.0688868
4.77,-48.958004,-4.8172321
4.772,-48.862957,-13.404505
4.774,-48.707394,-14.112887
4.776,-48.475983,-18.866468
4.778,-48.578537,-22.864466
4.78,-48.362701,-26.204767
4.782,-48.259632,-28.626104
4.784,-48.279915,-30.415092
4.786,-48.237591,-34.639709
4.788,-47.973404,-38.20293
4.79,-47.69669,-43.036621
4.792,-47.304825,-44.471062
4.794,-47.733242,-47.429562
4.796,-47.471046,-52.563511
4.798,-47.171154,-54.103085
4.8,-46.695282,-57.367641
4.802,-46.594425,-61.792839
4.804,-46.270473,-65.13932
4.806,-46.116798,-71.763931
4.808,-46.244629,-73.496422
4.81,-46.15044,-75.681976
4.812,-45.950085,-80.721497
4.814,-45.81192,-86.56958
4.816,-45.750069,-88.758797
4.818,-45.483845,-91.744751
4.82,-45.330166,-95.432724
4.822,-45.209629,-99.030823
4.824,-45.134644,-102.52889
4.826,-44.773335,-106.77348
4.828,-44.912659,-110.53738
4.83,-45.102192,-114.66075
4.832,-44.635887,-116.8873
4.834,-44.689289,-122.5334
4.836,-44.714275,-124.14772
4.838,-44.740044,-126.12653
4.84,-44.703815,-129.79384
4.842,-44.637691,-131.86301
4.844,-44.309216,-133.78601
4.846,-43.955467,-136.22697
4.848,-43.970493,-140.24359
4.85,-44.02084,-143.76669
4.852,-43.428871,-146.35355
4.854,-43.743614,-150.53961
4.856,-43.482655,-153.86452
4.858,-43.248512,-157.02443
4.86,-43.423584,-159.91222
4.862,-43.470119,-161.88913
4.864,-43.383945,-165.40236
4.866,-43.192295,-165.98643
4.868,-43.20776,-169.43492
4.87,-43.136219,-171.34366
4.872,-42.988529,-172.03482
4.874,-42.947083,-175.40599
4.876,-42.793716,-176.42154
4.878,-42.485371,-179.57808
4.88,-42.324619,178.02322
4.882,-42.400124,174.50157
4.884,-42.414413,172.35083
4.886,-42.07856,170.75629
4.888,-42.017715,168.98796
4.89,-41.877625,166.38449
4.892,-41.628033,164.68854
4.894,-41.65546,161.99976
4.896,-41.478237,159.15047
4.898,-41.415585,159.84653
4.9,-41.21637,157.16959
4.902,-41.10693,153.58005
4.904,-40.667992,151.62621
4.906,-40.533077,149.47881
4.908,-40.503334,146.57602
4.91,-40.435539,144.05658
4.912,-40.238213,141.60423
4.914,-40.080372,140.33484
4.916,-40.001591,137.25734
4.918,-40.014927,134.89432
4.92,-39.702126,132.41823
4.922,-39.838154,130.64018
4.924,-39.562992,128.54907
4.926,-39.598072,125.63527
4.928,-39.560047,122.80657
4.93,-39.470917,119.72986
4.932,-39.531944,118.36887
4.934,-39.287167,117.26746
4.936,-39.412491,115.78556
4.938,-39.257107,113.92198
4.94,-39.283073,111.32479
4.942,-39.073399,109.76686
4.944,-39.176479,107.75147
4.946,-39.03936,106.7848
4.948,-39.03804,104.32597
4.95,-38.850681,101.69093
4.952,-38.840946,99.909172
4.954,-38.837643,98.780174
4.956,-38.65929,97.016502
4.958,-38.489414,94.97332
4.96,-38.487186,93.738327
4.962,-38.446148,91.664848
4.964,-38.274952,90.796951
4.966,-38.166016,88.582016
4.968,-38.09737,86.095001
4.97,-37.990814,83.527718
4.972,-38.048065,82.820297
4.974,-37.978085,80.542282
4.976,-37.814411,79.651543
4.978,-37.770958,77.081314
4.98,-37.692348,75.565781
4.982,-37.588711,74.411575
4.984,-37.599461,72.204865
4.986,-37.63847,70.584969
4.988,-37.460236,69.507561
4.99,-37.419464,66.297043
4.992,-37.281986,65.302086
4.994,-37.257519,62.770493
4.996,-37.18816,60.002823
4.998,-37.148548,58.622059
5,-37.172974,55.610306
5.002,-37.274292,54.610596
5.004,-37.193752,52.714111
5.006,-37.191666,50.760712
5.008,-37.270378,49.171497
5.01,-37.202034,46.877281
5.012,-37.286522,45.880554
5.014,-37.314072,43.782135
5.016,-37.187515,42.180431
5.018,-37.289906,41.545582
5.02,-37.22847,39.664063
5.022,-37.20314,38.617764
5.024,-37.156898,36.582367
5.026,-36.989418,34.730339
5.028,-37.022301,32.770485
5.03,-36.999115,29.89399
5.032,-37.020931,27.912462
5.034,-36.951286,25.236485
5.036,-36.943317,23.828682
5.038,-37.047344,21.385544
5.04,-37.03521,20.052284
5.042,-37.101059,18.117577
5.044,-37.071899,16.111282
5.046,-36.973289,14.351128
5.048,-37.145576,12.626833
5.05,-37.117733,11.8688
5.052,-37.022392,8.9604139
5.054,-37.006996,6.9905033
5.056,-36.990562,4.9186859
5.058,-36.963089,3.0302052
5.06,-37.020931,1.3211597
5.062,-37.082855,-0.81135094
5.064,-37.073162,-3.4253454
5.066,-37.087261,-5.3510265
5.068,-37.17033,-7.1685586
5.07,-37.268017,-8.7255926
5.072,-37.292278,-9.8875446
5.074,-37.339035,-11.854017
5.076,-37.387493,-13.761528
5.078,-37.35099,-15.488103
5.08,-37.469471,-17.107929
5.082,-37.607185,-18.577864
5.084,-37.632744,-20.317354
5.086,-37.828388,-20.848927
5.088,-37.803192,-21.996841
5.09,-38.032349,-22.583443
5.092,-38.245922,-21.953325
5.094,-38.24482,-22.851885
5.096,-38.118004,-23.688793
5.098,-38.13353,-24.260555
5.1,-38.042,-24.221653
5.102,-37.982327,-25.387957
5.104,-37.95364,-25.899965
5.106,-37.971004,-26.802462
5.108,-37.977398,-29.02717
5.11,-37.89785,-29.923021
5.112,-37.749706,-32.047642
5.114,-37.857475,-33.247833
5.116,-37.863113,-33.570042
5.118,-37.778019,-34.92178
5.12,-37.660736,-36.941444
5.122,-37.671822,-37.8904
5.124,-37.619537,-40.061932
5.126,-37.542282,-40.647556
5.128,-37.592812,-43.211258
5.13,-37.447056,-44.365181
5.132,-37.489758,-46.817059
5.134,-37.492882,-47.669411
5.136,-37.425941,-49.92181
5.138,-37.324898,-50.720036
5.14,-37.244831,-52.345181
5.142,-37.231308,-54.354343
5.144,-37.193558,-56.21748
5.146,-37.20842,-57.331398
5.148,-37.137283,-59.732853
5.15,-37.00771,-60.757622
5.152,-37.038277,-62.863674
5.154,-36.898632,-64.623001
5.156,-36.739403,-67.181908
5.158,-36.647621,-68.002129
5.16,-36.615627,-70.01638
5.162,-36.552662,-71.756714
5.164,-36.401363,-74.450157
5.166,-36.52491,-77.04937
5.168,-36.330635,-78.673706
5.17,-36.342896,-80.985229
5.172,-36.292389,-81.553993
5.174,-36.239044,-83.944969
5.176,-36.121937,-85.12532
5.178,-36.074627,-87.058525
5.18,-35.932632,-88.689026
5.182,-35.860935,-91.204208
5.184,-35.683014,-92.949394
5.186,-35.477158,-95.885796
5.188,-35.418167,-97.893738
5.19,-35.362877,-99.590187
5.192,-35.510956,-102.17262
5.194,-35.31609,-105.09869
5.196,-35.349876,-106.86944
5.198,-35.437668,-108.1048
5.2,-35.448807,-110.50478
5.202,-35.523575,-112.6097
5.204,-35.418388,-113.90684
5.206,-35.403839,-115.27447
5.208,-35.342274,-117.19196
5.21,-35.335556,-118.07947
5.212,-35.231853,-119.99252
5.214,-35.132145,-121.86743
5.216,-35.115372,-124.49564
5.218,-35.016392,-126.30684
5.22,-34.91943,-128.54198
5.222,-34.927479,-130.74916
5.224,-34.910999,-133.39091
5.226,-34.967098,-135.57904
5.228,-35.002022,-138.17589
5.23,-35.030827,-140.33379
5.232,-35.092503,-141.87076
5.234,-35.161236,-144.21419
5.236,-35.195477,-146.33286
5.238,-35.309868,-148.12143
5.24,-35.256992,-148.94556
5.242,-35.366673,-151.34727
5.244,-35.356598,-152.89604
5.246,-35.405075,-153.75459
5.248,-38.488411,-178.2247
5.25,-38.717052,179.62404
5.252,-38.757259,178.03421
5.254,-38.705261,174.57864
5.256,-38.91729,173.39746
5.258,-39.091503,170.77287
5.26,-39.200821,169.09634
5.262,-39.393745,168.22609
5.264,-39.554531,166.67258
5.266,-39.527096,165.54655
5.268,-39.659248,163.70915
5.27,-39.790054,161.92822
5.272,-39.564632,160.01521
5.274,-39.969135,159.06757
5.276,-39.897484,157.66339
5.278,-39.882847,155.39622
5.28,-40.007069,154.26129
5.282,-40.1549,152.93472
5.284,-40.332348,149.83475
5.286,-40.419846,148.70279
5.288,-40.549931,148.59946
5.29,-40.866508,146.9709
5.292,-40.746323,145.76529
5.294,-40.892773,145.20212
5.296,-41.113197,144.12451
5.298,-41.134186,144.46484
5.3,-41.096844,142.50101
5.302,-41.041065,141.32396
5.304,-41.25396,141.55806
5.306,-41.209309,141.41025
5.308,-41.179161,140.01936
5.31,-40.890003,137.93716
5.312,-40.982685,137.27094
5.314,-40.910557,135.2867
5.316,-40.754375,133.87512
5.318,-40.889732,132.84407
5.32,-40.772121,129.84111
5.322,-40.763783,128.68073
5.324,-40.871288,127.84206
5.326,-40.931057,125.50098
5.328,-40.860344,124.19498
5.33,-40.997826,123.75907
5.332,-40.942627,120.46445
5.334,-41.001293,119.97857
5.336,-40.87851,117.33826
5.338,-40.980705,115.54839
5.34,-41.116573,114.68289
5.342,-41.366581,112.45898
5.344,-41.264687,110.61013
5.346,-41.47023,110.85123
5.348,-41.408005,108.45326
5.35,-41.626972,107.60442
5.352,-41.6684,105.8746
5.354,-41.741638,104.55692
5.356,-42.06171,103.7972
5.358,-41.996887,103.22765
5.36,-42.289776,102.217
5.362,-42.353634,102.23315
5.364,-42.074627,101.10878
5.366,-42.009808,99.770988
5.368,-41.942272,98.778137
5.37,-42.011997,97.98568
5.372,-42.211201,96.951752
5.374,-42.267673,94.902321
5.376,-42.111557,93.966698
5.378,-42.372074,92.737007
5.38,-42.476723,91.170006
5.382,-42.348896,91.756378
5.384,-42.414692,91.872177
5.386,-42.329002,92.230865
5.388,-42.20937,90.969719
5.39,-42.091717,90.520226
5.392,-42.076492,88.997971
5.394,-41.93993,88.668694
5.396,-41.909779,87.441452
5.398,-41.830128,85.523018
5.4,-41.808048,84.591118
5.402,-41.700031,82.641998
5.404,-41.668545,81.786568
5.406,-41.604721,79.986748
5.408,-41.712189,80.287544
5.41,-41.589809,78.123985
5.412,-41.450851,77.169449
5.414,-41.680027,75.4617
5.416,-41.645493,74.023621
5.418,-41.585114,73.387901
5.42,-41.641365,72.297562
5.422,-41.617188,71.934326
5.424,-41.573166,70.107124
5.426,-41.705582,70.62709
5.428,-41.63261,69.71936
5.43,-41.809574,67.526192
5.432,-41.557575,68.322258
5.434,-41.631187,68.186996
5.436,-41.430523,67.305771
5.438,-41.500813,66.743782
5.44,-41.457695,65.623909
5.442,-41.481907,64.986633
5.444,-41.35294,64.774895
5.446,-41.342236,65.124702
5.448,-41.300316,64.736755
5.45,-41.229965,63.972679
5.452,-40.988503,65.326736
5.454,-40.860386,64.269829
5.456,-40.658993,64.40683
5.458,-40.424118,62.757172
5.46,-40.083641,61.49559
5.462,-40.118633,59.964664
5.464,-39.926144,58.409122
5.466,-39.785194,58.327827
5.468,-39.715557,57.555149
5.47,-39.533886,55.972641
5.472,-39.425774,55.686329
5.474,-39.325764,54.829815
5.476,-38.878117,54.147846
5.478,-38.896255,53.468555
5.48,-38.720245,52.748005
5.482,-38.445534,51.842751
5.484,-37.992161,50.853539
5.486,-37.628387,49.41959
5.488,-37.34264,48.339012
5.49,-37.101467,45.776035
5.492,-36.895306,44.17535
5.494,-36.607414,41.709381
5.496,-36.375233,39.769337
5.498,-36.324196,37.66404
5.5,-36.002373,35.651142
5.502,-35.907661,33.896984
5.504,-35.684288,31.205406
5.506,-35.579979,29.027679
5.508,-35.365448,26.958441
5.51,-35.211708,24.92038
5.512,-34.887661,22.96447
5.514,-34.839668,20.51737
5.516,-34.688843,17.630074
5.518,-34.534367,15.717092
5.52,-34.458427,13.679575
5.522,-34.328358,11.714191
5.524,-34.106781,10.249826
5.526,-33.965622,7.4824553
5.528,-33.784924,5.5171661
5.53,-33.625629,3.4909937
5.532,-33.365509,1.2177629
5.534,-33.145241,-1.256446
5.536,-32.924332,-3.8853016
5.538,-32.773491,-5.9525924
5.54,-32.633221,-9.3031235
5.542,-32.405716,-12.250712
5.544,-32.163528,-15.063411
5.546,-31.997988,-18.133404
5.548,-31.845427,-21.196938
5.55,-31.645199,-24.471979
5.552,-31.597496,-27.626974
5.554,-31.389925,-31.400126
5.556,-31.287285,-34.575184
5.558,-31.154043,-38.040634
5.56,-31.029646,-41.395397
5.562,-30.925762,-45.245155
5.564,-30.848253,-48.686363
5.566,-30.845371,-52.637238
5.568,-30.823793,-56.684292
5.57,-30.749901,-60.289017
5.572,-30.747135,-64.205284
5.574,-30.722612,-67.482071
5.576,-30.713308,-71.658623
5.578,-30.791529,-75.770622
5.58,-30.77054,-79.678429
5.582,-30.819744,-83.753487
5.584,-30.863966,-87.451904
5.586,-30.974602,-91.447014
5.588,-31.139406,-95.390434
5.59,-31.192711,-98.929848
5.592,-31.313139,-103.07294
5.594,-31.470856,-107.11887
5.596,-31.622143,-110.55137
5.598,-31.695477,-113.98736
5.6,-31.859545,-118.37218
5.602,-31.997675,-122.06908
5.604,-32.161407,-126.32395
5.606,-32.339588,-130.07117
5.608,-32.457424,-133.63812
5.61,-32.666275,-138.09831
5.612,-32.854595,-141.83456
5.614,-33.103493,-145.69186
5.616,-33.35725,-149.77968
5.618,-33.517002,-153.56409
5.62,-33.741753,-157.22298
5.622,-34.02898,-161.30502
5.624,-34.222816,-165.36443
5.626,-34.52747,-169.49039
5.628,-34.730099,-173.7352
5.63,-34.977688,-177.49155
5.632,-35.206749,178.20305
5.634,-35.530247,173.78836
5.636,-35.752769,169.425
5.638,-36.086971,165.19647
5.64,-36.31638,161.00533
5.642,-36.636875,156.37543
5.644,-37.063389,152.99371
5.646,-37.310364,147.96303
5.648,-37.617325,144.25043
5.65,-37.998604,139.35548
5.652,-38.10812,135.77545
5.654,-38.37252,131.57657
5.656,-38.584015,127.41741
5.658,-38.678432,122.64037
5.66,-38.892612,117.87466
5.662,-39.076225,112.89659
5.664,-39.298168,107.48327
5.666,-39.481575,102.96716
5.668,-39.675694,97.521622
5.67,-39.833469,92.77639
5.672,-39.879997,88.506203
5.674,-39.79483,85.405357
5.676,-39.911995,80.260826
5.678,-39.875168,75.745461
5.68,-39.698975,71.380341
5.682,-39.669388,65.363007
5.684,-39.527367,61.109695
5.686,-39.308018,56.342506
5.688,-39.203625,52.467735
5.69,-39.00869,47.860367
5.692,-38.744713,42.528152
5.694,-38.58374,37.112495
5.696,-38.410011,33.207176
5.698,-38.137684,28.850832
5.7,-37.748466,23.77528
5.702,-37.733601,19.574392
5.704,-37.620251,16.365408
5.706,-37.236816,12.16699
5.708,-36.974113,8.4235897
5.71,-36.780514,5.2180729
5.712,-36.528427,1.4712635
5.714,-36.266106,-2.4329951
5.716,-35.890869,-5.5800405
5.718,-35.683006,-9.2238569
5.72,-35.351849,-12.994628
5.722,-35.113636,-16.824057
5.724,-34.786121,-19.958071
5.726,-34.586678,-24.246534
5.728,-34.290623,-27.375601
5.73,-33.996807,-31.141912
5.732,-33.770264,-34.277477
5.734,-33.538269,-37.845356
5.736,-33.278328,-41.444901
5.738,-32.95932,-44.915436
5.74,-32.811527,-47.905685
5.742,-32.571777,-51.606525
5.744,-32.334694,-54.607693
5.746,-32.06662,-58.446133
5.748,-31.915361,-61.805168
5.75,-31.701254,-65.725685
5.752,-31.472927,-68.680061
5.754,-31.29557,-72.347572
5.756,-31.153048,-75.408501
5.758,-30.971207,-78.726357
5.76,-30.781691,-82.017189
5.762,-30.6661,-85.49527
5.764,-30.458225,-88.714386
5.766,-30.357841,-91.958153
5.768,-30.217096,-95.269447
5.77,-30.107975,-98.624725
5.772,-29.975931,-101.8982
5.774,-29.936514,-105.2803
5.776,-29.799677,-108.52618
5.778,-29.737484,-111.68696
5.78,-29.746141,-114.55464
5.782,-29.604874,-118.03522
5.784,-29.551422,-121.03979
5.786,-29.492018,-123.55354
5.788,-29.408867,-126.69716
5.79,-29.320889,-129.78787
5.792,-29.280214,-132.45885
5.794,-29.226723,-135.42894
5.796,-29.182173,-138.355
5.798,-29.18186,-141.42149
5.8,-29.129313,-144.31593
5.802,-29.10878,-147.00581
5.804,-29.074568,-149.71272
5.806,-29.068924,-152.33452
5.808,-29.026901,-154.70325
5.81,-28.980883,-157.16127
5.812,-28.965004,-159.91714
5.814,-28.889727,-162.42963
5.816,-28.895424,-165.25676
5.818,-28.953547,-167.80922
5.82,-28.888109,-170.17938
5.822,-28.854645,-173.03014
5.824,-28.879757,-175.74686
5.826,-28.862112,-177.99391
5.828,-28.898939,179.68604
5.83,-28.853029,177.17093
5.832,-28.855621,174.81561
5.834,-28.850441,172.58434
5.836,-28.805304,169.85226
5.838,-28.805079,167.81107
5.84,-28.797588,165.49013
5.842,-28.734253,163.04109
5.844,-28.755917,160.51794
5.846,-28.714245,158.16096
5.848,-28.725971,155.75558
5.85,-28.706331,153.14622
5.852,-28.687099,151.15384
5.854,-28.68012,148.61801
5.856,-28.629219,145.89241
5.858,-28.689102,143.81442
5.86,-28.662506,141.02924
5.862,-28.668766,138.38185
5.864,-28.663635,135.99513
5.866,-28.690998,133.31435
5.868,-28.727249,130.76414
5.87,-28.745918,128.16109
5.872,-28.791243,125.38574
5.874,-28.87714,122.98799
5.876,-28.974255,120.34602
5.878,-29.049202,118.30234
5.88,-29.107426,115.86234
5.882,-29.199589,113.5406
5.884,-29.249651,111.46487
5.886,-29.312571,109.72755
5.888,-29.364552,107.37846
5.89,-29.379221,105.30021
5.892,-29.422335,102.73441
5.894,-29.485123,100.55022
5.896,-29.590454,98.074051
5.898,-29.69154,95.890732
5.9,-29.748842,93.837822
5.902,-29.83227,91.276367
5.904,-29.936262,89.269882
5.906,-30.072842,87.235779
5.908,-30.205723,85.197533
5.91,-30.275581,83.67453
5.912,-30.413496,81.509819
5.914,-30.561878,79.814697
5.916,-30.668558,77.684135
5.918,-30.754841,76.484978
5.92,-30.8988,74.815529
5.922,-30.956556,73.215675
5.924,-31.001421,71.33532
5.926,-31.105738,70.045547
5.928,-31.16865,68.609795
5.93,-31.249031,66.898872
5.932,-31.29731,65.73423
5.934,-31.355375,64.111061
5.936,-31.361574,62.238789
5.938,-31.462587,60.581402
5.94,-31.487438,58.567539
5.942,-31.525417,56.949955
5.944,-31.552687,55.656116
5.946,-31.639488,53.483044
5.948,-31.761812,51.909119
5.95,-31.837599,50.028584
5.952,-31.972387,48.769577
5.954,-32.024975,47.465641
5.956,-32.002895,45.309551
5.958,-32.064957,44.288528
5.96,-32.162991,42.393944
5.962,-32.272209,40.445225
5.964,-32.330254,39.020096
5.966,-32.384121,37.276897
5.968,-32.509453,36.068031
5.97,-32.565414,34.497051
5.972,-32.652107,32.865047
5.974,-32.778748,31.742048
5.976,-32.750378,30.54949
5.978,-32.843334,29.149189
5.98,-32.884865,27.553587
5.982,-32.994717,26.467031
5.984,-33.039322,24.731165
5.986,-33.115078,23.293785
5.988,-33.160912,22.049074
5.99,-33.27187,20.785601
5.992,-33.345089,19.468508
5.994,-33.409447,18.97785
5.996,-33.480972,17.537889
5.998,-33.496128,17.272995
6,-33.338528,16.89521
6.002,-33.454037,15.066125
6.004,-33.394726,13.663955
6.006,-33.343117,12.329062
6.008,-33.36351,10.494015
6.01,-33.349277,9.3077297
6.012,-33.356174,7.3912125
6.014,-33.3521,5.9428782
6.016,-33.373074,4.0123672
6.018,-33.348694,2.2741158
6.02,-33.44455,1.3723739
6.022,-33.46896,-0.41427314
6.024,-33.508171,-2.4530232
6.026,-33.595844,-3.4837673
6.028,-33.506435,-5.6817074
6.03,-33.537716,-6.6141949
6.032,-33.683952,-8.2344809
6.034,-33.688667,-10.144116
6.036,-33.805626,-11.133652
6.038,-33.90976,-12.699825
6.04,-33.973911,-13.805506
6.042,-33.997562,-14.657931
6.044,-34.114017,-16.126459
6.046,-34.002361,-16.501413
6.048,-34.020218,-18.064642
6.05,-33.957001,-19.279501
6.052,-33.952553,-20.759611
6.054,-33.977634,-21.506546
6.056,-33.967659,-23.968609
6.058,-34.027344,-25.676273
6.06,-34.017593,-26.988441
6.062,-34.053009,-27.990608
6.064,-34.107048,-30.114229
6.066,-34.173393,-31.47971
6.068,-34.225994,-32.795395
6.07,-34.202797,-34.216232
6.072,-34.274647,-34.95974
6.074,-34.306095,-36.231441
6.076,-34.367386,-38.185699
6.078,-34.4109,-39.190758
6.08,-34.477135,-39.748177
6.082,-34.472721,-40.645763
6.084,-34.417747,-41.945576
6.086,-34.357716,-42.769382
6.088,-34.428665,-44.279747
6.09,-34.205135,-45.682213
6.092,-34.277954,-47.06424
6.094,-34.224121,-48.607239
6.096,-34.173645,-50.908852
6.098,-34.216381,-52.639259
6.1,-34.246529,-53.992939
6.102,-34.200817,-56.041737
6.104,-34.2616,-58.060352
6.106,-34.420025,-59.315514
6.108,-34.425377,-60.24052
6.11,-34.416286,-62.274948
6.112,-34.525509,-63.677376
6.114,-34.487652,-64.853249
6.116,-34.493149,-65.913643
6.118,-34.583385,-67.441818
6.12,-34.524689,-69.273567
6.122,-34.617188,-70.228966
6.124,-34.560833,-71.87178
6.126,-34.616917,-74.298599
6.128,-34.656307,-75.083511
6.13,-34.73888,-76.425697
6.132,-34.78455,-78.344887
6.134,-34.805328,-79.572884
6.136,-34.896671,-80.863235
6.138,-34.845612,-82.564629
6.14,-34.921284,-82.999756
6.142,-34.950043,-84.160736
6.144,-35.011719,-85.695412
6.146,-35.061523,-87.340584
6.148,-35.113594,-89.257355
6.15,-35.161839,-89.783043
6.152,-35.113205,-91.799934
6.154,-35.135471,-92.592407
6.156,-35.175026,-94.787979
6.158,-35.320885,-95.195808
6.16,-35.294235,-97.444382
6.162,-35.375137,-98.556847
6.164,-35.393589,-99.265213
6.166,-35.397896,-100.02436
6.168,-35.582237,-101.16547
6.17,-35.530182,-101.67385
6.172,-35.557049,-102.90217
6.174,-35.54686,-104.21278
6.176,-35.475338,-105.19495
6.178,-35.568516,-106.56857
6.18,-35.488964,-108.05334
6.182,-35.563965,-108.9733
6.184,-35.471573,-109.98603
6.186,-35.514771,-111.32062
6.188,-35.516361,-112.31391
6.19,-35.479851,-113.76758
6.192,-35.392662,-115.20767
6.194,-35.372879,-116.72915
6.196,-35.331802,-117.53648
6.198,-35.30315,-119.30736
6.2,-35.229591,-121.46247
6.202,-35.309776,-122.72178
6.204,-35.368622,-124.69849
6.206,-35.374058,-125.93491
6.208,-35.435135,-127.86974
6.21,-35.548084,-129.11198
6.212,-35.616707,-130.83717
6.214,-35.733334,-131.6067
6.216,-35.636303,-133.38719
6.218,-35.708641,-134.82054
6.22,-35.761127,-135.99091
6.222,-35.801601,-136.93439
6.224,-35.816864,-137.53398
6.226,-35.870811,-138.87651
6.228,-35.874878,-140.23572
6.23,-35.797092,-141.58995
6.232,-35.787113,-143.64139
6.234,-35.820915,-144.16669
6.236,-35.848625,-145.66246
6.238,-35.827965,-147.69254
6.24,-35.891968,-149.32889
6.242,-36.051083,-149.53596
6.244,-36.051376,-151.91705
6.246,-36.115597,-152.80894
6.248,-36.161186,-154.10814
6.25,-36.15731,-154.53937
6.252,-36.25872,-155.57651
6.254,-36.19453,-156.8703
6.256,-36.127113,-157.48178
6.258,-36.071846,-159.23228
6.26,-36.171005,-161.09801
6.262,-36.115669,-162.06258
6.264,-36.066654,-162.98524
6.266,-36.209869,-164.64565
6.268,-36.294292,-166.46251
6.27,-36.435001,-167.63194
6.272,-36.478142,-168.98587
6.274,-36.543457,-169.89221
6.276,-36.542557,-170.25905
6.278,-36.650787,-170.87401
6.28,-36.611549,-172.01987
6.282,-36.560974,-173.09227
6.284,-36.687912,-174.07207
6.286,-36.557968,-174.22162
6.288,-36.676258,-175.50371
6.29,-36.593246,-175.95158
6.292,-36.480022,-177.02539
6.294,-36.490906,-177.89078
6.296,-36.412315,-178.54846
6.298,-36.367798,-179.92073
6.3,-36.247097,178.58629
6.302,-36.180893,177.09825
6.304,-36.188965,175.34761
6.306,-36.102623,173.7971
6.308,-36.035278,172.57068
6.31,-36.063602,170.05405
6.312,-36.156647,169.42764
6.314,-36.201153,168.10223
6.316,-36.283218,166.43628
6.318,-36.237404,165.90048
6.32,-36.202209,165.10606
6.322,-36.244335,164.21056
6.324,-36.1474,162.72017
6.326,-36.177544,160.75531
6.328,-36.225029,159.67686
6.33,-36.263973,158.00616
6.332,-36.213703,156.48491
6.334,-36.25605,155.2722
6.336,-36.264267,154.41669
6.338,-36.317795,153.26639
6.34,-36.243221,152.59694
6.342,-36.292641,151.31203
6.344,-36.199612,149.82727
6.346,-36.176147,148.75679
6.348,-36.209858,147.43355
6.35,-36.155479,146.51657
6.352,-36.139511,145.19514
6.354,-36.098587,143.91226
6.356,-35.991367,142.37793
6.358,-35.853542,141.41466
6.36,-35.908165,139.80122
6.362,-35.972584,136.85344
6.364,-36.016487,134.59106
6.366,-36.174397,134.0193
6.368,-36.223751,132.4313
6.37,-36.201721,131.71848
6.372,-36.333298,130.37679
6.374,-36.337456,129.64581
6.376,-36.327423,128.06697
6.378,-36.269241,128.17093
6.38,-36.438011,126.27836
6.382,-36.394192,124.75955
6.384,-36.351311,123.94516
6.386,-36.308792,122.57147
6.388,-36.337921,121.18491
6.39,-36.34166,119.09417
6.392,-36.336067,117.82291
6.394,-36.436352,116.21276
6.396,-36.462376,115.40446
6.398,-36.594116,113.57677
6.4,-36.667423,112.57817
6.402,-36.719082,111.35024
6.404,-36.700073,110.86369
6.406,-36.849232,110.11137
6.408,-36.848843,108.79311
6.41,-36.887505,108.32384
6.412,-36.903549,108.25052
6.414,-36.826096,107.93903
6.416,-36.729328,106.38071
6.418,-36.7789,105.4584
6.42,-36.712753,104.28048
6.422,-36.665119,102.59744
6.424,-36.5993,101.37924
6.426,-36.652744,99.94841
6.428,-36.723854,98.439148
6.43,-36.814899,96.494034
6.432,-36.927242,96.2687
6.434,-36.945812,95.018089
6.436,-36.923908,95.153542
6.438,-36.987621,94.436981
6.44,-36.832642,93.425804
6.442,-36.842461,93.447838
6.444,-36.724545,91.84153
6.446,-36.654922,91.521088
6.448,-36.723892,90.536278
6.45,-36.647415,89.785522
6.452,-36.53413,88.23822
6.454,-36.499481,87.68058
6.456,-36.468292,86.260117
6.458,-36.378075,85.910233
6.46,-36.343906,84.665619
6.462,-36.259727,83.500603
6.464,-36.242817,82.286003
6.466,-36.158417,80.653938
6.468,-36.133041,79.595879
6.47,-36.111324,78.922035
6.472,-36.048428,77.99823
6.474,-35.952629,76.990311
6.476,-35.845119,76.060455
6.478,-35.74786,74.848694
6.48,-35.686974,73.353775
6.482,-35.573902,71.96312
6.484,-35.466419,70.147537
6.486,-35.488205,68.558243
6.488,-35.338207,67.090942
6.49,-35.35091,65.867775
6.492,-35.433193,63.997147
6.494,-35.406742,62.67374
6.496,-35.362366,61.420544
6.498,-35.318947,60.219723
6.5,-35.137047,59.300072
6.502,-35.196182,57.588455
6.504,-35.210083,56.612213
6.506,-35.156635,55.463684
6.508,-35.052509,54.165653
6.51,-34.970562,52.895081
6.512,-34.896145,51.525322
6.514,-34.798042,49.694981
6.516,-34.688477,48.951046
6.518,-34.652737,47.323624
6.52,-34.648174,45.639767
6.522,-34.527248,44.618862
6.524,-34.461517,42.662281
6.526,-34.349678,41.60041
6.528,-34.270126,39.883396
6.53,-34.133007,37.933701
6.532,-34.023079,36.49234
6.534,-34.018261,34.5709
6.536,-33.962605,32.28997
6.538,-33.989326,30.995935
6.54,-33.919941,29.528923
6.542,-33.879803,28.027946
6.544,-33.848431,25.921911
6.546,-33.87352,24.140457
6.548,-33.83218,22.910826
6.55,-33.889465,20.720114
6.552,-33.779758,18.780849
6.554,-33.750984,17.054443
6.556,-33.750881,15.26994
6.558,-33.80788,13.471248
6.56,-33.750027,11.969095
6.562,-33.822491,10.481823
6.564,-33.83189,8.7662954
6.566,-33.935955,7.7776527
6.568,-33.949154,6.4272881
6.57,-33.918442,4.9008555
6.572,-33.855572,3.6622522
6.574,-33.912621,1.8712851
6.576,-33.900661,0.66060656
6.578,-33.925549,-0.3643102
6.58,-33.920326,-1.5246747
6.582,-33.898785,-2.8691716
6.584,-33.914234,-4.0668035
6.586,-33.843399,-5.1475987
6.588,-33.791073,-6.3903923
6.59,-33.798981,-7.6521583
6.592,-33.631695,-8.7072725
6.594,-33.588455,-9.8552198
6.596,-33.542233,-10.996315
6.598,-33.555798,-12.860957
6.6,-33.38192,-14.761962
6.602,-33.32098,-16.035353
6.604,-33.351803,-17.463459
6.606,-33.181801,-19.26265
6.608,-33.187679,-20.71443
6.61,-33.1702,-22.182529
6.612,-33.155083,-23.47562
6.614,-33.138435,-25.627733
6.616,-32.994137,-26.752447
6.618,-32.968777,-28.664009
6.62,-32.985313,-30.55266
6.622,-33.003326,-32.134792
6.624,-33.028912,-33.802181
6.626,-33.115917,-34.906265
6.628,-33.131386,-36.64674
6.63,-33.139111,-37.870094
6.632,-33.011719,-37.85614
6.634,-32.978168,-39.566021
6.636,-32.87558,-40.871517
6.638,-32.835228,-42.667667
6.64,-32.635529,-44.170547
6.642,-32.671013,-46.301147
6.644,-32.605778,-47.914795
6.646,-32.675423,-49.139671
6.648,-32.559704,-50.672985
6.65,-32.559559,-51.988998
6.652,-32.606079,-54.05032
6.654,-32.575115,-55.618134
6.656,-32.481441,-57.067104
6.658,-32.397087,-58.514511
6.66,-32.368988,-59.829445
6.662,-32.367321,-61.572857
6.664,-32.243927,-62.886837
6.666,-32.16785,-64.700592
6.668,-32.164707,-66.416489
6.67,-32.017181,-68.12442
6.672,-31.980125,-70.297913
6.674,-32.007706,-72.311508
6.676,-32.006466,-74.272598
6.678,-32.006573,-76.20787
6.68,-31.960922,-77.669258
6.682,-31.957054,-78.949142
6.684,-31.906954,-81.338547
6.686,-31.864403,-83.07634
6.688,-31.820313,-84.811302
6.69,-31.804798,-87.27359
6.692,-31.856936,-88.441399
6.694,-31.817928,-91.157692
6.696,-31.915951,-93.124916
6.698,-31.967838,-95.268852
6.7,-31.994753,-96.859985
6.702,-31.976902,-98.806892
6.704,-32.052219,-100.37343
6.706,-32.09449,-101.98769
6.708,-32.078285,-103.5313
6.71,-32.107586,-104.75256
6.712,-32.112431,-107.07374
6.714,-32.118576,-108.17097
6.716,-32.150036,-110.34577
6.718,-32.19545,-111.6338
6.72,-32.21376,-113.49738
6.722,-32.300129,-115.15202
6.724,-32.28117,-116.20936
6.726,-32.347496,-117.52557
6.728,-32.306961,-119.04434
6.73,-32.285,-119.82261
6.732,-32.274014,-121.43871
6.734,-32.226658,-122.92951
6.736,-32.119751,-124.22934
6.738,-32.080883,-125.78836
6.74,-31.987106,-128.12633
6.742,-32.006363,-129.98405
6.744,-32.07449,-131.55507
6.746,-32.016724,-133.28825
6.748,-32.090446,-135.07089
6.75,-32.072849,-137.17308
6.752,-32.107185,-138.62033
6.754,-32.104565,-140.29878
6.756,-32.136013,-142.13713
6.758,-32.154251,-143.27946
6.76,-32.183636,-144.94661
6.762,-32.236805,-145.8157
6.764,-32.195915,-147.61356
6.766,-32.244698,-149.26567
6.768,-32.241142,-151.3618
6.77,-32.22287,-153.32558
6.772,-32.259235,-155.58195
6.774,-32.304596,-157.1143
6.776,-32.350567,-159.0782
6.778,-32.427505,-161.03802
6.78,-32.445427,-162.65709
6.782,-32.492577,-165.06551
6.784,-32.543438,-166.60675
6.786,-32.618725,-168.90242
6.788,-32.695274,-171.02191
6.79,-32.802502,-172.94646
6.792,-32.866714,-174.55006
6.794,-33.033882,-176.733
6.796,-33.017624,-177.85281
6.798,-33.128574,-179.66878
6.8,-33.131542,179.04935
6.802,-33.067551,177.45921
6.804,-33.031956,175.90715
6.806,-33.030212,173.66669
6.808,-33.010731,171.76427
6.81,-32.945019,169.83609
6.812,-32.90448,168.1337
6.814,-32.895699,166.19754
6.816,-32.797688,163.65373
6.818,-32.769314,161.49075
6.82,-32.753422,159.43265
6.822,-32.793743,156.87408
6.824,-32.834293,154.89528
6.826,-32.878956,152.84041
6.828,-32.929951,151.33864
6.83,-33.061295,150.26041
6.832,-33.062916,148.86267
6.834,-33.108654,147.08607
6.836,-33.180649,146.32071
6.838,-33.205158,144.01428
6.84,-33.326187,142.68022
6.842,-33.317535,141.30391
6.844,-33.465591,139.00293
6.846,-33.506134,137.90654
6.848,-33.753906,136.06276
6.85,-33.851746,135.4377
6.852,-33.984364,133.63065
6.854,-34.080147,132.74628
6.856,-34.09766,131.16289
6.858,-34.251175,129.81154
6.86,-34.247322,128.64485
6.862,-34.382935,127.61324
6.864,-34.337376,125.72588
6.866,-34.417732,124.63985
6.868,-34.499893,123.1151
6.87,-34.637913,122.33878
6.872,-34.625778,120.56133
6.874,-34.670303,119.1679
6.876,-34.854897,117.81983
6.878,-35.047852,116.27691
6.88,-35.040573,115.74105
6.882,-35.182854,114.30266
6.884,-35.323864,112.36011
6.886,-35.48315,111.68103
6.888,-35.613239,109.45783
6.89,-35.840012,107.91045
6.892,-35.945541,106.63979
6.894,-36.027744,105.80378
6.896,-36.138065,103.96
6.898,-36.133717,102.45383
6.9,-36.186333,100.94133
6.902,-36.153419,99.421097
6.904,-36.225525,97.843864
6.906,-36.127369,96.011101
6.908,-36.06842,94.029129
6.91,-36.157684,91.639511
6.912,-36.107681,90.423225
6.914,-36.130074,88.557869
6.916,-36.188354,86.607132
6.918,-36.203949,85.463669
6.92,-36.342709,84.372025
6.922,-36.330193,82.935089
6.924,-36.387589,81.278046
6.926,-36.40049,81.23764
6.928,-36.356049,80.611427
6.93,-36.358128,78.408951
6.932,-36.437836,76.250191
6.934,-36.512814,74.561394
6.936,-36.674683,73.06514
6.938,-36.709415,71.755325
6.94,-36.909893,70.996727
6.942,-36.990582,69.35141
6.944,-36.9118,67.464157
6.946,-37.153931,66.577202
6.948,-37.216862,65.657356
6.95,-37.327774,63.042427
6.952,-37.600765,61.868938
6.954,-37.645561,61.027142
6.956,-37.730278,59.508747
6.958,-37.836697,58.281185
6.96,-37.958481,57.953255
6.962,-37.965954,56.388443
6.964,-37.930462,54.136047
6.966,-37.960972,52.683701
6.968,-38.115341,50.723179
6.97,-38.027477,47.878334
6.972,-38.174232,45.21093
6.974,-38.459351,43.726818
6.976,-38.541855,41.682655
6.978,-38.920151,40.264477
6.98,-39.111477,38.44989
6.982,-39.347282,37.273518
6.984,-39.56868,36.385063
6.986,-39.710148,35.796883
6.988,-39.993244,35.02018
6.99,-40.335648,33.208298
6.992,-40.465816,33.157333
6.994,-40.725273,31.857697
6.996,-40.962284,32.705093
6.998,-41.326187,32.274124
7,-41.454369,32.870625
7.002,-41.345524,34.115887
7.004,-41.37043,34.11953
7.006,-41.444378,31.490271
7.008,-41.486164,33.075661
7.01,-41.521023,31.521242
7.012,-41.35392,30.897539
7.014,-41.621922,31.077795
7.016,-41.53154,29.50692
7.018,-41.777287,28.783951
7.02,-41.74181,28.669218
7.022,-41.833443,29.608419
7.024,-41.823429,29.987959
7.026,-41.725262,29.845093
7.028,-41.854588,28.685955
7.03,-41.700722,28.157953
7.032,-41.85453,27.02478
7.034,-41.653469,27.122784
7.036,-41.830013,26.05727
7.038,-41.677567,25.323931
7.04,-41.566517,23.786335
7.042,-41.826626,22.742373
7.044,-41.687107,21.954245
7.046,-41.755848,21.425779
7.048,-41.816055,21.071901
7.05,-41.80468,18.978664
7.052,-41.952744,18.116617
7.054,-41.963531,18.654856
7.056,-41.911579,18.71994
7.058,-41.969685,17.307032
7.06,-41.954323,17.065943
7.062,-42.171719,15.841245
7.064,-42.135857,15.117945
7.066,-42.187725,15.165373
7.068,-42.394142,16.018742
7.07,-42.286236,14.368445
7.072,-42.486042,15.799281
7.074,-42.198284,15.503796
7.076,-42.193367,16.806284
7.078,-42.25367,15.940282
7.08,-41.911045,15.573658
7.082,-41.706352,14.922449
7.084,-41.598476,15.885903
7.086,-41.530655,15.551931
7.088,-41.320408,14.165384
7.09,-41.356068,12.682361
7.092,-41.259911,12.774984
7.094,-40.841373,11.491417
7.096,-40.852432,9.570219
7.098,-40.555214,8.8055649
7.1,-40.547894,7.2804232
7.102,-40.339035,4.786953
7.104,-40.392612,4.2330732
7.106,-40.239639,2.3585217
7.108,-40.178356,1.0741032
7.11,-40.133137,-0.32369429
7.112,-40.188908,-2.7759507
7.114,-40.00737,-4.3597236
7.116,-40.15781,-6.9411063
7.118,-40.119877,-8.4203691
7.12,-40.217957,-8.3901777
7.122,-40.178226,-9.9782047
7.124,-40.171768,-12.258933
7.126,-40.20768,-12.885695
7.128,-40.149162,-14.991461
7.13,-40.184151,-17.025919
7.132,-40.296013,-19.277609
7.134,-40.146015,-20.498217
7.136,-40.505028,-22.707621
7.138,-40.770931,-22.812145
7.14,-40.918453,-22.767712
7.142,-40.840809,-23.900671
7.144,-41.01445,-22.943882
7.146,-40.919949,-23.798559
7.148,-41.011246,-22.393488
7.15,-40.873611,-24.443209
7.152,-40.695549,-23.930487
7.154,-40.612644,-26.582247
7.156,-40.608856,-26.461843
7.158,-40.543056,-27.393936
7.16,-40.465626,-28.209904
7.162,-40.50193,-28.228933
7.164,-40.386044,-28.714638
7.166,-40.402905,-30.90554
7.168,-40.284561,-31.532299
7.17,-40.275761,-32.466816
7.172,-40.3508,-32.436672
7.174,-40.141708,-33.62006
7.176,-40.297501,-32.636055
7.178,-40.119614,-33.909283
7.18,-40.098667,-35.525948
7.182,-39.840607,-35.74231
7.184,-39.719723,-37.618763
7.186,-39.77161,-39.96434
7.188,-39.54221,-40.410572
7.19,-39.689774,-41.580975
7.192,-39.749481,-42.893448
7.194,-39.741108,-43.211693
7.196,-39.672672,-44.448639
7.198,-39.670757,-44.401684
7.2,-39.622974,-44.717396
7.202,-39.333591,-45.96788
7.204,-39.419136,-45.815636
7.206,-39.048565,-48.338158
7.208,-38.772472,-48.969574
7.21,-38.732372,-50.121822
7.212,-38.643467,-52.402744
7.214,-38.659771,-54.084538
7.216,-38.593639,-55.758854
7.218,-38.598804,-56.776245
7.22,-38.497692,-57.987556
7.222,-38.510178,-60.047798
7.224,-38.320019,-60.780487
7.226,-38.342175,-62.331879
7.228,-38.208748,-63.408894
7.23,-38.103477,-65.569267
7.232,-38.032681,-67.034622
7.234,-38.077572,-68.68396
7.236,-37.977848,-70.030197
7.238,-37.897137,-72.872108
7.24,-37.935265,-73.342865
7.242,-37.822647,-75.561226
7.244,-37.740005,-77.000755
7.246,-37.689625,-79.469139
7.248,-37.693462,-80.904762
7.25,-37.76939,-82.525169
7.252,-37.684086,-84.529388
7.254,-37.485054,-86.516266
7.256,-37.622677,-89.298691
7.258,-37.559532,-91.051056
7.26,-37.59446,-93.166191
7.262,-37.617764,-95.182556
7.264,-37.766369,-97.010193
7.266,-37.869785,-98.560394
7.268,-37.907703,-98.563118
7.27,-37.803177,-100.73801
7.272,-37.693672,-101.26113
7.274,-37.671917,-102.82951
7.276,-37.598198,-103.91646
7.278,-37.689404,-106.45629
7.28,-37.398163,-107.88037
7.282,-37.505894,-109.84193
7.284,-37.418129,-112.06101
7.286,-37.567677,-113.38088
7.288,-37.530243,-115.61808
7.29,-37.616482,-117.41447
7.292,-37.577862,-118.58687
7.294,-37.730007,-120.01218
7.296,-37.773228,-121.78369
7.298,-37.791992,-121.21884
7.3,-37.814983,-123.78761
7.302,-37.804035,-125.18179
7.304,-37.708111,-125.9333
7.306,-37.738941,-127.93435
7.308,-37.627171,-128.44464
7.31,-37.691792,-130.1702
7.312,-37.591488,-132.34853
7.314,-37.608128,-132.10985
7.316,-37.631935,-134.41951
7.318,-37.546337,-136.3446
7.32,-37.651997,-137.84219
7.322,-37.623199,-138.94603
7.324,-37.525414,-141.29611
7.326,-37.67345,-143.82066
7.328,-37.761223,-144.7675
7.33,-37.851295,-146.15581
7.332,-37.740383,-146.65691
7.334,-37.806641,-147.95093
7.336,-37.906765,-148.98534
7.338,-37.917915,-150.33252
7.34,-37.903618,-151.61984
7.342,-37.86364,-152.27782
7.344,-37.684139,-153.41673
7.346,-37.744106,-155.3138
7.348,-37.632763,-156.81566
7.35,-37.712631,-159.24307
7.352,-37.720505,-160.47523
7.354,-37.649837,-162.70284
7.356,-37.761475,-162.56224
7.358,-37.895275,-164.58656
7.36,-37.807583,-165.47444
7.362,-37.848774,-167.2119
7.364,-37.901684,-167.59418
7.366,-37.942833,-169.8156
7.368,-37.831806,-171.65512
7.37,-37.755283,-172.01909
7.372,-37.820412,-173.76755
7.374,-37.825935,-174.60625
7.376,-37.858826,-176.62328
7.378,-37.811871,-177.34993
7.38,-37.714363,-179.85706
7.382,-37.636429,178.56001
7.384,-37.607098,176.85243
7.386,-37.741249,175.19395
7.388,-37.793133,173.14285
7.39,-37.660294,171.67572
7.392,-37.615208,170.12549
7.394,-37.73592,167.98474
7.396,-37.798565,166.56737
7.398,-37.72419,164.55327
7.4,-37.76025,163.91505
7.402,-37.619438,160.81134
7.404,-37.622547,160.08051
7.406,-37.679749,158.10976
7.408,-37.783409,156.27089
7.41,-37.703739,154.2934
7.412,-37.800549,152.33327
7.414,-37.882629,150.87325
7.416,-37.821106,148.7036
7.418,-37.78698,147.51141
7.42,-37.916355,145.7384
7.422,-37.998062,143.91141
7.424,-38.092709,140.47328
7.426,-38.235287,140.04388
7.428,-38.134083,138.40233
7.43,-38.417046,136.48303
7.432,-38.456436,134.64279
7.434,-38.671684,133.97586
7.436,-38.787254,132.00284
7.438,-38.716282,131.44582
7.44,-39.028206,129.55258
7.442,-38.994957,128.59225
7.444,-39.139404,126.56089
7.446,-39.014961,126.26416
7.448,-39.161358,124.79848
7.45,-39.37112,123.49207
7.452,-39.349281,123.11401
7.454,-39.488354,121.15999
7.456,-39.660137,120.86201
7.458,-39.702728,119.8159
7.46,-39.818428,118.87978
7.462,-39.867191,119.20393
7.464,-39.688484,118.39987
7.466,-39.875072,117.14287
7.468,-39.756718,116.31348
7.47,-39.805771,115.66586
7.472,-39.645763,114.57673
7.474,-39.762623,113.55385
7.476,-39.691841,111.99625
7.478,-39.659439,111.94698
7.48,-39.737068,110.76054
7.482,-39.774952,108.13216
7.484,-39.739151,108.19604
7.486,-39.663326,106.38458
7.488,-39.792496,104.25591
7.49,-39.660305,102.7551
7.492,-39.723167,101.39597
7.494,-39.741077,99.985847
7.496,-39.795956,98.270493
7.498,-39.885483,96.84317
7.5,-39.741741,96.440277
7.502,-40.019794,93.86647
7.504,-40.076641,94.126488
7.506,-40.004009,91.779236
7.508,-40.030857,92.095192
7.51,-39.809776,90.688866
7.512,-39.989231,90.023323
7.514,-39.977745,87.878075
7.516,-39.95327,86.520599
7.518,-40.218842,85.7509
7.52,-40.204647,84.265106
7.522,-40.099796,82.872665
7.524,-40.213505,81.126328
7.526,-40.25069,80.984795
7.528,-40.198322,80.052361
7.53,-40.26062,78.41169
7.532,-40.281887,77.536079
7.534,-40.351658,75.9767
7.536,-40.378674,74.463402
7.538,-40.36414,74.543129
7.54,-40.392704,73.343231
7.542,-40.504044,72.031502
7.544,-40.592457,72.217705
7.546,-40.748726,71.521858
7.548,-40.580185,69.524078
7.55,-40.781155,69.926872
7.552,-40.540619,68.205833
7.554,-40.796703,66.712532
7.556,-40.650742,65.344391
7.558,-40.678474,64.422081
7.56,-40.643333,62.784466
7.562,-40.585594,62.792164
7.564,-40.604675,61.128368
7.566,-40.815582,58.823879
7.568,-40.76442,57.241356
7.57,-40.62841,56.107269
7.572,-40.592484,54.812996
7.574,-40.967094,54.499748
7.576,-40.708218,53.243416
7.578,-40.845276,52.006306
7.58,-40.747528,50.741024
7.582,-40.674141,49.348885
7.584,-40.895115,46.807545
7.586,-40.647186,45.476929
7.588,-40.785614,43.791172
7.59,-40.68512,43.553722
7.592,-40.625435,40.867748
7.594,-40.72485,40.342602
7.596,-40.805523,38.574303
7.598,-40.988796,37.557167
7.6,-41.027725,37.385574
7.602,-40.871563,33.608368
7.604,-40.946774,33.31282
7.606,-41.007427,30.991676
7.608,-41.119736,31.20097
7.61,-41.084103,29.341608
7.612,-41.171444,28.354265
7.614,-41.230392,28.203964
7.616,-41.200939,26.619301
7.618,-41.309544,25.607256
7.62,-41.34898,24.256617
7.622,-41.135574,22.422981
7.624,-41.206062,21.378361
7.626,-41.195274,20.240612
7.628,-41.318851,20.513544
7.63,-41.321091,17.916843
7.632,-41.329044,16.448509
7.634,-41.420113,16.955654
7.636,-41.413883,15.779199
7.638,-41.552967,13.743727
7.64,-41.424389,13.460437
7.642,-41.536362,11.692831
7.644,-41.66325,9.8024063
7.646,-41.442177,10.79922
7.648,-41.520031,9.1889849
7.65,-41.701672,7.8044276
7.652,-41.637672,6.8786616
7.654,-41.665035,6.566638
7.656,-41.676861,4.272047
7.658,-41.619896,5.4898586
7.66,-41.728382,3.2549188
7.662,-41.843132,2.1659627
7.664,-41.892822,1.3762522
7.666,-41.591904,0.92276859
7.668,-41.754353,-0.33301705
7.67,-41.818981,-0.23796931
7.672,-41.774738,-2.1141584
7.674,-41.839455,-2.5734339
7.676,-41.848278,-4.2924924
7.678,-41.768703,-4.6221642
7.68,-41.976814,-5.2858405
7.682,-41.756851,-6.2156477
7.684,-41.770084,-5.7152066
7.686,-41.792503,-7.1071296
7.688,-41.703491,-8.6350279
7.69,-41.5144,-10.038942
7.692,-41.58633,-10.455964
7.694,-41.570339,-11.656018
7.696,-41.506187,-13.271832
7.698,-41.555454,-13.655766
7.7,-41.508163,-14.962491
7.702,-41.563438,-14.496611
7.704,-41.586487,-16.562346
7.706,-41.647068,-17.327873
7.708,-41.447441,-20.61408
7.71,-41.532345,-20.908298
7.712,-41.520378,-20.946777
7.714,-41.440617,-23.146019
7.716,-41.613567,-25.005053
7.718,-41.569504,-25.693806
7.72,-41.627209,-26.584255
7.722,-41.435513,-27.455248
7.724,-41.483837,-27.755667
7.726,-41.597149,-28.709661
7.728,-41.474964,-28.6647
7.73,-41.399269,-29.420176
7.732,-41.420284,-30.981688
7.734,-41.389191,-31.567041
7.736,-41.418686,-32.796772
7.738,-41.300167,-33.243313
7.74,-41.238552,-33.144989
7.742,-41.326744,-35.687115
7.744,-41.332119,-36.408054
7.746,-41.318645,-37.468803
7.748,-41.258568,-39.190399
7.75,-41.069962,-38.656799
7.752,-41.174702,-38.98386
7.754,-40.993248,-40.900589
7.756,-40.891678,-40.960217
7.758,-40.776039,-43.541233
7.76,-40.500832,-43.703243
7.762,-40.58802,-46.61203
7.764,-40.640137,-47.115433
7.766,-40.528122,-47.773129
7.768,-40.479832,-49.97551
7.77,-40.467567,-51.181908
7.772,-40.185745,-52.077263
7.774,-40.289833,-54.279099
7.776,-40.135693,-55.318039
7.778,-40.214611,-56.516212
7.78,-40.220913,-57.782822
7.782,-40.056702,-59.572083
7.784,-40.053333,-60.603401
7.786,-39.995045,-60.303516
7.788,-40.002171,-62.672668
7.79,-39.918499,-63.836922
7.792,-39.696136,-66.43338
7.794,-39.790253,-67.451225
7.796,-39.658577,-68.496452
7.798,-39.509125,-69.397446
7.8,-39.450588,-71.043991
7.802,-39.505558,-72.604225
7.804,-39.463757,-74.995598
7.806,-39.439423,-75.92704
7.808,-39.319111,-79.248444
7.81,-39.310089,-79.295158
7.812,-39.312473,-81.491653
7.814,-39.251434,-83.531929
7.816,-39.378792,-84.738098
7.818,-39.102749,-86.255569
7.82,-39.119499,-88.109444
7.822,-39.072498,-89.320808
7.824,-39.301266,-91.349449
7.826,-39.200836,-92.25106
7.828,-39.190907,-94.185791
7.83,-39.24506,-94.972054
7.832,-39.260128,-98.422264
7.834,-39.320713,-99.221367
7.836,-39.12598,-99.735809
7.838,-39.166168,-102.18436
7.84,-39.197281,-104.17694
7.842,-39.097675,-105.16203
7.844,-39.240379,-105.32585
7.846,-39.293945,-108.48387
7.848,-39.153549,-109.01136
7.85,-39.267937,-110.12762
7.852,-39.22834,-112.11398
7.854,-39.321335,-113.80914
7.856,-39.32531,-115.47321
7.858,-39.270386,-116.04123
7.86,-39.612762,-118.37484
7.862,-39.280525,-120.48911
7.864,-39.21962,-120.71723
7.866,-39.266277,-122.482
7.868,-39.263245,-124.23232
7.87,-39.311867,-125.31205
7.872,-39.566677,-127.17204
7.874,-39.420757,-128.34811
7.876,-39.529636,-128.94032
7.878,-39.478752,-130.09686
7.88,-39.490063,-132.28687
7.882,-39.537857,-133.0383
7.884,-39.508335,-133.71991
7.886,-39.584229,-135.18394
7.888,-39.702648,-137.13509
7.89,-39.602638,-137.81416
7.892,-39.480598,-139.66586
7.894,-39.484638,-141.04794
7.896,-39.744526,-143.48972
7.898,-39.590122,-143.6282
7.9,-39.651463,-146.56711
7.902,-39.757,-146.61163
7.904,-39.752895,-148.06352
7.906,-39.717987,-148.35211
7.908,-39.896679,-150.26106
7.91,-39.795605,-151.2473
7.912,-40.066654,-152.51668
7.914,-39.893253,-154.03682
7.916,-39.842739,-155.34081
7.918,-39.953167,-156.22014
7.92,-39.986679,-157.56207
7.922,-39.8992,-158.76486
7.924,-40.040726,-159.44112
7.926,-39.868984,-161.31361
7.928,-39.980034,-161.30244
7.93,-40.066559,-163.85469
7.932,-40.010067,-164.40871
7.934,-40.148697,-165.92995
7.936,-40.096828,-168.3551
7.938,-40.151432,-168.35396
7.94,-40.185135,-169.82318
7.942,-40.239986,-171.42383
7.944,-40.239365,-171.77954
7.946,-40.166351,-173.0347
7.948,-40.241314,-173.147
7.95,-40.004612,-175.03122
7.952,-40.188793,-176.75385
7.954,-40.269333,-177.25351
7.956,-40.086262,-178.54013
7.958,-40.08456,179.93369
7.96,-40.240051,178.73787
7.962,-40.212383,177.34065
7.964,-40.136127,175.62294
7.966,-40.166824,174.51431
7.968,-40.276722,172.95062
7.97,-40.102917,172.55489
7.972,-40.276817,170.58438
7.974,-40.300247,169.68732
7.976,-40.351654,168.89555
7.978,-40.25518,166.78308
7.98,-40.298496,166.50381
7.982,-40.288742,165.13805
7.984,-40.292599,165.13676
7.986,-40.154133,162.93983
7.988,-40.205788,160.62592
7.99,-40.174442,161.1105
7.992,-40.155418,157.96854
7.994,-40.059555,156.82587
7.996,-40.176258,156.66508
7.998,-40.266552,155.09041
8,-40.065372,154.3929
8.002,-40.052368,152.82025
8.004,-40.082764,151.95735
8.006,-40.040855,150.58281
8.008,-40.157154,149.07901
8.01,-39.985069,147.99222
8.012,-40.10289,147.10632
8.014,-39.949497,146.38156
8.016,-40.01495,144.1922
8.018,-39.902046,142.69434
8.02,-39.877964,141.80032
8.022,-39.905186,140.10977
8.024,-39.887981,138.13602
8.026,-39.812439,136.78105
8.028,-39.911278,135.56564
8.03,-39.928528,134.05157
8.032,-39.937584,133.25856
8.034,-39.885242,131.48933
8.036,-39.89814,130.73775
8.038,-39.952053,129.91786
8.04,-39.885029,127.79949
8.042,-39.924614,127.01488
8.044,-39.641811,124.75722
8.046,-39.911491,123.38569
8.048,-39.763088,122.4406
8.05,-39.786701,120.65036
8.052,-39.836567,118.23052
8.054,-39.782616,116.72523
8.056,-39.777084,115.8524
8.058,-39.736462,113.80206
8.06,-39.880657,112.65302
8.062,-39.883514,110.52631
8.064,-40.045776,109.25603
8.066,-40.041637,107.61993
8.068,-39.94968,105.97231
8.07,-40.079685,105.1392
8.072,-40.062748,103.61227
8.074,-40.221878,102.35406
8.076,-40.311909,101.30772
8.078,-40.129173,99.500633
8.08,-40.371082,97.987686
8.082,-40.424915,95.881691
8.084,-40.406101,95.368347
8.086,-40.481197,94.958435
8.088,-40.574249,93.31575
8.09,-40.502899,92.169426
8.092,-40.551434,90.584175
8.094,-40.682163,89.329178
8.096,-40.658066,89.514984
8.098,-40.728123,86.989861
8.1,-40.570229,86.802849
8.102,-40.813805,86.082344
8.104,-40.722206,85.09919
8.106,-40.832672,81.889519
8.108,-40.879768,82.466202
8.11,-40.976925,80.595535
8.112,-40.985672,78.938477
8.114,-41.000172,78.159187
8.116,-41.145779,78.225845
8.118,-41.103058,75.915642
8.12,-41.027977,74.260406
8.122,-41.078785,75.220474
8.124,-41.290646,72.74382
8.126,-41.302979,71.454155
8.128,-41.11657,71.171364
8.13,-41.15733,70.560303
8.132,-41.268768,69.186226
8.134,-41.018303,68.163734
8.136,-41.397583,67.221115
8.138,-41.228664,66.005814
8.14,-41.207851,65.011688
8.142,-41.192356,63.79644
8.144,-41.12114,62.481972
8.146,-41.290165,62.189175
8.148,-41.171406,61.283607
8.15,-41.264763,60.184212
8.152,-41.157478,58.09539
8.154,-41.261341,56.848946
8.156,-41.298996,55.326519
8.158,-41.249435,55.104282
8.16,-41.102451,53.703037
8.162,-41.310188,53.713253
8.164,-41.258553,52.262447
8.166,-41.374622,50.850395
8.168,-41.263096,50.125965
8.17,-41.354729,49.299431
8.172,-41.442093,48.321335
8.174,-41.421814,46.96986
8.176,-41.328121,46.610607
8.178,-41.383209,46.076736
8.18,-41.408775,44.818996
8.182,-41.43433,45.328697
8.184,-41.464191,43.145664
8.186,-41.401306,41.786545
8.188,-41.107803,41.631599
8.19,-41.217083,40.097656
8.192,-41.135921,39.517231
8.194,-41.16827,37.825878
8.196,-40.854008,37.771942
8.198,-40.946327,36.401058
8.2,-40.832066,36.008602
8.202,-40.79142,35.231918
8.204,-40.793701,33.038792
8.206,-40.608757,32.054527
8.208,-40.705818,29.783724
8.21,-40.672474,29.801071
8.212,-40.590385,28.148499
8.214,-40.527924,25.371473
8.216,-40.750309,25.562109
8.218,-40.534206,24.806742
8.22,-40.542229,23.518513
8.222,-40.570408,21.536774
8.224,-40.548092,19.723501
8.226,-40.450298,19.794609
8.228,-40.387634,17.41185
8.23,-40.383953,16.401405
8.232,-40.22892,15.258445
8.234,-40.340591,14.207386
8.236,-40.289818,10.639306
8.238,-40.171822,11.567864
8.24,-40.147118,10.097427
8.242,-40.144032,9.2124681
8.244,-39.964684,7.8769746
8.246,-40.170429,5.658535
8.248,-39.979382,3.9137855
8.25,-40.006477,2.1720901
8.252,-40.047199,0.55853027
8.254,-39.897209,0.13513024
8.256,-40.038517,-2.7248456
8.258,-40.122421,-3.0717428
8.26,-40.067657,-4.4191384
8.262,-40.069954,-5.0638719
8.264,-40.094341,-6.21594
8.266,-39.956867,-8.3588448
8.268,-40.087429,-10.33095
8.27,-40.164639,-11.347353
8.272,-40.003784,-12.753126
8.274,-40.022793,-14.037131
8.276,-40.006447,-16.884855
8.278,-40.178589,-17.355293
8.28,-40.149338,-19.373276
8.282,-40.172714,-20.164658
8.284,-40.214302,-22.393673
8.286,-40.321697,-22.882021
8.288,-40.368237,-24.474787
8.29,-40.310936,-26.323233
8.292,-40.350594,-26.680103
8.294,-40.251877,-28.424868
8.296,-40.504215,-30.466606
8.298,-40.644112,-30.664469
8.3,-40.411423,-31.340303
8.302,-40.450989,-32.946758
8.304,-40.60881,-34.642719
8.306,-40.550354,-34.914661
8.308,-40.536682,-36.247761
8.31,-40.706097,-37.043182
8.312,-40.473682,-39.562923
8.314,-40.546402,-41.300423
8.316,-40.752724,-42.121033
8.318,-40.646381,-41.827309
8.32,-40.752171,-43.728897
8.322,-40.785244,-45.650879
8.324,-40.589996,-46.23275
8.326,-40.701252,-46.58699
8.328,-40.840298,-48.932808
8.33,-40.913662,-50.076832
8.332,-40.936005,-51.880272
8.334,-40.870861,-51.882618
8.336,-41.056725,-53.791496
8.338,-40.906742,-53.779564
8.34,-41.248154,-55.82872
8.342,-41.160748,-57.410488
8.344,-41.091862,-57.113087
8.346,-41.316936,-58.185577
8.348,-41.465214,-59.029446
8.35,-41.343678,-59.364899
8.352,-41.322708,-61.364044
8.354,-41.413891,-60.522007
8.356,-41.39497,-63.546585
8.358,-41.418259,-63.929173
8.36,-41.443268,-64.913857
8.362,-41.449772,-65.276375
8.364,-41.084419,-66.689392
8.366,-41.427532,-67.040031
8.368,-41.30661,-68.004272
8.37,-41.301804,-69.114067
8.372,-41.561417,-68.948746
8.374,-41.230049,-69.82563
8.376,-41.250034,-71.401497
8.378,-41.367546,-72.002251
8.38,-41.350903,-73.079445
8.382,-41.311138,-73.455933
8.384,-41.375153,-75.458389
8.386,-41.242176,-75.454941
8.388,-41.174076,-76.036377
8.39,-41.18821,-76.974831
8.392,-41.211605,-78.834648
8.394,-40.951881,-79.626465
8.396,-41.168842,-80.703949
8.398,-41.06234,-79.988968
8.4,-41.057339,-81.740982
8.402,-41.004307,-83.351303
8.404,-41.03207,-84.928314
8.406,-40.853729,-84.291145
8.408,-40.67775,-86.354187
8.41,-40.586933,-87.176575
8.412,-40.60968,-88.937851
8.414,-40.774811,-88.364189
8.416,-40.746521,-90.53186
8.418,-40.64127,-91.397942
8.42,-40.454502,-92.062683
8.422,-40.439079,-94.093811
8.424,-40.595589,-94.12941
8.426,-40.383484,-94.998726
8.428,-40.465019,-97.538246
8.43,-40.309761,-97.538269
8.432,-40.39748,-99.376411
8.434,-40.160023,-100.28974
8.436,-40.244564,-101.79419
8.438,-40.135056,-103.02033
8.44,-40.056175,-104.28085
8.442,-40.013714,-105.46398
8.444,-40.154236,-106.84548
8.446,-40.132084,-106.70018
8.448,-40.197598,-108.67472
8.45,-40.072124,-109.75107
8.452,-39.971146,-111.17421
8.454,-40.0187,-113.09184
8.456,-39.821354,-112.98435
8.458,-39.773159,-115.41022
8.46,-39.787197,-115.87621
8.462,-39.836864,-117.9691
8.464,-39.740974,-119.28317
8.466,-39.785461,-119.925
8.468,-39.674961,-121.33352
8.47,-39.692478,-122.6902
8.472,-39.635223,-124.29092
8.474,-39.46019,-125.40431
8.476,-39.57489,-127.13273
8.478,-39.670963,-127.39071
8.48,-39.624313,-129.43074
8.482,-39.512707,-131.7028
8.484,-39.666981,-131.5002
8.486,-39.535236,-132.95271
8.488,-39.366253,-134.30702
8.49,-39.424286,-134.92822
8.492,-39.537632,-137.52403
8.494,-39.511105,-137.98984
8.496,-39.585499,-139.17006
8.498,-39.358234,-139.47061
8.5,-39.294846,-141.0723
8.502,-39.25687,-141.933
8.504,-39.351219,-144.09386
8.506,-39.293015,-144.98553
8.508,-39.235695,-146.45877
8.51,-39.361904,-147.08981
8.512,-39.315914,-148.41805
8.514,-39.259727,-150.21497
8.516,-39.086884,-151.51624
8.518,-39.219383,-152.26396
8.52,-39.240334,-154.16167
8.522,-39.159515,-155.53014
8.524,-39.064175,-156.25597
8.526,-39.158718,-157.62509
8.528,-39.005993,-158.8795
8.53,-39.099411,-160.10774
8.532,-38.955986,-160.94682
8.534,-38.916752,-162.28517
8.536,-39.036831,-163.38516
8.538,-39.058502,-164.21265
8.54,-38.979202,-165.05157
8.542,-38.902828,-167.30377
8.544,-38.914963,-169.36586
8.546,-38.943024,-169.04265
8.548,-38.820194,-170.75395
8.55,-38.841293,-171.75681
8.552,-38.791149,-173.12694
8.554,-38.739475,-175.05234
8.556,-38.665615,-175.17963
8.558,-38.891491,-177.30341
8.56,-38.712723,-178.22359
8.562,-38.743916,-179.1951
8.564,-38.613529,179.45844
8.566,-38.688503,178.56821
8.568,-38.680611,177.66217
8.57,-38.596199,177.07069
8.572,-38.494724,176.22652
8.574,-38.477783,175.16222
8.576,-38.552639,173.75899
8.578,-38.455959,172.72177
8.58,-38.351322,171.65627
8.582,-38.223431,169.2816
8.584,-38.207909,168.12631
8.586,-38.110043,166.19623
8.588,-38.120232,165.23856
8.59,-38.163864,164.16481
8.592,-38.15604,162.85754
8.594,-38.084435,161.04672
8.596,-38.060333,160.76205
8.598,-37.946609,158.8018
8.6,-38.052994,158.16243
8.602,-37.984894,157.14227
8.604,-37.882675,155.47406
8.606,-37.94735,153.96423
8.608,-37.779015,153.44731
8.61,-37.728264,152.46796
8.612,-37.688744,150.52754
8.614,-37.662617,148.48917
8.616,-37.635113,147.84865
8.618,-37.489063,146.61096
8.62,-37.478519,145.26933
8.622,-37.551785,144.16469
8.624,-37.31279,143.29204
8.626,-37.477463,141.71074
8.628,-37.459591,139.71153
8.63,-37.141323,138.92082
8.632,-37.189453,137.27318
8.634,-37.073963,135.11131
8.636,-37.089958,133.58723
8.638,-36.92268,132.26047
8.64,-37.023746,130.88077
8.642,-36.88398,129.08418
8.644,-36.957306,128.23801
8.646,-36.827995,126.8254
8.648,-36.873135,125.03651
8.65,-36.736866,122.98045
8.652,-36.813519,121.12885
8.654,-36.925999,119.9583
8.656,-36.773117,118.29813
8.658,-36.767593,116.99983
8.66,-36.86504,115.72871
8.662,-36.735077,113.99333
8.664,-36.821758,112.96698
8.666,-36.685711,111.46159
8.668,-36.734337,109.88528
8.67,-36.721767,108.79647
8.672,-36.743042,106.83868
8.674,-36.764683,105.85001
8.676,-36.722351,104.41372
8.678,-36.698261,102.84698
8.68,-36.786011,101.05543
8.682,-36.833122,100.38889
8.684,-36.743126,98.551117
8.686,-36.783249,97.317627
8.688,-36.718899,96.830162
8.69,-36.76524,95.129143
8.692,-36.726261,93.241516
8.694,-36.648243,92.020203
8.696,-36.673538,90.594742
8.698,-36.744862,89.501366
8.7,-36.665237,87.583061
8.702,-36.743477,86.250214
8.704,-36.718895,85.93969
8.706,-36.718971,84.422211
8.708,-36.805588,83.498146
8.71,-36.694252,81.818466
8.712,-36.840134,80.977982
8.714,-36.693264,79.712852
8.716,-36.909164,78.331451
8.718,-36.62125,76.839195
8.72,-36.77877,75.474785
8.722,-36.737995,74.953911
8.724,-36.755444,73.374359
8.726,-36.919842,72.033051
8.728,-36.734631,69.85965
8.73,-36.86203,69.494881
8.732,-36.814293,68.492302
8.734,-36.828716,67.538551
8.736,-36.878036,66.981163
8.738,-36.89909,66.000168
8.74,-36.877022,65.413376
8.742,-36.762291,64.112869
8.744,-36.725063,62.184319
8.746,-36.694675,62.246002
8.748,-36.714146,59.28146
8.75,-36.588295,59.066391
8.752,-36.54295,57.922001
8.754,-36.581902,56.703335
8.756,-36.651405,55.717476
8.758,-36.634724,54.441833
8.76,-36.569359,53.140907
8.762,-36.606247,52.234028
8.764,-36.526798,50.751976
8.766,-36.569973,50.229633
8.768,-36.512508,48.932186
8.77,-36.443439,47.775166
8.772,-36.539463,46.493176
8.774,-36.443336,45.339924
8.776,-36.387135,44.550728
8.778,-36.329632,43.946701
8.78,-36.252415,42.513264
8.782,-36.263157,40.890266
8.784,-36.269394,40.218132
8.786,-36.251953,39.287445
8.788,-36.314693,37.437538
8.79,-36.340454,37.15741
8.792,-36.079792,36.292118
8.794,-36.108562,34.714611
8.796,-36.093872,33.505962
8.798,-36.016884,32.489883
8.8,-35.974308,31.957321
8.802,-35.809517,30.695711
8.804,-35.953964,29.251904
8.806,-35.700375,28.859045
8.808,-35.617352,26.964108
8.81,-35.589527,26.526531
8.812,-35.591484,24.395411
8.814,-35.515659,23.606823
8.816,-35.486454,21.781128
8.818,-35.47871,21.106632
8.82,-35.41853,20.346262
8.822,-35.310833,18.76923
8.824,-35.303879,17.088453
8.826,-35.168472,16.158775
8.828,-35.132328,14.90001
8.83,-35.068977,13.85675
8.832,-34.985703,12.951811
8.834,-34.98859,10.927513
8.836,-34.89175,10.018878
8.838,-34.865696,9.0708981
8.84,-34.806648,7.6352534
8.842,-34.724331,5.9196787
8.844,-34.730785,4.8209486
8.846,-34.575962,2.8647113
8.848,-34.689087,1.9780695
8.85,-34.47813,0.91692996
8.852,-34.498962,-0.97056693
8.854,-34.414967,-2.062032
8.856,-34.424419,-3.2475905
8.858,-34.350616,-5.1648469
8.86,-34.361744,-5.8013878
8.862,-34.271946,-7.6235147
8.864,-34.141258,-8.6109076
8.866,-34.088745,-10.26842
8.868,-34.034359,-11.746516
8.87,-34.001026,-12.595234
8.872,-33.903263,-14.374904
8.874,-33.798542,-15.650959
8.876,-33.821262,-17.610086
8.878,-33.704109,-18.61693
8.88,-33.704212,-20.263067
8.882,-33.653652,-22.02145
8.884,-33.557877,-23.102627
8.886,-33.6367,-24.297756
8.888,-33.629578,-25.54891
8.89,-33.527584,-27.433449
8.892,-33.46011,-28.69381
8.894,-33.510231,-29.885586
8.896,-33.485233,-31.616991
8.898,-33.360661,-33.076805
8.9,-33.353909,-34.029984
8.902,-33.308491,-35.219028
8.904,-33.222359,-37.040817
8.906,-33.190926,-38.428795
8.908,-33.172855,-39.499546
8.91,-33.089703,-41.27565
8.912,-33.051064,-42.769878
8.914,-33.192635,-44.194256
8.916,-33.055149,-45.381287
8.918,-33.045452,-46.929459
8.92,-32.943256,-48.413158
8.922,-33.025665,-49.620281
8.924,-32.940094,-50.846062
8.926,-32.898937,-52.334167
8.928,-32.843674,-53.520344
8.93,-32.820812,-54.734318
8.932,-32.77742,-56.005558
8.934,-32.68372,-57.359138
8.936,-32.648041,-58.719887
8.938,-32.542221,-59.913326
8.94,-32.529797,-60.988686
8.942,-32.446232,-62.760117
8.944,-32.365314,-63.906647
8.946,-32.344486,-65.527496
8.948,-32.254589,-67.036156
8.95,-32.211662,-68.610764
8.952,-32.094601,-69.851532
8.954,-32.099972,-71.360962
8.956,-32.089924,-72.68988
8.958,-31.952969,-74.591759
8.96,-31.984871,-76.06031
8.962,-31.874825,-77.184364
8.964,-31.861143,-78.858124
8.966,-31.7708,-80.492096
8.968,-31.737965,-81.566498
8.97,-31.757128,-83.370384
8.972,-31.759665,-84.796776
8.974,-31.673532,-86.463089
8.976,-31.745489,-87.746819
8.978,-31.644176,-89.081749
8.98,-31.685734,-90.400978
8.982,-31.558821,-91.743523
8.984,-31.52212,-92.930122
8.986,-31.52474,-94.155708
8.988,-31.476713,-95.434052
8.99,-31.406605,-96.603279
8.992,-31.363779,-98.126602
8.994,-31.273474,-99.516182
8.996,-31.201784,-101.23492
8.998,-31.126862,-103.00484
9,-31.102922,-104.19569


==> figNAid09gndunsol.csv <==
1,-44.024132,6.3226719
1.002,-37.802097,59.501663
1.004,-37.590813,58.573334
1.006,-37.599373,57.967339
1.008,-37.391083,57.074162
1.01,-37.265701,56.062145
1.012,-37.160263,54.490166
1.014,-36.938885,53.144501
1.016,-36.813019,51.194248
1.018,-36.619152,49.618206
1.02,-36.445621,48.319176
1.022,-36.38369,45.758766
1.024,-36.283985,43.174316
1.026,-36.188122,40.398083
1.028,-36.258617,38.279591
1.03,-36.249954,36.009136
1.032,-36.069084,34.946472
1.034,-36.077881,33.178535
1.036,-36.078594,30.57163
1.038,-36.121956,28.921282
1.04,-36.107586,27.391527
1.042,-36.075874,24.568901
1.044,-36.018215,22.584496
1.046,-36.037407,20.858677
1.048,-36.013409,18.497223
1.05,-35.58889,14.336772
1.052,-35.82214,13.147247
1.054,-35.926666,9.1312857
1.056,-36.07143,6.1506796
1.058,-36.389709,3.5020587
1.06,-36.483978,0.29570395
1.062,-36.888401,-1.4598594
1.064,-37.188564,-4.4458518
1.066,-37.582466,-6.2910404
1.068,-38.204453,-6.1374025
1.07,-38.695889,-7.0642366
1.072,-39.062405,-4.5120573
1.074,-39.130791,-2.8548687
1.076,-39.178028,0.72896773
1.078,-38.888844,2.4407065
1.08,-38.533638,3.6810093
1.082,-38.060959,3.3580291
1.084,-37.603477,1.9130929
1.086,-37.382084,-0.54885226
1.088,-37.065197,-2.6769969
1.09,-36.829079,-4.474051
1.092,-36.517452,-6.4545226
1.094,-36.406918,-9.3954201
1.096,-36.319519,-12.284575
1.098,-36.273972,-14.526571
1.1,-35.8339,-16.70553
1.102,-36.368011,-19.246658
1.104,-36.369293,-21.743803
1.106,-36.230892,-23.862642
1.108,-36.363827,-26.082413
1.11,-36.271069,-28.394896
1.112,-36.120575,-30.675455
1.114,-36.15173,-33.598148
1.116,-36.208775,-36.488697
1.118,-36.330776,-39.510178
1.12,-36.594299,-42.672497
1.122,-36.733337,-45.046673
1.124,-36.953953,-47.717743
1.126,-37.289261,-49.357407
1.128,-37.482101,-50.479946
1.13,-37.654606,-51.879208
1.132,-37.788895,-51.762218
1.134,-37.692768,-52.443954
1.136,-37.808678,-53.856689
1.138,-37.708111,-55.532528
1.14,-37.598103,-57.170128
1.142,-37.994335,-59.757381
1.144,-38.124252,-61.639584
1.146,-38.342319,-62.929806
1.148,-38.5714,-62.670975
1.15,-38.449673,-64.814758
1.152,-38.54705,-63.84053
1.154,-38.540375,-65.077995
1.156,-38.450233,-65.69886
1.158,-38.526764,-67.17601
1.16,-38.554398,-68.665466
1.162,-38.687958,-69.356979
1.164,-38.614441,-70.444458
1.166,-38.673653,-71.326004
1.168,-38.64558,-71.944534
1.17,-38.67672,-72.335396
1.172,-38.614925,-72.947105
1.174,-38.283405,-74.829369
1.176,-38.193031,-76.215836
1.178,-37.939903,-78.248299
1.18,-37.975906,-79.88855
1.182,-37.853085,-82.815804
1.184,-37.933331,-84.277992
1.186,-37.90554,-86.590233
1.188,-37.83987,-88.582619
1.19,-37.72554,-91.283409
1.192,-37.760757,-92.690376
1.194,-37.718338,-95.133949
1.196,-37.745731,-96.808708
1.198,-37.870251,-99.357399
1.2,-37.596718,-101.6352
1.202,-37.946949,-103.86305
1.204,-38.006283,-105.79392
1.206,-38.167336,-107.04736
1.208,-38.131454,-109.81159
1.21,-38.258976,-111.45682
1.212,-38.321049,-113.36729
1.214,-38.285763,-114.92169
1.216,-38.348316,-115.96853
1.218,-38.242958,-119.04162
1.22,-38.194645,-121.20866
1.222,-38.516411,-123.76262
1.224,-38.555588,-126.83456
1.226,-38.647915,-128.84215
1.228,-38.810375,-130.58325
1.23,-38.992271,-131.8956
1.232,-38.981808,-133.79904
1.234,-39.102097,-135.86186
1.236,-39.316616,-138.49115
1.238,-39.521786,-140.77194
1.24,-39.868359,-141.19255
1.242,-39.984398,-143.16583
1.244,-40.178833,-142.14319
1.246,-40.023991,-142.83678
1.248,-39.933483,-143.79373
1.25,-40.398708,-135.17195
1.252,-39.747639,-147.35049
1.254,-39.666851,-149.5947
1.256,-39.623127,-151.90726
1.258,-39.641579,-154.46342
1.26,-39.758537,-157.11545
1.262,-39.774353,-159.04066
1.264,-39.792343,-160.81548
1.266,-39.823711,-162.93141
1.268,-39.868343,-165.71136
1.27,-40.124584,-168.21825
1.272,-40.016994,-170.55537
1.274,-40.154709,-172.8903
1.276,-40.225452,-176.16476
1.278,-40.338001,-179.23537
1.28,-40.230892,177.76115
1.282,-40.326862,176.64217
1.284,-40.384144,173.41206
1.286,-40.465271,170.87854
1.288,-40.427887,166.66173
1.29,-40.463238,163.0536
1.292,-40.479454,157.25844
1.294,-40.742474,153.98605
1.296,-41.11726,148.80824
1.298,-41.415207,145.18443
1.3,-41.994934,142.46912
1.302,-42.37714,137.68187
1.304,-42.507023,134.7531
1.306,-42.590176,131.4577
1.308,-43.23439,125.41734
1.31,-43.414162,120.99649
1.312,-43.88422,115.99294
1.314,-44.276909,111.93671
1.316,-44.706142,108.30328
1.318,-45.471592,100.14784
1.32,-45.947388,97.039566
1.322,-46.938797,91.564537
1.324,-47.167728,87.05748
1.326,-47.901573,78.409531
1.328,-48.268387,74.544395
1.33,-48.794678,66.095642
1.332,-49.917706,57.721287
1.334,-50.537441,45.072865
1.336,-51.96537,36.53487
1.338,-53.07518,29.067347
1.34,-53.576473,21.994678
1.342,-54.369713,16.069662
1.344,-54.543926,-3.1484582
1.346,-55.29007,-10.435846
1.348,-55.888065,-18.89189
1.35,-56.021996,-26.057518
1.352,-54.969467,-27.550449
1.354,-53.80365,-40.494244
1.356,-53.605629,-49.219486
1.358,-52.723015,-55.251598
1.36,-51.70446,-61.287071
1.362,-51.499859,-66.970909
1.364,-50.67194,-73.323502
1.366,-50.204933,-76.808411
1.368,-49.315491,-82.930885
1.37,-48.76265,-85.917801
1.372,-48.123623,-90.346634
1.374,-47.723206,-94.452271
1.376,-47.243523,-99.896439
1.378,-46.940842,-103.53397
1.38,-46.639446,-107.40007
1.382,-46.423706,-113.77094
1.384,-46.393093,-117.57963
1.386,-45.912853,-121.02706
1.388,-45.653641,-124.55737
1.39,-45.309254,-129.29865
1.392,-45.473083,-133.24733
1.394,-45.371071,-135.8781
1.396,-45.445507,-137.68729
1.398,-45.621914,-140.90974
1.4,-45.607887,-142.98216
1.402,-45.742229,-144.28166
1.404,-45.630226,-148.46907
1.406,-45.473381,-149.39124
1.408,-45.524261,-152.30981
1.41,-45.428711,-152.89989
1.412,-45.255413,-154.59828
1.414,-45.30751,-156.08392
1.416,-45.706867,-158.59962
1.418,-45.923981,-159.67839
1.42,-46.075455,-160.59163
1.422,-45.959976,-158.25201
1.424,-45.937965,-156.12675
1.426,-45.66893,-155.34459
1.428,-45.779156,-154.32063
1.43,-45.249699,-154.7782
1.432,-44.491302,-153.83821
1.434,-44.279976,-154.01944
1.436,-43.699535,-155.26743
1.438,-43.168629,-156.4326
1.44,-43.078068,-159.36531
1.442,-42.360607,-161.68092
1.444,-42.19265,-163.97231
1.446,-41.982277,-165.23933
1.448,-41.584126,-168.88834
1.45,-41.256638,-171.25758
1.452,-40.994652,-174.16664
1.454,-40.647278,-177.07224
1.456,-40.584564,179.44038
1.458,-40.436192,177.01019
1.46,-40.336723,173.28516
1.462,-40.23587,172.07503
1.464,-39.978138,170.02483
1.466,-39.995193,166.88074
1.468,-39.902008,164.21313
1.47,-39.751949,161.21323
1.472,-39.660152,158.19905
1.474,-39.647724,155.23601
1.476,-39.627392,152.67741
1.478,-39.795788,149.3506
1.48,-39.801392,147.03008
1.482,-39.673538,145.98586
1.484,-39.754383,143.95317
1.486,-39.709507,141.88863
1.488,-39.862644,141.03375
1.49,-39.764927,138.10492
1.492,-39.762558,135.88678
1.494,-39.789097,134.75009
1.496,-39.608513,132.99063
1.498,-39.809086,130.68982
1.5,-39.405567,125.92307
1.502,-39.614986,128.06009
1.504,-39.628597,125.65185
1.506,-39.604404,124.4926
1.508,-39.411098,122.6559
1.51,-39.30872,119.97665
1.512,-39.190636,118.49544
1.514,-39.082298,116.0726
1.516,-39.044281,112.28399
1.518,-39.046204,109.95329
1.52,-38.928226,107.55943
1.522,-38.79932,104.94344
1.524,-38.692684,102.13491
1.526,-38.873856,97.667229
1.528,-38.903351,94.159065
1.53,-39.027649,91.659874
1.532,-39.132126,88.652786
1.534,-39.396027,84.461716
1.536,-39.974438,81.973152
1.538,-39.9687,78.662483
1.54,-40.450996,77.309593
1.542,-40.769165,75.891685
1.544,-40.991096,75.940201
1.546,-41.129086,75.008247
1.548,-41.288452,73.586128
1.55,-41.720943,73.016304
1.552,-41.694061,71.325096
1.554,-41.956596,70.452812
1.556,-42.06633,68.5485
1.558,-42.401474,68.811409
1.56,-42.416851,66.796867
1.562,-42.672031,65.746796
1.564,-42.912685,65.690147
1.566,-43.313156,66.0354
1.568,-43.260136,64.921852
1.57,-43.481804,65.711945
1.572,-43.368103,65.405373
1.574,-43.550045,65.408501
1.576,-43.549271,64.513893
1.578,-43.734814,64.557541
1.58,-43.742222,63.273979
1.582,-43.837753,63.587196
1.584,-43.776527,64.847038
1.586,-43.982029,63.583843
1.588,-44.111469,64.229553
1.59,-44.00713,66.162071
1.592,-43.839352,65.265297
1.594,-43.751312,66.840752
1.596,-43.729317,67.005898
1.598,-43.406025,66.924431
1.6,-43.235359,65.18837
1.602,-43.233524,63.855801
1.604,-42.833763,64.1716
1.606,-42.973991,61.450489
1.608,-42.79031,61.020111
1.61,-42.480835,58.850285
1.612,-42.624676,58.033646
1.614,-42.593803,57.656475
1.616,-42.457806,56.422825
1.618,-42.449638,55.824608
1.62,-42.480877,54.329456
1.622,-42.460331,54.20969
1.624,-42.377625,54.073311
1.626,-41.994133,53.477634
1.628,-42.014595,50.58707
1.63,-41.921883,50.65052
1.632,-41.825203,49.464558
1.634,-41.653316,48.384079
1.636,-41.480118,46.846767
1.638,-41.596962,45.145489
1.64,-41.437729,43.766537
1.642,-41.574306,42.11195
1.644,-41.559269,41.865326
1.646,-41.460564,41.185585
1.648,-41.316479,40.71814
1.65,-41.151546,39.401543
1.652,-41.116554,38.199379
1.654,-41.109413,38.186993
1.656,-40.755337,36.292011
1.658,-40.616928,34.328815
1.66,-40.413063,31.933594
1.662,-40.402916,32.20459
1.664,-40.433285,30.011278
1.666,-40.172871,28.999672
1.668,-40.254013,26.142611
1.67,-40.239834,24.624592
1.672,-40.1796,23.112474
1.674,-40.208061,22.486513
1.676,-40.295395,20.952076
1.678,-40.158955,19.246214
1.68,-40.198105,18.183348
1.682,-40.174816,17.527565
1.684,-39.961918,16.024134
1.686,-39.816883,15.771001
1.688,-39.721157,13.971114
1.69,-39.722164,11.741219
1.692,-39.471504,11.020545
1.694,-39.424416,10.154329
1.696,-39.277363,9.0184984
1.698,-39.282314,6.3460889
1.7,-39.104248,5.1422949
1.702,-39.071266,2.8829472
1.704,-38.9757,1.1690316
1.706,-39.025841,-0.30249596
1.708,-38.861774,-1.9735854
1.71,-38.779217,-3.5896721
1.712,-38.682396,-4.7840734
1.714,-38.601097,-6.8616462
1.716,-38.581253,-9.4958448
1.718,-38.593891,-10.642481
1.72,-38.710018,-12.892363
1.722,-38.754089,-14.748453
1.724,-38.70298,-16.879917
1.726,-38.704659,-17.097139
1.728,-38.662598,-18.792233
1.73,-38.577175,-19.849073
1.732,-38.5578,-21.479177
1.734,-38.60714,-22.625059
1.736,-38.561886,-25.090479
1.738,-38.645168,-27.252565
1.74,-38.566071,-28.545216
1.742,-38.609657,-30.442276
1.744,-38.720005,-31.248829
1.746,-38.719215,-32.849247
1.748,-38.769413,-34.523335
1.75,-38.869064,-35.548206
1.752,-38.977703,-36.30566
1.754,-38.825851,-36.874084
1.756,-38.922989,-36.870102
1.758,-38.719383,-38.119083
1.76,-38.609619,-40.264374
1.762,-38.583843,-40.73455
1.764,-38.586258,-41.91357
1.766,-38.581413,-43.603123
1.768,-38.497417,-45.532539
1.77,-38.576359,-45.295498
1.772,-38.43573,-46.232971
1.774,-38.442684,-47.552856
1.776,-38.425194,-48.587315
1.778,-38.215237,-49.656338
1.78,-38.327213,-51.283504
1.782,-38.097057,-51.989811
1.784,-38.015705,-53.27417
1.786,-37.915157,-54.665493
1.788,-37.872726,-55.132942
1.79,-37.808895,-56.81628
1.792,-37.768955,-58.35416
1.794,-37.593678,-60.157799
1.796,-37.395485,-60.667488
1.798,-37.332939,-62.808971
1.8,-37.393417,-63.84486
1.802,-37.128338,-66.098083
1.804,-37.030384,-67.670929
1.806,-36.981777,-69.735641
1.808,-36.845837,-70.842216
1.81,-36.810043,-73.393639
1.812,-36.794697,-74.817368
1.814,-36.84914,-77.116035
1.816,-36.821072,-78.764565
1.818,-36.84351,-80.39238
1.82,-36.821861,-81.56015
1.822,-36.799736,-82.600807
1.824,-36.80135,-84.130608
1.826,-36.72747,-85.570877
1.828,-36.610405,-87.091644
1.83,-36.622749,-87.769226
1.832,-36.412716,-89.074532
1.834,-36.364132,-90.779564
1.836,-36.286514,-92.500542
1.838,-36.257217,-94.242928
1.84,-36.217861,-96.206932
1.842,-36.132427,-98.327362
1.844,-36.146545,-100.12171
1.846,-36.038532,-101.75891
1.848,-35.982983,-103.33121
1.85,-35.94083,-105.45278
1.852,-35.853642,-107.60203
1.854,-35.83852,-108.73199
1.856,-35.847202,-111.04539
1.858,-35.787369,-112.34238
1.86,-35.855,-114.37241
1.862,-35.874702,-116.14483
1.864,-35.81443,-117.99571
1.866,-35.833988,-119.67648
1.868,-35.820251,-121.51927
1.87,-35.882149,-122.97603
1.872,-35.876663,-124.79888
1.874,-35.900509,-126.01414
1.876,-35.832115,-127.94028
1.878,-35.870049,-129.11946
1.88,-35.843433,-131.42207
1.882,-35.836525,-132.72295
1.884,-35.874229,-133.83282
1.886,-35.960686,-136.3951
1.888,-35.998634,-137.60854
1.89,-35.938786,-138.71547
1.892,-36.052048,-140.37163
1.894,-36.126953,-141.79417
1.896,-36.212864,-143.09406
1.898,-36.169704,-142.8661
1.9,-36.211494,-143.76823
1.902,-36.183334,-144.99428
1.904,-36.051952,-145.52211
1.906,-35.895023,-146.96115
1.908,-35.86438,-147.50075
1.91,-35.805523,-148.96918
1.912,-35.722641,-150.5327
1.914,-35.627411,-151.97661
1.916,-35.48698,-152.53334
1.918,-35.419575,-154.55379
1.92,-35.347012,-155.46152
1.922,-35.239147,-156.61217
1.924,-35.229237,-158.53691
1.926,-35.037052,-159.82204
1.928,-34.843372,-161.62038
1.93,-34.750927,-163.12224
1.932,-34.647591,-165.24287
1.934,-34.637329,-166.7307
1.936,-34.454048,-168.82961
1.938,-34.381989,-170.45236
1.94,-34.246704,-172.46992
1.942,-34.18026,-173.82574
1.944,-34.058247,-176.2646
1.946,-33.981781,-178.31001
1.948,-33.8764,179.53995
1.95,-33.864971,177.50465
1.952,-33.81464,175.30809
1.954,-33.757755,173.55219
1.956,-33.631264,170.96895
1.958,-33.678684,169.29468
1.96,-33.683002,167.49461
1.962,-33.528236,165.59245
1.964,-33.533348,163.48459
1.966,-33.46833,162.21967
1.968,-33.427341,160.41772
1.97,-33.242233,158.68768
1.972,-33.208157,156.39603
1.974,-33.011921,154.70081
1.976,-32.940018,152.31174
1.978,-32.781448,149.44566
1.98,-32.771374,146.77351
1.982,-32.676174,143.9496
1.984,-32.724239,141.29881
1.986,-32.725723,138.96327
1.988,-32.727516,136.86322
1.99,-32.680317,134.33063
1.992,-32.764313,132.03423
1.994,-32.76836,130.01672
1.996,-32.700748,127.42175
1.998,-32.685112,125.39331
2,-32.609009,122.61244
2.002,-32.667431,120.62979
2.004,-32.597233,118.18689
2.006,-32.709156,115.423
2.008,-32.697269,112.72903
2.01,-32.692947,109.89314
2.012,-32.730869,107.65594
2.014,-32.854942,104.89777
2.016,-32.868416,102.33242
2.018,-32.958344,99.962547
2.02,-32.96526,97.935646
2.022,-33.032566,94.949921
2.024,-33.069305,92.911942
2.026,-33.137989,89.878677
2.028,-33.217297,87.41922
2.03,-33.324966,84.014404
2.032,-33.400478,81.044495
2.034,-33.546398,78.521095
2.036,-33.781113,75.405197
2.038,-33.916668,73.343262
2.04,-34.138321,70.432266
2.042,-34.323154,67.7798
2.044,-34.580399,65.878632
2.046,-34.750572,64.038322
2.048,-35.111809,61.21685
2.05,-35.262398,59.372627
2.052,-35.503326,57.229412
2.054,-35.778835,56.16098
2.056,-36.041313,54.610798
2.058,-36.209297,53.233318
2.06,-36.435844,52.755089
2.062,-36.592197,50.804264
2.064,-36.790188,49.987362
2.066,-36.882988,48.62426
2.068,-36.96146,47.489918
2.07,-37.093445,44.681324
2.072,-37.286808,43.839329
2.074,-37.331066,41.480038
2.076,-37.574505,39.956085
2.078,-37.803612,38.780575
2.08,-37.962044,36.515846
2.082,-38.305363,35.713654
2.084,-38.530743,35.702412
2.086,-38.712669,34.793579
2.088,-38.803051,33.849541
2.09,-38.833023,33.359245
2.092,-38.956417,31.569681
2.094,-38.979256,30.833277
2.096,-39.18261,28.698017
2.098,-39.171268,27.207094
2.1,-39.333096,25.613958
2.102,-39.739147,23.956984
2.104,-40.022251,22.562016
2.106,-40.266018,22.507872
2.108,-40.25127,20.223314
2.11,-40.606247,19.783566
2.112,-40.825825,18.980589
2.114,-40.987408,19.017626
2.116,-41.161064,17.290466
2.118,-41.437935,17.591093
2.12,-41.493015,17.560989
2.122,-41.660511,17.896933
2.124,-41.755692,17.228949
2.126,-41.840839,16.134928
2.128,-42.042664,15.483038
2.13,-42.164242,15.609672
2.132,-42.307343,13.197799
2.134,-42.485996,13.874481
2.136,-42.665874,12.958779
2.138,-42.609234,12.32299
2.14,-43.033253,11.622278
2.142,-43.170536,13.131893
2.144,-43.411404,13.466471
2.146,-43.498112,13.341467
2.148,-43.612141,12.393995
2.15,-43.766975,14.601915
2.152,-43.883862,13.71349
2.154,-43.648289,14.14778
2.156,-43.815983,15.748991
2.158,-43.98658,15.687949
2.16,-43.889103,17.210249
2.162,-43.837711,18.459478
2.164,-43.694038,19.907141
2.166,-43.470722,18.90333
2.168,-43.455059,18.81698
2.17,-43.347923,18.520315
2.172,-43.147217,18.282009
2.174,-42.977684,17.224779
2.176,-42.992416,18.192175
2.178,-42.681278,16.926222
2.18,-42.45097,16.890581
2.182,-42.408562,14.890219
2.184,-42.068821,15.291998
2.186,-42.146381,14.260972
2.188,-41.998459,12.720835
2.19,-41.884079,12.041174
2.192,-41.819141,10.690818
2.194,-41.673374,9.6527243
2.196,-41.736362,8.823287
2.198,-41.762005,8.948123
2.2,-41.523598,7.1536231
2.202,-41.397316,6.7904243
2.204,-41.26791,6.3595495
2.206,-41.162128,5.7918062
2.208,-40.962849,5.5044975
2.21,-40.741882,4.3009157
2.212,-40.561733,2.7722092
2.214,-40.400139,1.0499656
2.216,-40.201439,-0.36528689
2.218,-40.098507,-2.7931168
2.22,-39.830982,-4.1741877
2.222,-39.813782,-4.9796457
2.224,-39.921406,-7.6363626
2.226,-39.80093,-8.3085823
2.228,-39.893829,-9.9456415
2.23,-39.689548,-11.581034
2.232,-39.61731,-12.233802
2.234,-39.485096,-13.620401
2.236,-39.412804,-16.781858
2.238,-39.290665,-17.451366
2.24,-39.253792,-19.765352
2.242,-39.212738,-20.272615
2.244,-39.135181,-21.988775
2.246,-39.261105,-23.976515
2.248,-39.063217,-25.444908
2.25,-38.91087,-26.04792
2.252,-38.991627,-27.939426
2.254,-39.001377,-29.127739
2.256,-38.743107,-30.71463
2.258,-38.680283,-32.042736
2.26,-38.689651,-33.156448
2.262,-38.443363,-35.773556
2.264,-38.355618,-38.582535
2.266,-38.446083,-41.139317
2.268,-38.368793,-41.27467
2.27,-38.451893,-44.057079
2.272,-38.631519,-44.742317
2.274,-38.506992,-45.925297
2.276,-38.542416,-47.181671
2.278,-38.567303,-48.61557
2.28,-38.541763,-50.062496
2.282,-38.346859,-50.639885
2.284,-38.22831,-53.203453
2.286,-38.204281,-54.916477
2.288,-38.314747,-56.345104
2.29,-38.163857,-58.368237
2.292,-38.256275,-60.57785
2.294,-38.19915,-62.62059
2.296,-38.189316,-65.352585
2.298,-38.233948,-66.761658
2.3,-38.417477,-68.521156
2.302,-38.586754,-69.599976
2.304,-38.429165,-70.034279
2.306,-38.581722,-72.354546
2.308,-38.616859,-74.047142
2.31,-38.637352,-74.627991
2.312,-38.661587,-76.183372
2.314,-38.678146,-78.321434
2.316,-38.749645,-78.891922
2.318,-38.880638,-80.968185
2.32,-38.821564,-81.761475
2.322,-38.703514,-82.661331
2.324,-38.908569,-83.941704
2.326,-38.809067,-85.419945
2.328,-38.788795,-86.651917
2.33,-38.872089,-88.240005
2.332,-38.903641,-89.906708
2.334,-38.939102,-90.946083
2.336,-39.064201,-92.448273
2.338,-39.171154,-92.831314
2.34,-39.268017,-94.022346
2.342,-39.268646,-95.574036
2.344,-39.460701,-95.25074
2.346,-39.439816,-96.752289
2.348,-39.526974,-96.788048
2.35,-39.587597,-97.0495
2.352,-39.449417,-97.737007
2.354,-39.431568,-97.737595
2.356,-39.344486,-97.687462
2.358,-39.374359,-97.633141
2.36,-39.315109,-98.615273
2.362,-39.047382,-99.168556
2.364,-38.961067,-99.639755
2.366,-38.679325,-100.30647
2.368,-38.464806,-101.28666
2.37,-38.398056,-103.34167
2.372,-38.072788,-104.66604
2.374,-38.097206,-107.24325
2.376,-37.989368,-107.92484
2.378,-37.880695,-109.96857
2.38,-37.810684,-112.19326
2.382,-37.782879,-112.87527
2.384,-37.723656,-114.04012
2.386,-37.683769,-115.4209
2.388,-37.572342,-117.56516
2.39,-37.55534,-118.81348
2.392,-37.488461,-121.01359
2.394,-37.328632,-122.58493
2.396,-37.268005,-123.39484
2.398,-37.196766,-125.99026
2.4,-37.208103,-127.11075
2.402,-37.07386,-128.72095
2.404,-37.059322,-129.57468
2.406,-37.071159,-131.29462
2.408,-37.020565,-133.71555
2.41,-36.915489,-134.42474
2.412,-36.963589,-135.92134
2.414,-36.855259,-136.7254
2.416,-36.802811,-137.97392
2.418,-36.749474,-139.45793
2.42,-36.72538,-141.18715
2.422,-36.381752,-142.88063
2.424,-36.481667,-147.20384
2.426,-36.452309,-145.94374
2.428,-36.460529,-147.70567
2.43,-36.396629,-149.13147
2.432,-36.284943,-150.64322
2.434,-36.144402,-151.79048
2.436,-36.215599,-153.89204
2.438,-36.108303,-155.46562
2.44,-36.15237,-156.32312
2.442,-36.057468,-159.14632
2.444,-35.997154,-160.52296
2.446,-35.948269,-161.66675
2.448,-35.874557,-162.81894
2.45,-35.848423,-164.91415
2.452,-35.826084,-166.33385
2.454,-35.697384,-168.00482
2.456,-35.67944,-169.57074
2.458,-35.687561,-171.23528
2.46,-35.656631,-173.15024
2.462,-35.597183,-173.80067
2.464,-35.617897,-175.28314
2.466,-35.582607,-177.11949
2.468,-35.489578,-177.82809
2.47,-35.374992,-179.07448
2.472,-35.209122,179.69501
2.474,-35.087639,178.41765
2.476,-34.904202,176.43723
2.478,-34.813786,174.78085
2.48,-34.622204,172.59213
2.482,-34.567745,170.70921
2.484,-34.445271,168.9218
2.486,-34.357922,167.32312
2.488,-34.240845,165.2097
2.49,-34.170589,163.62788
2.492,-34.051701,160.37633
2.494,-33.99654,158.19922
2.496,-33.97892,156.59877
2.498,-33.937546,154.75809
2.5,-33.648037,151.0564
2.502,-33.868172,150.28859
2.504,-33.795864,147.63635
2.506,-33.776619,146.03734
2.508,-33.711491,143.83197
2.51,-33.684395,141.87178
2.512,-33.596489,139.77354
2.514,-33.592731,137.929
2.516,-33.609074,135.8302
2.518,-33.496044,133.01772
2.52,-33.458931,130.5486
2.522,-33.478691,128.03578
2.524,-33.512447,125.63602
2.526,-33.523827,123.11334
2.528,-33.591503,121.26834
2.53,-33.720898,119.09767
2.532,-33.7854,117.88154
2.534,-33.740093,115.70877
2.536,-33.757874,114.25692
2.538,-33.814301,112.27422
2.54,-33.817394,110.74383
2.542,-33.670525,108.26997
2.544,-33.783638,106.83381
2.546,-33.738808,104.87256
2.548,-33.780704,102.69038
2.55,-33.817215,101.1698
2.552,-33.850655,98.822327
2.554,-33.829048,97.832542
2.556,-33.848049,95.104218
2.558,-33.874474,93.72303
2.56,-33.950729,91.822411
2.562,-34.0639,89.868721
2.564,-34.017979,87.845291
2.566,-34.064732,86.961189
2.568,-34.031433,84.927223
2.57,-33.990578,83.460915
2.572,-33.981194,81.600548
2.574,-33.920258,79.860512
2.576,-33.900158,77.400078
2.578,-33.845413,75.652115
2.58,-33.93029,73.371658
2.582,-33.873051,70.949364
2.584,-33.903721,69.083061
2.586,-33.874683,66.769005
2.588,-33.888187,64.251892
2.59,-33.936115,62.084049
2.592,-34.104465,60.265484
2.594,-34.135056,57.462654
2.596,-34.268623,55.391663
2.598,-34.401447,53.250759
2.6,-34.435616,51.730125
2.602,-34.638096,50.440502
2.604,-34.705032,48.441151
2.606,-34.772518,47.050655
2.608,-34.844627,45.185085
2.61,-34.881374,44.263187
2.612,-34.956268,42.642956
2.614,-35.006233,40.957516
2.616,-35.119675,39.852345
2.618,-35.251667,37.758251
2.62,-35.264881,36.76268
2.622,-35.278812,35.426777
2.624,-35.26479,34.051052
2.626,-35.264572,32.471619
2.628,-35.39444,31.089243
2.63,-35.297028,30.17856
2.632,-35.386826,28.063435
2.634,-35.319736,26.522381
2.636,-35.339905,24.139353
2.638,-35.437813,23.231703
2.64,-35.500515,21.399221
2.642,-35.556313,20.100683
2.644,-35.54166,18.829287
2.646,-35.51228,17.349808
2.648,-35.502468,15.758671
2.65,-35.574795,14.287333
2.652,-35.514114,13.411531
2.654,-35.508095,11.723724
2.656,-35.480804,10.998996
2.658,-35.482586,8.278966
2.66,-35.513493,6.4487457
2.662,-35.463444,5.0913076
2.664,-35.43998,3.3809032
2.666,-35.416653,1.0582072
2.668,-35.46048,-0.71431315
2.67,-35.521988,-2.3216217
2.672,-35.525379,-4.0583887
2.674,-35.551975,-5.5860744
2.676,-35.62986,-6.9938436
2.678,-35.632519,-8.3546
2.68,-35.576591,-10.116277
2.682,-35.63419,-12.01388
2.684,-35.660877,-13.480586
2.686,-35.669544,-15.437362
2.688,-35.693321,-16.449495
2.69,-35.621887,-18.313444
2.692,-35.517258,-19.972239
2.694,-35.572392,-22.022181
2.696,-35.548538,-23.960602
2.698,-35.473801,-25.946384
2.7,-35.434097,-28.047562
2.702,-35.549709,-30.115849
2.704,-35.537277,-31.486544
2.706,-35.612186,-33.436775
2.708,-35.640453,-34.835514
2.71,-35.631802,-36.700539
2.712,-35.610565,-38.588585
2.714,-35.547367,-40.165886
2.716,-35.550789,-42.508892
2.718,-35.617958,-43.656666
2.72,-35.606304,-45.224297
2.722,-35.648258,-47.675747
2.724,-35.57481,-48.700085
2.726,-35.472473,-51.512211
2.728,-35.397388,-53.596962
2.73,-35.434792,-55.965675
2.732,-35.538254,-58.259628
2.734,-35.491936,-61.058197
2.736,-35.511669,-62.927231
2.738,-35.536407,-65.220085
2.74,-35.694729,-67.193649
2.742,-35.732841,-68.911949
2.744,-35.815247,-71.117546
2.746,-35.859516,-72.961571
2.748,-35.93261,-75.742615
2.75,-35.982372,-77.381813
2.752,-36.09079,-79.095291
2.754,-36.000072,-81.445885
2.756,-36.224571,-83.093597
2.758,-36.183254,-85.28051
2.76,-36.228733,-87.784607
2.762,-36.336143,-88.76815
2.764,-36.423405,-91.175339
2.766,-36.46661,-93.480286
2.768,-36.506519,-95.305367
2.77,-36.595715,-96.967583
2.772,-36.612625,-98.381744
2.774,-36.654301,-101.15831
2.776,-36.705944,-103.68749
2.778,-36.932316,-105.97963
2.78,-36.944096,-108.24516
2.782,-37.062824,-110.24538
2.784,-37.136845,-111.9845
2.786,-37.229012,-113.53485
2.788,-37.281605,-115.54842
2.79,-37.39851,-117.77865
2.792,-37.569962,-119.36182
2.794,-37.604202,-121.66505
2.796,-37.728836,-124.12859
2.798,-37.777843,-126.37584
2.8,-37.848495,-128.94069
2.802,-38.089138,-131.04395
2.804,-38.163723,-132.58603
2.806,-38.330345,-134.20808
2.808,-38.566368,-136.49397
2.81,-38.655415,-137.5119
2.812,-38.766129,-139.28328
2.814,-38.988232,-141.69926
2.816,-39.169815,-142.26399
2.818,-39.230709,-144.23866
2.82,-39.223961,-145.79315
2.822,-39.464485,-147.87175
2.824,-39.652023,-149.21466
2.826,-39.650513,-151.08757
2.828,-39.852543,-153.16966
2.83,-39.99781,-155.40247
2.832,-40.012238,-156.51155
2.834,-40.173397,-157.97395
2.836,-40.476345,-159.96231
2.838,-40.531578,-160.95505
2.84,-40.659023,-162.31039
2.842,-40.687321,-163.0377
2.844,-40.820232,-165.37918
2.846,-40.898537,-166.77811
2.848,-41.098415,-169.46127
2.85,-41.099651,-170.38695
2.852,-41.238453,-172.51044
2.854,-41.396435,-174.31004
2.856,-41.579109,-174.84735
2.858,-41.603401,-175.88098
2.86,-41.790325,-177.34677
2.862,-41.789131,-179.29817
2.864,-41.730927,179.54762
2.866,-41.807632,178.29698
2.868,-41.805374,175.43143
2.87,-42.07906,173.47412
2.872,-42.044041,170.26057
2.874,-42.162205,169.41232
2.876,-42.339226,166.89104
2.878,-42.445305,164.46498
2.88,-42.539604,162.50281
2.882,-42.587433,160.1701
2.884,-42.798275,157.9785
2.886,-43.33419,154.51353
2.888,-43.209259,153.47479
2.89,-43.727413,152.67044
2.892,-43.71542,149.20876
2.894,-44.020615,148.15053
2.896,-44.364368,146.41464
2.898,-44.599243,144.36501
2.9,-44.469482,143.66295
2.902,-44.747303,139.3011
2.904,-44.793404,137.47784
2.906,-45.14254,135.54909
2.908,-45.753014,133.35997
2.91,-46.066326,131.10603
2.912,-46.300423,129.94096
2.914,-46.837246,129.09061
2.916,-47.067181,126.90657
2.918,-47.143257,124.22953
2.92,-47.872635,124.19612
2.922,-47.951729,125.79244
2.924,-48.029251,122.54639
2.926,-48.487324,121.24854
2.928,-49.012093,122.02835
2.93,-49.574574,120.51846
2.932,-50.335815,118.98716
2.934,-50.175316,118.08858
2.936,-50.601334,117.13766
2.938,-50.990753,116.65736
2.94,-51.259922,114.70035
2.942,-51.060577,115.12569
2.944,-51.822128,111.35741
2.946,-52.387115,112.26621
2.948,-53.387932,110.60328
2.95,-54.625858,108.65073
2.952,-55.144806,109.1144
2.954,-55.006458,113.14059
2.956,-55.197876,118.92182
2.958,-55.600243,119.39283
2.96,-55.629356,118.42033
2.962,-55.579014,126.23938
2.964,-55.0308,115.60242
2.966,-55.620224,112.69802
2.968,-57.687054,110.62758
2.97,-58.276173,108.32028
2.972,-61.029724,104.73306
2.974,-60.462799,112.15195
2.976,-63.073124,115.87946
2.978,-64.603897,146.4893
2.98,-66.938133,167.97797
2.982,-63.82658,-173.9762
2.984,-62.936417,179.72763
2.986,-60.983723,-171.50612
2.988,-57.835365,-165.08965
2.99,-57.710434,-166.69789
2.992,-56.232895,-164.11928
2.994,-56.222054,-162.43474
2.996,-55.511292,-164.43372
2.998,-55.193523,-168.84187
3,-54.882103,-173.23759
3.002,-54.27486,-169.12337
3.004,-53.930935,-168.38927
3.006,-52.940826,-172.57852
3.008,-52.580376,-170.63254
3.01,-52.246292,-169.94951
3.012,-51.929352,-172.55571
3.014,-51.014286,-175.16727
3.016,-50.311668,-174.41644
3.018,-50.281334,-177.49857
3.02,-49.604649,-178.60754
3.022,-49.605877,177.81943
3.024,-49.260399,178.12035
3.026,-49.316113,175.32726
3.028,-48.538689,173.45384
3.03,-48.243889,174.49776
3.032,-48.103489,172.7986
3.034,-47.555504,167.88171
3.036,-47.35976,166.99925
3.038,-47.088253,165.44981
3.04,-46.988602,164.30862
3.042,-46.819786,161.17168
3.044,-46.579273,158.87265
3.046,-46.696995,155.95453
3.048,-46.476875,156.71591
3.05,-46.238514,154.18163
3.052,-46.265045,152.86995
3.054,-46.025578,151.41071
3.056,-45.827484,149.83524
3.058,-45.648045,147.28088
3.06,-45.39283,145.67355
3.062,-45.527164,142.73576
3.064,-45.30183,141.63574
3.066,-45.096584,140.13091
3.068,-45.224232,138.00514
3.07,-44.987968,137.15067
3.072,-44.762638,135.85094
3.074,-44.65189,133.87303
3.076,-44.588383,134.16695
3.078,-44.295933,130.8911
3.08,-44.475494,129.60724
3.082,-44.511845,128.66705
3.084,-44.034412,126.28642
3.086,-43.856834,124.48248
3.088,-43.855419,123.65565
3.09,-43.8102,122.04312
3.092,-43.739845,120.69682
3.094,-43.554554,118.51958
3.096,-43.589024,118.48981
3.098,-43.605747,114.24225
3.1,-43.367065,114.77622
3.102,-43.223614,113.49257
3.104,-43.140163,112.06896
3.106,-42.912292,108.72255
3.108,-42.755054,107.66304
3.11,-42.605175,107.23306
3.112,-42.578308,106.11888
3.114,-42.501671,104.34598
3.116,-42.36628,101.12695
3.118,-42.185436,99.861755
3.12,-42.094036,98.408455
3.122,-42.042408,96.297462
3.124,-41.841843,95.485466
3.126,-41.873001,91.610786
3.128,-41.563972,91.87413
3.13,-41.769123,90.908905
3.132,-41.595108,87.65966
3.134,-41.504246,87.406342
3.136,-41.218807,86.134148
3.138,-41.26545,84.491783
3.14,-41.106033,83.055977
3.142,-40.987167,81.576897
3.144,-40.873161,79.657967
3.146,-40.741924,78.225121
3.148,-40.562134,75.829445
3.15,-40.365189,75.213165
3.152,-40.387333,73.039955
3.154,-40.141331,71.842476
3.156,-40.239017,69.374023
3.158,-40.123642,67.126167
3.16,-39.812115,65.989441
3.162,-39.71973,63.347595
3.164,-39.597473,61.270397
3.166,-39.442509,60.000957
3.168,-39.365662,57.588493
3.17,-39.279572,55.076855
3.172,-39.206291,53.142258
3.174,-39.041882,50.655807
3.176,-39.037807,49.461811
3.178,-39.06274,47.84782
3.18,-38.9818,45.900784
3.182,-38.912079,43.372128
3.184,-38.738998,41.709183
3.186,-38.602444,39.529804
3.188,-38.574074,37.366112
3.19,-38.359577,35.134037
3.192,-38.530163,32.560669
3.194,-38.400852,29.826132
3.196,-38.433613,27.587221
3.198,-38.231651,26.363424
3.2,-38.427792,24.023254
3.202,-38.439369,21.825523
3.204,-38.435406,21.50387
3.206,-38.245968,19.405506
3.208,-38.202782,17.919952
3.21,-38.017891,15.481257
3.212,-38.023998,13.453302
3.214,-38.019691,11.961191
3.216,-37.837513,9.3324957
3.218,-37.907448,7.0083871
3.22,-37.879978,4.5122743
3.222,-37.901833,2.668942
3.224,-37.789806,1.3064545
3.226,-37.85516,-1.0662689
3.228,-37.823559,-3.0098608
3.23,-37.718697,-4.5133657
3.232,-37.725941,-6.8203154
3.234,-37.606117,-8.9313726
3.236,-37.670479,-11.867697
3.238,-37.661846,-13.409586
3.24,-37.735302,-15.657601
3.242,-37.679035,-16.761461
3.244,-37.789772,-19.415997
3.246,-37.868286,-20.49555
3.248,-37.744518,-21.915279
3.25,-37.746334,-24.087963
3.252,-37.896469,-26.107578
3.254,-37.887745,-27.672976
3.256,-37.878635,-29.746868
3.258,-37.771591,-31.014509
3.26,-37.76709,-32.793087
3.262,-37.78513,-34.829788
3.264,-37.743671,-36.045792
3.266,-37.778339,-37.58305
3.268,-37.786995,-40.167072
3.27,-37.81237,-41.999451
3.272,-37.787083,-42.793716
3.274,-37.774391,-44.815121
3.276,-37.782593,-46.461555
3.278,-37.736103,-47.249622
3.28,-37.654793,-49.57888
3.282,-37.794777,-51.232285
3.284,-37.785954,-51.858139
3.286,-37.594017,-54.086838
3.288,-37.579269,-56.239841
3.29,-37.524418,-57.498589
3.292,-37.519089,-59.142445
3.294,-37.573902,-60.923622
3.296,-37.549995,-62.449295
3.298,-37.496952,-64.043236
3.3,-37.449978,-66.12915
3.302,-37.478737,-67.498894
3.304,-37.38834,-69.717125
3.306,-37.328575,-71.643066
3.308,-37.341385,-73.123573
3.31,-37.353531,-74.698753
3.312,-37.371101,-77.020729
3.314,-37.191006,-78.214783
3.316,-37.286224,-79.569283
3.318,-37.22583,-81.950043
3.32,-37.209053,-84.186584
3.322,-37.161301,-85.919769
3.324,-37.149052,-87.139801
3.326,-37.140694,-89.234856
3.328,-37.145378,-91.099777
3.33,-37.188797,-92.627144
3.332,-37.170856,-94.555702
3.334,-37.106224,-95.196228
3.336,-37.1427,-97.688095
3.338,-37.103149,-99.026161
3.34,-37.087742,-100.17648
3.342,-37.057079,-102.37858
3.344,-36.982224,-103.95998
3.346,-37.126286,-105.89722
3.348,-37.001514,-108.05244
3.35,-37.114727,-109.57352
3.352,-36.888424,-110.40104
3.354,-37.054104,-112.38503
3.356,-37.008965,-113.61105
3.358,-36.93335,-115.81765
3.36,-36.918148,-116.83876
3.362,-36.995907,-118.76669
3.364,-36.897789,-120.50943
3.366,-36.868351,-122.3744
3.368,-36.828651,-123.37297
3.37,-36.785313,-125.20634
3.372,-36.698223,-126.23695
3.374,-36.587727,-128.61206
3.376,-36.60714,-130.47745
3.378,-36.572868,-132.2191
3.38,-36.492008,-133.97638
3.382,-36.431515,-135.37173
3.384,-36.424206,-137.53987
3.386,-36.347878,-140.08092
3.388,-36.324127,-141.10013
3.39,-36.252655,-143.39226
3.392,-36.2397,-144.40277
3.394,-36.331966,-147.89742
3.396,-36.179081,-148.7699
3.398,-36.160114,-151.14063
3.4,-36.088295,-153.10345
3.402,-36.182381,-155.03813
3.404,-36.159706,-157.21678
3.406,-36.150917,-159.06665
3.408,-36.113899,-160.24725
3.41,-36.156422,-162.64743
3.412,-36.155857,-164.66083
3.414,-36.196457,-166.50479
3.416,-36.247173,-168.61073
3.418,-36.173683,-169.93108
3.42,-36.228725,-172.03212
3.422,-36.242794,-173.52322
3.424,-36.197887,-174.72586
3.426,-36.230202,-176.20633
3.428,-36.163113,-178.06047
3.43,-36.177052,179.94319
3.432,-36.273449,178.68211
3.434,-36.269913,177.35825
3.436,-36.292934,175.95627
3.438,-36.235611,174.71083
3.44,-36.175304,173.71077
3.442,-36.041782,171.65787
3.444,-35.952137,169.60022
3.446,-35.873951,168.17941
3.448,-35.783291,165.15254
3.45,-35.827538,163.75929
3.452,-35.770748,161.34113
3.454,-35.706264,159.68335
3.456,-35.703945,157.40894
3.458,-35.721188,154.83498
3.46,-35.623489,153.02568
3.462,-35.642731,151.16006
3.464,-35.804432,148.86827
3.466,-35.790913,147.69766
3.468,-35.785976,145.63116
3.47,-35.831337,143.66054
3.472,-35.87476,141.53186
3.474,-35.873898,139.69576
3.476,-35.850567,137.81723
3.478,-35.908363,136.41995
3.48,-35.980415,134.66438
3.482,-35.903137,132.91808
3.484,-35.956017,131.22115
3.486,-36.073311,128.81741
3.488,-36.09581,127.48047
3.49,-36.102833,125.39106
3.492,-36.070427,124.04369
3.494,-36.203293,121.72203
3.496,-36.15205,120.83087
3.498,-36.290054,119.13011
3.5,-36.341892,117.67565
3.502,-36.277523,116.39509
3.504,-36.290295,115.01171
3.506,-36.176525,112.50404
3.508,-36.424255,111.24549
3.51,-36.310081,109.43159
3.512,-36.434414,107.569
3.514,-36.442478,106.3196
3.516,-36.418175,104.65099
3.518,-36.49147,102.50861
3.52,-36.415676,101.72565
3.522,-36.555607,100.54674
3.524,-36.527889,98.637856
3.526,-36.647038,97.688904
3.528,-36.566536,95.803909
3.53,-36.58379,95.191925
3.532,-36.650772,93.052048
3.534,-36.621513,92.406654
3.536,-36.637112,90.655609
3.538,-36.54483,90.095482
3.54,-36.57029,88.097885
3.542,-36.593498,86.539192
3.544,-36.496078,84.935722
3.546,-36.522285,83.472961
3.548,-36.568554,82.153664
3.55,-36.550201,80.505272
3.552,-36.552402,78.862755
3.554,-36.644131,77.476799
3.556,-36.598969,76.529732
3.558,-36.650368,74.957909
3.56,-36.448074,72.925072
3.562,-36.476955,72.489388
3.564,-36.458828,70.904465
3.566,-36.370388,69.487045
3.568,-36.333008,68.145805
3.57,-36.312737,66.530174
3.572,-36.383801,64.622002
3.574,-36.280746,62.056416
3.576,-36.291916,60.552887
3.578,-36.29253,59.725025
3.58,-36.319286,57.696064
3.582,-36.261665,55.768227
3.584,-36.340721,54.495426
3.586,-36.330078,52.669613
3.588,-36.298275,51.450752
3.59,-36.230331,49.988377
3.592,-36.334534,48.187893
3.594,-36.298603,46.998947
3.596,-36.352806,45.477749
3.598,-36.255875,43.961712
3.6,-36.225292,42.713726
3.602,-36.239731,41.701637
3.604,-36.296848,40.439285
3.606,-36.227058,38.899815
3.608,-36.233425,37.863327
3.61,-36.158081,36.566608
3.612,-36.093525,35.318859
3.614,-36.054321,33.662178
3.616,-35.905827,32.521889
3.618,-35.897869,30.504755
3.62,-35.815521,29.245529
3.622,-35.719765,27.127924
3.624,-35.666813,25.412664
3.626,-35.547077,22.973486
3.628,-35.635479,21.205643
3.63,-35.660751,18.662249
3.632,-35.586502,16.622871
3.634,-35.671253,15.396389
3.636,-35.598537,13.264774
3.638,-35.570412,11.538793
3.64,-35.672211,9.6385479
3.642,-35.728844,7.6907897
3.644,-35.822193,6.5243635
3.646,-35.77216,4.6016521
3.648,-35.864365,2.6578643
3.65,-35.783615,1.3499312
3.652,-35.911316,-0.14569826
3.654,-35.858589,-2.2024469
3.656,-35.892738,-3.9054518
3.658,-35.946449,-5.5721374
3.66,-36.026718,-6.3173652
3.662,-36.167744,-8.0304193
3.664,-36.091034,-10.423403
3.666,-36.161446,-12.086772
3.668,-36.187057,-12.418535
3.67,-36.3036,-13.609679
3.672,-36.312771,-14.580243
3.674,-36.287659,-16.211575
3.676,-36.277737,-17.523085
3.678,-36.380142,-19.308151
3.68,-36.344711,-20.562981
3.682,-36.270401,-22.436312
3.684,-36.447838,-23.409706
3.686,-36.502937,-24.901688
3.688,-36.393063,-26.185822
3.69,-36.483047,-27.984903
3.692,-36.537819,-28.844952
3.694,-36.597271,-30.056908
3.696,-36.596996,-31.227266
3.698,-36.539658,-32.411221
3.7,-36.695198,-33.536469
3.702,-36.577137,-35.600075
3.704,-36.600464,-35.780331
3.706,-36.596333,-37.173687
3.708,-36.636723,-38.98811
3.71,-36.594967,-39.744766
3.712,-36.547752,-40.817848
3.714,-36.445938,-41.383068
3.716,-36.499321,-43.524014
3.718,-36.477562,-44.976772
3.72,-36.457775,-47.147854
3.722,-36.596096,-48.220451
3.724,-36.546352,-49.984726
3.726,-36.598228,-50.752975
3.728,-36.576035,-52.182507
3.73,-36.624249,-53.273197
3.732,-36.715485,-54.490627
3.734,-36.838802,-55.974609
3.736,-36.784264,-56.556366
3.738,-36.783592,-57.326229
3.74,-36.815491,-58.478039
3.742,-36.791351,-58.893963
3.744,-36.779095,-59.939335
3.746,-36.745026,-61.148582
3.748,-36.636127,-62.112484
3.75,-36.627762,-63.391438
3.752,-36.748699,-64.644913
3.754,-36.717999,-65.273178
3.756,-36.712444,-66.047722
3.758,-36.609058,-67.249565
3.76,-36.540733,-68.083954
3.762,-36.528381,-68.929535
3.764,-36.478973,-70.704597
3.766,-36.442162,-71.442459
3.768,-36.450851,-72.662704
3.77,-36.441078,-73.377411
3.772,-36.350761,-74.278496
3.774,-36.333679,-75.964836
3.776,-36.246986,-76.259224
3.778,-36.261051,-77.753319
3.78,-36.194756,-79.051323
3.782,-36.108246,-80.084412
3.784,-36.03231,-81.255661
3.786,-35.995266,-81.937775
3.788,-35.903015,-83.195763
3.79,-35.952923,-85.050217
3.792,-35.91914,-85.738167
3.794,-35.809593,-86.608246
3.796,-35.831402,-87.569466
3.798,-35.711174,-88.059311
3.8,-35.693317,-89.188004
3.802,-35.597466,-90.011292
3.804,-35.510017,-90.764763
3.806,-35.38678,-92.033691
3.808,-35.24131,-93.180382
3.81,-35.173935,-94.508965
3.812,-35.057289,-96.098198
3.814,-35.034096,-96.835129
3.816,-34.974747,-98.604904
3.818,-34.879971,-100.30625
3.82,-34.733582,-101.98351
3.822,-34.697773,-102.97356
3.824,-34.653934,-104.22912
3.826,-34.597145,-105.82668
3.828,-34.480568,-107.26451
3.83,-34.407387,-108.31189
3.832,-34.367523,-109.25343
3.834,-34.340649,-111.2614
3.836,-34.224567,-112.62016
3.838,-34.24794,-113.92137
3.84,-34.218998,-115.56881
3.842,-34.106709,-117.00043
3.844,-34.088696,-117.45535
3.846,-34.119717,-118.96899
3.848,-34.040718,-120.16113
3.85,-34.041927,-121.5585
3.852,-33.918373,-122.5658
3.854,-33.918552,-123.11315
3.856,-33.852146,-124.41509
3.858,-33.747734,-125.58799
3.86,-33.701897,-126.32241
3.862,-33.594772,-127.48223
3.864,-33.531277,-128.80913
3.866,-33.44693,-130.78732
3.868,-33.328442,-131.56458
3.87,-33.236561,-133.08484
3.872,-33.226166,-134.32529
3.874,-33.077724,-135.52596
3.876,-33.038383,-136.68231
3.878,-32.940556,-137.74576
3.88,-32.824184,-139.50108
3.882,-32.730545,-140.92877
3.884,-32.620872,-141.87381
3.886,-32.569187,-143.22763
3.888,-32.466743,-144.9903
3.89,-32.363388,-146.66528
3.892,-32.263638,-148.41202
3.894,-32.26376,-149.42314
3.896,-32.211788,-151.44884
3.898,-32.188511,-152.70049
3.9,-32.173656,-153.73453
3.902,-32.136936,-155.33937
3.904,-32.054722,-156.11452
3.906,-32.073833,-157.74599
3.908,-32.02478,-158.82318
3.91,-31.919626,-160.24318
3.912,-31.857327,-161.19357
3.914,-31.813442,-162.45973
3.916,-31.701206,-163.66104
3.918,-31.710018,-165.01164
3.92,-31.59614,-166.22502
3.922,-31.5606,-167.37262
3.924,-31.51107,-168.56128
3.926,-31.49963,-169.7547
3.928,-31.323503,-170.93665
3.93,-31.257957,-172.14688
3.932,-31.241451,-173.38612
3.934,-31.145771,-174.53027
3.936,-31.056477,-175.79347
3.938,-30.970169,-176.82634
3.94,-30.888605,-177.60719
3.942,-30.742195,-179.25188
3.944,-30.6805,179.49298
3.946,-30.611856,178.90897
3.948,-30.46529,177.2511
3.95,-30.417847,175.97575
3.952,-30.281595,174.70442
3.954,-30.165092,173.09079
3.956,-30.046883,172.07359
3.958,-29.97003,170.39378
3.96,-29.880905,169.42804
3.962,-29.758888,168.30956
3.964,-29.634136,166.83607
3.966,-29.527081,165.42265
3.968,-29.457514,163.95665
3.97,-29.367311,162.30064
3.972,-29.262999,160.991
3.974,-29.155203,159.51772
3.976,-29.065805,158.2691
3.978,-29.018005,156.93085
3.98,-28.882818,155.44376
3.982,-28.814384,154.2989
3.984,-28.691742,152.75821
3.986,-28.586626,151.27785
3.988,-28.49876,150.02345
3.99,-28.369913,148.51631
3.992,-28.276596,147.03873
3.994,-28.171747,145.48222
3.996,-28.089602,144.00046
3.998,-27.990078,142.43968
4,-27.815966,140.80061
4.002,-27.811689,139.86732
4.004,-27.704815,138.66019
4.006,-27.575054,137.25864
4.008,-27.43224,135.56009
4.01,-27.346262,134.16016
4.012,-27.24494,132.37411
4.014,-27.150928,130.71823
4.016,-27.039736,129.14645
4.018,-26.972401,127.67253
4.02,-26.901535,126.21563
4.022,-26.818045,124.65919
4.024,-26.695347,123.2325
4.026,-26.609604,121.74973
4.028,-26.512321,120.27908
4.03,-26.415726,118.77008
4.032,-26.318794,117.30728
4.034,-26.2019,115.92355
4.036,-26.097971,114.33281
4.038,-26.009933,112.60665
4.04,-25.878504,111.12023
4.042,-25.796057,109.35839
4.044,-25.706882,107.69115
4.046,-25.601513,106.07116
4.048,-25.538815,104.47257
4.05,-25.454531,102.89993
4.052,-25.346758,101.1314
4.054,-25.30134,99.434578
4.056,-25.189346,97.991852
4.058,-25.15204,96.35244
4.06,-25.030497,94.827797
4.062,-25.00289,93.141457
4.064,-24.913273,91.770271
4.066,-24.808626,90.006149
4.068,-24.741602,88.548744
4.07,-24.656815,87.052864
4.072,-24.5951,85.50193
4.074,-24.539936,83.764412
4.076,-24.472895,82.301666
4.078,-24.394415,80.899406
4.08,-24.329605,79.372047
4.082,-24.244238,77.971535
4.084,-24.154428,76.264732
4.086,-24.080128,74.859665
4.088,-24.004667,73.319954
4.09,-23.910595,71.860336
4.092,-23.860466,70.132713
4.094,-23.778994,68.759216
4.096,-23.708345,67.122391
4.098,-23.676434,65.696007
4.1,-23.624062,64.188629
4.102,-23.530811,62.789036
4.104,-23.485432,61.465618
4.106,-23.402842,60.241463
4.108,-23.314335,58.824856
4.11,-23.235659,57.471992
4.112,-23.151381,56.059883
4.114,-23.071388,54.766979
4.116,-22.962515,53.367107
4.118,-22.874229,51.957581
4.12,-22.772547,50.530827
4.122,-22.685028,49.167793
4.124,-22.596251,47.905025
4.126,-22.502798,46.446178
4.128,-22.407322,45.300098
4.13,-22.285913,43.883907
4.132,-22.178902,42.543713
4.134,-22.075172,41.037865
4.136,-21.95842,39.565403
4.138,-21.817713,38.20348
4.14,-21.699995,36.84267
4.142,-21.594641,35.286079
4.144,-21.496553,33.743183
4.146,-21.382067,32.254566
4.148,-21.263403,30.905031
4.15,-21.146452,29.39292
4.152,-21.012491,28.022333
4.154,-20.86997,26.554314
4.156,-20.741884,24.85153
4.158,-20.618872,23.190901
4.16,-20.485518,21.642931
4.162,-20.360971,20.039036
4.164,-20.252153,18.405424
4.166,-20.147429,16.735744
4.168,-20.027622,15.146262
4.17,-19.907463,13.460872
4.172,-19.797729,11.858808
4.174,-19.690311,10.225459
4.176,-19.568924,8.5873489
4.178,-19.454025,6.888792
4.18,-19.348825,5.3125391
4.182,-19.241734,3.6826916
4.184,-19.126726,1.9537494
4.186,-19.005983,0.40853903
4.188,-18.908451,-1.2042862
4.19,-18.773344,-2.8540576
4.192,-18.646746,-4.3336201
4.194,-18.538324,-6.0444164
4.196,-18.400608,-7.6606994
4.198,-18.255213,-9.4264841
4.2,-18.139719,-11.149522
4.202,-18.011587,-12.904647
4.204,-17.86705,-14.74625
4.206,-17.756073,-16.49996
4.208,-17.635637,-18.272667
4.21,-17.504555,-20.169725
4.212,-17.398151,-22.031986
4.214,-17.278927,-23.805403
4.216,-17.142853,-25.618052
4.218,-17.033949,-27.518539
4.22,-16.921141,-29.394444
4.222,-16.799665,-31.22197
4.224,-16.695133,-33.055801
4.226,-16.584711,-34.920864
4.228,-16.477554,-36.739311
4.23,-16.367952,-38.752235
4.232,-16.269884,-40.602463
4.234,-16.16147,-42.440937
4.236,-16.056396,-44.329041
4.238,-15.951361,-46.246052
4.24,-15.852262,-48.151825
4.242,-15.741466,-50.043179
4.244,-15.655967,-51.835575
4.246,-15.550473,-53.811802
4.248,-15.44579,-55.673306
4.25,-15.346269,-57.577007
4.252,-15.226665,-59.54998
4.254,-15.122768,-61.508007
4.256,-15.029045,-63.505165
4.258,-14.943892,-65.495438
4.26,-14.860066,-67.65876
4.262,-14.769331,-69.654419
4.264,-14.68938,-71.6297
4.266,-14.626447,-73.602394
4.268,-14.564485,-75.543297
4.27,-14.486393,-77.447502
4.272,-14.418279,-79.324913
4.274,-14.331283,-81.187973
4.276,-14.260265,-83.053146
4.278,-14.186542,-84.885551
4.28,-14.099102,-86.743523
4.282,-14.018086,-88.622902
4.284,-13.934735,-90.46006
4.286,-13.864451,-92.381432
4.288,-13.774056,-94.23748
4.29,-13.691916,-96.125992
4.292,-13.612688,-97.928017
4.294,-13.53378,-99.822914
4.296,-13.438564,-101.65696
4.298,-13.355932,-103.49703
4.3,-13.275237,-105.3566
4.302,-13.174041,-107.17628
4.304,-13.085117,-109.10858
4.306,-12.995455,-111.00804
4.308,-12.905617,-112.95068
4.31,-12.816562,-114.92345
4.312,-12.729362,-116.77209
4.314,-12.643087,-118.73586
4.316,-12.566495,-120.64901
4.318,-12.474969,-122.59481
4.32,-12.393815,-124.50443
4.322,-12.316999,-126.49366
4.324,-12.226812,-128.46219
4.326,-12.148197,-130.45221
4.328,-12.063734,-132.39732
4.33,-11.983489,-134.37543
4.332,-11.917649,-136.39824
4.334,-11.843224,-138.3795
4.336,-11.769463,-140.28815
4.338,-11.702847,-142.29539
4.34,-11.624546,-144.18921
4.342,-11.546915,-146.15138
4.344,-11.473274,-148.08557
4.346,-11.398906,-150.056
4.348,-11.320014,-151.99474
4.35,-11.242561,-153.96835
4.352,-11.168966,-155.96002
4.354,-11.089601,-157.96573
4.356,-11.020612,-159.94286
4.358,-10.946182,-161.97394
4.36,-10.877041,-163.97403
4.362,-10.803814,-165.94572
4.364,-10.741473,-167.90512
4.366,-10.666254,-169.86519
4.368,-10.596965,-171.85834
4.37,-10.52844,-173.86244
4.372,-10.45465,-175.82755
4.374,-10.384497,-177.81898
4.376,-10.309397,-179.84477
4.378,-10.239315,178.16351
4.38,-10.167044,176.12421
4.382,-10.101443,174.11809
4.384,-10.026656,172.06595
4.386,-9.9620352,170.02487
4.388,-9.8962173,167.94022
4.39,-9.8328447,165.94003
4.392,-9.7696333,163.83878
4.394,-9.7079515,161.80009
4.396,-9.6453485,159.72937
4.398,-9.5895243,157.67204
4.4,-9.5298815,155.66183
4.402,-9.4668541,153.62703
4.404,-9.4109316,151.53816
4.406,-9.3575926,149.48404
4.408,-9.29597,147.38779
4.41,-9.2390747,145.32431
4.412,-9.1816158,143.22247
4.414,-9.1239614,141.11984
4.416,-9.0683432,138.9942
4.418,-9.0291204,136.89774
4.42,-8.982687,134.78276
4.422,-8.9454556,132.66771
4.424,-8.916111,130.5461
4.426,-8.8735571,128.49641
4.428,-8.8415461,126.42653
4.43,-8.8016253,124.37685
4.432,-8.7682934,122.329
4.434,-8.7250957,120.32322
4.436,-8.6894073,118.30312
4.438,-8.6530609,116.27496
4.44,-8.6164665,114.20396
4.442,-8.5834208,112.15326
4.444,-8.5412178,110.16876
4.446,-8.5127354,108.12667
4.448,-8.4799633,106.10197
4.45,-8.448081,104.10668
4.452,-8.4089756,102.12666
4.454,-8.3761158,100.10168
4.456,-8.345789,98.105278
4.458,-8.3125029,96.086838
4.46,-8.279294,94.125954
4.462,-8.2472315,92.158325
4.464,-8.2127047,90.10775
4.466,-8.1796436,88.126793
4.468,-8.1459751,86.151871
4.47,-8.113718,84.151047
4.472,-8.0844946,82.171654
4.474,-8.0559492,80.202728
4.476,-8.0175085,78.214073
4.478,-7.9871864,76.270546
4.48,-7.963037,74.313057
4.482,-7.9217386,72.324257
4.484,-7.8912773,70.368156
4.486,-7.8552895,68.349869
4.488,-7.8268442,66.365005
4.49,-7.8013935,64.423866
4.492,-7.7680435,62.390453
4.494,-7.74261,60.42775
4.496,-7.7128406,58.465088
4.498,-7.6874638,56.443512
4.5,-7.6563993,54.538353
4.502,-7.6267138,52.533989
4.504,-7.5983882,50.523502
4.506,-7.5740204,48.582634
4.508,-7.5490189,46.601589
4.51,-7.5185423,44.556141
4.512,-7.4941654,42.614338
4.514,-7.4643397,40.664898
4.516,-7.4375744,38.649094
4.518,-7.4177542,36.640144
4.52,-7.3969617,34.681126
4.522,-7.3733163,32.722984
4.524,-7.3455191,30.730783
4.526,-7.3238153,28.791113
4.528,-7.3016739,26.819696
4.53,-7.2703662,24.832504
4.532,-7.249907,22.808001
4.534,-7.2296081,20.885721
4.536,-7.2107973,18.938698
4.538,-7.1865964,16.962973
4.54,-7.1673517,14.972674
4.542,-7.1488724,12.967735
4.544,-7.1331139,11.020888
4.546,-7.1170192,9.0685987
4.548,-7.1010447,7.0895143
4.55,-7.0846572,5.1217465
4.552,-7.0699744,3.1455693
4.554,-7.0595546,1.2394124
4.556,-7.0487313,-0.71197414
4.558,-7.0309653,-2.671294
4.56,-7.0177007,-4.5878072
4.562,-7.0143213,-6.5249987
4.564,-6.9994545,-8.470624
4.566,-6.9907556,-10.37558
4.568,-6.9741397,-12.318662
4.57,-6.9735355,-14.252034
4.572,-6.9598746,-16.194447
4.574,-6.9512191,-18.10858
4.576,-6.950871,-19.998594
4.578,-6.9415689,-21.929548
4.58,-6.931355,-23.842791
4.582,-6.9197655,-25.666605
4.584,-6.9141645,-27.580875
4.586,-6.9048748,-29.483215
4.588,-6.8960776,-31.351255
4.59,-6.8892422,-33.27512
4.592,-6.8803043,-35.16217
4.594,-6.8656073,-37.013733
4.596,-6.8618946,-38.90004
4.598,-6.849946,-40.725227
4.6,-6.8411431,-42.604877
4.602,-6.826798,-44.462467
4.604,-6.8122845,-46.297485
4.606,-6.8002901,-48.216663
4.608,-6.7921515,-50.047787
4.61,-6.7818623,-51.943745
4.612,-6.7670617,-53.812454
4.614,-6.7555838,-55.717766
4.616,-6.7455173,-57.588837
4.618,-6.733119,-59.459385
4.62,-6.7300792,-61.302765
4.622,-6.7228999,-63.159424
4.624,-6.7122412,-65.021545
4.626,-6.7005911,-66.871819
4.628,-6.7013388,-68.716507
4.63,-6.688745,-70.591217
4.632,-6.6857829,-72.454903
4.634,-6.6765647,-74.321083
4.636,-6.6680536,-76.158218
4.638,-6.661994,-77.984924
4.64,-6.6533747,-79.818207
4.642,-6.6496191,-81.679543
4.644,-6.6385155,-83.495773
4.646,-6.6293564,-85.373955
4.648,-6.6318851,-87.167725
4.65,-6.6211953,-89.0093
4.652,-6.612968,-90.828514
4.654,-6.6080456,-92.652832
4.656,-6.593987,-94.47525
4.658,-6.583703,-96.31102
4.66,-6.5706973,-98.155991
4.662,-6.5637879,-99.970901
4.664,-6.5517764,-101.83575
4.666,-6.5384121,-103.63225
4.668,-6.5310082,-105.48471
4.67,-6.5237393,-107.33603
4.672,-6.5090876,-109.16224
4.674,-6.5007725,-110.98302
4.676,-6.4925766,-112.81312
4.678,-6.4804826,-114.65785
4.68,-6.4655881,-116.52699
4.682,-6.4601312,-118.33374
4.684,-6.4497089,-120.20905
4.686,-6.4369783,-122.01782
4.688,-6.4254918,-123.87678
4.69,-6.4108849,-125.71736
4.692,-6.4018383,-127.55927
4.694,-6.39254,-129.41675
4.696,-6.3866243,-131.24361
4.698,-6.3771667,-133.1386
4.7,-6.3704853,-134.99138
4.702,-6.3601084,-136.81134
4.704,-6.3631458,-138.70396
4.706,-6.356061,-140.58572
4.708,-6.3554096,-142.45444
4.71,-6.3446712,-144.25191
4.712,-6.3432035,-146.13005
4.714,-6.349227,-148.01199
4.716,-6.3458886,-149.88644
4.718,-6.3461738,-151.69167
4.72,-6.3418484,-153.51073
4.722,-6.3466277,-155.35884
4.724,-6.3450866,-157.15028
4.726,-6.3479114,-159.03688
4.728,-6.3491273,-160.84161
4.73,-6.3533926,-162.67497
4.732,-6.3517475,-164.46802
4.734,-6.3556123,-166.32298
4.736,-6.3543935,-168.10783
4.738,-6.360631,-169.9608
4.74,-6.3593445,-171.774
4.742,-6.3618846,-173.57228
4.744,-6.3665886,-175.39684
4.746,-6.3634944,-177.20845
4.748,-6.3678446,-179.0233
4.75,-6.3650813,179.15384
4.752,-6.3753791,177.33946
4.754,-6.3747892,175.52956
4.756,-6.3744025,173.73222
4.758,-6.3798919,171.93484
4.76,-6.3802547,170.11774
4.762,-6.3827791,168.33801
4.764,-6.3861213,166.52719
4.766,-6.3846655,164.74922
4.768,-6.3890505,162.99074
4.77,-6.3904033,161.1799
4.772,-6.3986845,159.37688
4.774,-6.4046202,157.58977
4.776,-6.4027624,155.84859
4.778,-6.4014421,154.06064
4.78,-6.4095049,152.29727
4.782,-6.4092731,150.51898
4.784,-6.4133735,148.71323
4.786,-6.4127846,146.98032
4.788,-6.4215922,145.17244
4.79,-6.4253025,143.43324
4.792,-6.4309092,141.67708
4.794,-6.4350719,139.91212
4.796,-6.4377646,138.18523
4.798,-6.4430194,136.45671
4.8,-6.4498754,134.67416
4.802,-6.4519463,132.90544
4.804,-6.4573812,131.17278
4.806,-6.4588089,129.45915
4.808,-6.4621677,127.70203
4.81,-6.463954,125.96024
4.812,-6.4750838,124.16768
4.814,-6.4740143,122.45957
4.816,-6.4789963,120.73445
4.818,-6.4809327,118.97007
4.82,-6.4876385,117.24699
4.822,-6.4879026,115.5161
4.824,-6.4893374,113.78638
4.826,-6.4917188,112.0796
4.828,-6.4932756,110.35591
4.83,-6.4950418,108.618
4.832,-6.4951406,106.84286
4.834,-6.49263,105.15061
4.836,-6.4968972,103.43786
4.838,-6.4922976,101.70515
4.84,-6.4908814,99.965797
4.842,-6.4885678,98.248833
4.844,-6.4849806,96.551834
4.846,-6.4826784,94.799507
4.848,-6.4800649,93.073479
4.85,-6.477169,91.363922
4.852,-6.4772048,89.623314
4.854,-6.4730072,87.88385
4.856,-6.4740229,86.184868
4.858,-6.4694972,84.489182
4.86,-6.4715133,82.740898
4.862,-6.468914,81.019791
4.864,-6.4705806,79.285072
4.866,-6.466857,77.5718
4.868,-6.4736137,75.831192
4.87,-6.4750137,74.139343
4.872,-6.4738793,72.435234
4.874,-6.4768348,70.707161
4.876,-6.4761109,68.98114
4.878,-6.4777007,67.26226
4.88,-6.4784627,65.551811
4.882,-6.4832935,63.868725
4.884,-6.4846563,62.162865
4.886,-6.484726,60.436226
4.888,-6.4880161,58.73727
4.89,-6.4843068,57.038486
4.892,-6.4788857,55.316231
4.894,-6.4849439,53.602734
4.896,-6.4839954,51.896931
4.898,-6.4822268,50.16489
4.9,-6.481801,48.452732
4.902,-6.4919357,46.756931
4.904,-6.4901605,44.997517
4.906,-6.4916377,43.316093
4.908,-6.4934874,41.633625
4.91,-6.4907589,39.936882
4.912,-6.4869204,38.217312
4.914,-6.4848943,36.490452
4.916,-6.4840651,34.7911
4.918,-6.480608,33.088844
4.92,-6.4742689,31.420311
4.922,-6.4712968,29.700815
4.924,-6.4723763,28.006449
4.926,-6.4685674,26.279003
4.928,-6.4659038,24.540529
4.93,-6.4617825,22.883503
4.932,-6.455533,21.165562
4.934,-6.4524703,19.494951
4.936,-6.4536448,17.810642
4.938,-6.4444151,16.127419
4.94,-6.4434695,14.419756
4.942,-6.4409657,12.746912
4.944,-6.4339104,11.036026
4.946,-6.4278049,9.3142061
4.948,-6.4236317,7.6167827
4.95,-6.4255495,5.9269605
4.952,-6.4177995,4.2064748
4.954,-6.4095387,2.5265441
4.956,-6.4091492,0.81183988
4.958,-6.4108543,-0.8904146
4.96,-6.4066725,-2.6341712
4.962,-6.4028955,-4.352962
4.964,-6.4006195,-6.0350575
4.966,-6.3980627,-7.7396741
4.968,-6.3943458,-9.4743881
4.97,-6.3869205,-11.168501
4.972,-6.3911448,-12.879349
4.974,-6.3778539,-14.588793
4.976,-6.3817153,-16.319773
4.978,-6.3772783,-17.986696
4.98,-6.3697281,-19.696337
4.982,-6.3658385,-21.438402
4.984,-6.3631268,-23.123791
4.986,-6.3528132,-24.881199
4.988,-6.3525543,-26.568382
4.99,-6.3513861,-28.322113
4.992,-6.3476648,-30.004833
4.994,-6.3387666,-31.72908
4.996,-6.3379326,-33.42503
4.998,-6.3269053,-35.154022
5,-6.32689,-36.901684
5.002,-6.3146362,-38.60952
5.004,-6.3122573,-40.319668
5.006,-6.2990847,-42.048592
5.008,-6.2971654,-43.771175
5.01,-6.2892852,-45.500584
5.012,-6.2865515,-47.241379
5.014,-6.284358,-48.954144
5.016,-6.2710705,-50.682671
5.018,-6.2684393,-52.43034
5.02,-6.2662244,-54.181919
5.022,-6.2644567,-55.866917
5.024,-6.2680869,-57.653633
5.026,-6.262897,-59.350109
5.028,-6.2543507,-61.097607
5.03,-6.2573195,-62.82143
5.032,-6.2504854,-64.572014
5.034,-6.2540426,-66.315948
5.036,-6.2502837,-68.069931
5.038,-6.2487359,-69.781723
5.04,-6.2507052,-71.544273
5.042,-6.2531252,-73.272705
5.044,-6.2518744,-75.00367
5.046,-6.2534556,-76.750687
5.048,-6.2569451,-78.493874
5.05,-6.2644954,-80.222275
5.052,-6.265419,-81.892227
5.054,-6.2728772,-83.659195
5.056,-6.2812762,-85.398895
5.058,-6.2791595,-87.091743
5.06,-6.2869687,-88.860756
5.062,-6.2942858,-90.545746
5.064,-6.3008056,-92.238762
5.066,-6.3066349,-93.986504
5.068,-6.3122392,-95.665909
5.07,-6.3186107,-97.357552
5.072,-6.3226209,-99.062851
5.074,-6.3251696,-100.80722
5.076,-6.3300428,-102.47964
5.078,-6.3307395,-104.20779
5.08,-6.3337989,-105.88657
5.082,-6.335835,-107.60018
5.084,-6.3447123,-109.33572
5.086,-6.3438768,-111.04153
5.088,-6.3401456,-112.72986
5.09,-6.3431034,-114.45102
5.092,-6.3439541,-116.13429
5.094,-6.3455276,-117.88383
5.096,-6.3494091,-119.56503
5.098,-6.3537602,-121.27332
5.1,-6.3581724,-123.00064
5.102,-6.3535714,-124.7055
5.104,-6.3551321,-126.39749
5.106,-6.3652735,-128.08681
5.108,-6.3668857,-129.79095
5.11,-6.3691077,-131.52742
5.112,-6.3767524,-133.19675
5.114,-6.373384,-134.89313
5.116,-6.3829532,-136.58925
5.118,-6.3872752,-138.2885
5.12,-6.3949432,-140.01077
5.122,-6.3991432,-141.71869
5.124,-6.406364,-143.38394
5.126,-6.4108529,-145.09229
5.128,-6.4203029,-146.78789
5.13,-6.4295993,-148.46036
5.132,-6.4383326,-150.18309
5.134,-6.4440413,-151.89322
5.136,-6.4515295,-153.58183
5.138,-6.4646573,-155.2942
5.14,-6.4699359,-156.9639
5.142,-6.4826579,-158.64647
5.144,-6.4902143,-160.31573
5.146,-6.4991717,-162.01994
5.148,-6.5022159,-163.71054
5.15,-6.5089664,-165.39453
5.152,-6.5144372,-167.09186
5.154,-6.5227008,-168.76546
5.156,-6.5290833,-170.4348
5.158,-6.5390029,-172.11188
5.16,-6.5429735,-173.784
5.162,-6.5495553,-175.45023
5.164,-6.5527115,-177.10466
5.166,-6.5608644,-178.75874
5.168,-6.5587182,179.54185
5.17,-6.5670757,177.90457
5.172,-6.5741191,176.21303
5.174,-6.5720558,174.53035
5.176,-6.5763993,172.85648
5.178,-6.580451,171.21564
5.18,-6.5864725,169.5779
5.182,-6.5912614,167.89886
5.184,-6.5960684,166.23969
5.186,-6.5994797,164.57022
5.188,-6.610364,162.85951
5.19,-6.6105213,161.218
5.192,-6.619925,159.58437
5.194,-6.6263118,157.88435
5.196,-6.6272669,156.21321
5.198,-6.6344743,154.59911
5.2,-6.6427913,152.9485
5.202,-6.6509128,151.25333
5.204,-6.655179,149.59993
5.206,-6.6652236,147.94438
5.208,-6.6751547,146.29243
5.21,-6.6780915,144.65596
5.212,-6.6876249,142.97931
5.214,-6.6895332,141.35014
5.216,-6.7014475,139.67853
5.218,-6.7056751,138.04895
5.22,-6.7179847,136.41504
5.222,-6.7180791,134.73146
5.224,-6.7297606,133.05626
5.226,-6.7342429,131.44446
5.228,-6.7418375,129.80438
5.23,-6.7522106,128.10605
5.232,-6.7507977,126.4791
5.234,-6.7565289,124.80717
5.236,-6.7639294,123.1576
5.238,-6.7647147,121.46828
5.24,-6.7699852,119.8201
5.242,-6.7750926,118.13956
5.244,-6.7777238,116.49355
5.246,-6.779808,114.83313
5.248,-6.7860928,113.18437
5.25,-6.7884898,111.46768
5.252,-6.7917609,109.82962
5.254,-6.7957039,108.19934
5.256,-6.7948632,106.5347
5.258,-6.7961135,104.86285
5.26,-6.79708,103.19316
5.262,-6.7994423,101.53426
5.264,-6.8022151,99.844276
5.266,-6.8039494,98.18174
5.268,-6.8151689,96.519676
5.27,-6.8160262,94.819763
5.272,-6.8216133,93.162323
5.274,-6.8309431,91.480583
5.276,-6.83746,89.843643
5.278,-6.8429165,88.168724
5.28,-6.8497605,86.495407
5.282,-6.8535433,84.810226
5.284,-6.8573818,83.159111
5.286,-6.8686624,81.481628
5.288,-6.8763423,79.810837
5.29,-6.8828077,78.117073
5.292,-6.8930035,76.45388
5.294,-6.895802,74.758453
5.296,-6.9107776,73.047058
5.298,-6.9174509,71.406227
5.3,-6.9295721,69.73687
5.302,-6.9381742,68.050819
5.304,-6.9472322,66.357513
5.306,-6.9486113,64.719246
5.308,-6.9621038,63.040501
5.31,-6.9726691,61.332451
5.312,-6.9778161,59.658932
5.314,-6.9835377,57.998291
5.316,-6.998035,56.324219
5.318,-7.0084991,54.649529
5.32,-7.0127192,52.948689
5.322,-7.0229754,51.335781
5.324,-7.0317631,49.656349
5.326,-7.0380802,47.977493
5.328,-7.0473275,46.322083
5.33,-7.0560412,44.685474
5.332,-7.0633221,43.014618
5.334,-7.0574169,41.423069
5.336,-7.061882,39.719067
5.338,-7.0729113,38.110134
5.34,-7.0842071,36.4734
5.342,-7.0894303,34.788486
5.344,-7.0998344,33.153103
5.346,-7.1088662,31.512287
5.348,-7.1181874,29.882282
5.35,-7.1320496,28.22613
5.352,-7.1375699,26.5336
5.354,-7.1489334,24.898268
5.356,-7.1638713,23.243015
5.358,-7.172729,21.586008
5.36,-7.178371,19.95019
5.362,-7.1873708,18.286535
5.364,-7.2022638,16.635864
5.366,-7.2175174,14.980992
5.368,-7.2255874,13.340111
5.37,-7.2382984,11.657199
5.372,-7.2526684,10.04444
5.374,-7.2711244,8.3756895
5.376,-7.2738962,6.7580376
5.378,-7.2941422,5.12398
5.38,-7.301568,3.4652689
5.382,-7.3215303,1.8537259
5.384,-7.3366098,0.22090094
5.386,-7.351716,-1.4464381
5.388,-7.3589563,-3.0640223
5.39,-7.3736682,-4.6893663
5.392,-7.3824825,-6.3008943
5.394,-7.4027219,-7.9378085
5.396,-7.4134812,-9.5717287
5.398,-7.4261465,-11.186672
5.4,-7.4359241,-12.780632
5.402,-7.4533272,-14.428069
5.404,-7.4595771,-16.049902
5.406,-7.4731717,-17.684307
5.408,-7.4828863,-19.287472
5.41,-7.4975181,-20.921459
5.412,-7.5010705,-22.538242
5.414,-7.5099058,-24.197514
5.416,-7.527288,-25.806839
5.418,-7.543139,-27.432882
5.42,-7.5507398,-29.054928
5.422,-7.5645623,-30.669342
5.424,-7.5778217,-32.269745
5.426,-7.5856004,-33.886982
5.428,-7.6052532,-35.482361
5.43,-7.6195812,-37.086388
5.432,-7.6375012,-38.695957
5.434,-7.6470895,-40.265335
5.436,-7.6596704,-41.835258
5.438,-7.6750226,-43.429619
5.44,-7.6910892,-45.044441
5.442,-7.7050886,-46.616955
5.444,-7.7134838,-48.207771
5.446,-7.7304664,-49.815956
5.448,-7.7357192,-51.397717
5.45,-7.7500739,-52.956779
5.452,-7.7690578,-54.567207
5.454,-7.7830224,-56.133259
5.456,-7.7951679,-57.729847
5.458,-7.8068843,-59.291451
5.46,-7.8172255,-60.904293
5.462,-7.8337092,-62.472366
5.464,-7.8434148,-64.059845
5.466,-7.8576961,-65.590134
5.468,-7.8699694,-67.184387
5.47,-7.8808455,-68.743324
5.472,-7.8890777,-70.263779
5.474,-7.9010086,-71.851852
5.476,-7.9042916,-73.378174
5.478,-7.9151511,-74.923874
5.48,-7.914175,-76.504463
5.482,-7.9239779,-78.038162
5.484,-7.9319205,-79.610062
5.486,-7.934514,-81.171341
5.488,-7.9436779,-82.721581
5.49,-7.94487,-84.235863
5.492,-7.947906,-85.833817
5.494,-7.9511943,-87.377541
5.496,-7.955688,-88.951347
5.498,-7.9660125,-90.497253
5.5,-7.9693394,-92.079704
5.502,-7.9748769,-93.59906
5.504,-7.9823413,-95.170601
5.506,-7.9868922,-96.728416
5.508,-7.9915934,-98.262138
5.51,-7.9987097,-99.874077
5.512,-7.9977427,-101.39942
5.514,-7.9998145,-102.9765
5.516,-8.0098972,-104.509
5.518,-8.0133095,-106.08292
5.52,-8.0142059,-107.65423
5.522,-8.022336,-109.22364
5.524,-8.0265064,-110.76547
5.526,-8.0325556,-112.29438
5.528,-8.0351944,-113.83322
5.53,-8.0381937,-115.38935
5.532,-8.0384235,-116.95136
5.534,-8.0435934,-118.50577
5.536,-8.0445986,-120.10734
5.538,-8.0513277,-121.61211
5.54,-8.0472927,-123.14494
5.542,-8.0467043,-124.72039
5.544,-8.0438395,-126.25971
5.546,-8.0464268,-127.82235
5.548,-8.046525,-129.34123
5.55,-8.0461578,-130.92624
5.552,-8.0530338,-132.45497
5.554,-8.0400515,-134.0195
5.556,-8.0497255,-135.58661
5.558,-8.0397425,-137.17302
5.56,-8.034009,-138.67847
5.562,-8.0322514,-140.29074
5.564,-8.0330181,-141.79895
5.566,-8.0282488,-143.39214
5.568,-8.0219164,-144.99174
5.57,-8.0146627,-146.54181
5.572,-8.0143404,-148.07289
5.574,-8.0092506,-149.68523
5.576,-8.0048676,-151.25882
5.578,-8.0025539,-152.85149
5.58,-7.9996657,-154.40302
5.582,-7.9977207,-156.01886
5.584,-7.9933114,-157.55817
5.586,-7.9926982,-159.1218
5.588,-7.9866958,-160.71959
5.59,-7.9802718,-162.29515
5.592,-7.9753156,-163.87387
5.594,-7.9755588,-165.42226
5.596,-7.9676709,-167.02222
5.598,-7.9624457,-168.57916
5.6,-7.9584107,-170.12952
5.602,-7.9568954,-171.73532
5.604,-7.9473438,-173.31737
5.606,-7.941505,-174.91264
5.608,-7.9394679,-176.53775
5.61,-7.9337578,-178.06799
5.612,-7.9280748,-179.68077
5.614,-7.9216375,178.69572
5.616,-7.9235277,177.08807
5.618,-7.9133191,175.52676
5.62,-7.9098172,173.92632
5.622,-7.9006839,172.30875
5.624,-7.9014664,170.67151
5.626,-7.8964672,169.07576
5.628,-7.8898559,167.48599
5.63,-7.8839517,165.88965
5.632,-7.8789344,164.29315
5.634,-7.8718309,162.69551
5.636,-7.8644285,161.08664
5.638,-7.8601222,159.48331
5.64,-7.852705,157.87061
5.642,-7.8439932,156.28032
5.644,-7.832809,154.70299
5.646,-7.8251543,153.06282
5.648,-7.8165846,151.44597
5.65,-7.8014235,149.84143
5.652,-7.7973223,148.20996
5.654,-7.7899184,146.58176
5.656,-7.7770019,144.98102
5.658,-7.7723479,143.29228
5.66,-7.7644825,141.68604
5.662,-7.7555723,140.05679
5.664,-7.7539186,138.42563
5.666,-7.7443295,136.83568
5.668,-7.7373719,135.13518
5.67,-7.725534,133.54518
5.672,-7.7170253,131.88515
5.674,-7.7096496,130.24181
5.676,-7.7035303,128.5835
5.678,-7.7015471,126.95818
5.68,-7.6966438,125.30478
5.682,-7.6912236,123.64891
5.684,-7.6879029,122.03307
5.686,-7.6810637,120.39337
5.688,-7.6808887,118.70567
5.69,-7.6753502,117.08936
5.692,-7.6766911,115.45953
5.694,-7.6713309,113.79531
5.696,-7.6670494,112.17118
5.698,-7.6662741,110.49592
5.7,-7.664639,108.86031
5.702,-7.6626773,107.20258
5.704,-7.6592979,105.56619
5.706,-7.6625171,103.96398
5.708,-7.6541934,102.36169
5.71,-7.6546888,100.69548
5.712,-7.6481857,99.035477
5.714,-7.64849,97.393661
5.716,-7.6419587,95.749298
5.718,-7.6362276,94.141304
5.72,-7.6250896,92.445648
5.722,-7.6263852,90.81797
5.724,-7.6190815,89.173691
5.726,-7.6160755,87.515213
5.728,-7.6058402,85.848404
5.73,-7.6002402,84.210953
5.732,-7.5905852,82.557587
5.734,-7.5821509,80.922371
5.736,-7.5773907,79.251617
5.738,-7.5677047,77.56234
5.74,-7.5667324,75.899544
5.742,-7.5580235,74.21257
5.744,-7.5619092,72.544411
5.746,-7.5543118,70.891792
5.748,-7.5491767,69.212257
5.75,-7.5484409,67.566002
5.752,-7.5504155,65.895424
5.754,-7.5501237,64.239975
5.756,-7.5468764,62.590469
5.758,-7.5476336,60.931652
5.76,-7.5447011,59.252411
5.762,-7.5415444,57.578419
5.764,-7.5414438,55.935581
5.766,-7.5394492,54.272205
5.768,-7.5464516,52.578796
5.77,-7.5414472,50.915565
5.772,-7.5336008,49.209866
5.774,-7.5322423,47.550846
5.776,-7.5371704,45.878551
5.778,-7.5358438,44.179871
5.78,-7.5403037,42.482639
5.782,-7.5386639,40.799278
5.784,-7.540791,39.112637
5.786,-7.5431061,37.434418
5.788,-7.5375776,35.710701
5.79,-7.5466266,34.030312
5.792,-7.5399933,32.382053
5.794,-7.549233,30.675739
5.796,-7.551332,28.995779
5.798,-7.5529289,27.353302
5.8,-7.5556469,25.659334
5.802,-7.5584869,23.989012
5.804,-7.5543365,22.349268
5.806,-7.5596461,20.664202
5.808,-7.5638494,18.994282
5.81,-7.5628347,17.31472
5.812,-7.5684495,15.623889
5.814,-7.5663872,13.929169
5.816,-7.5770426,12.256119
5.818,-7.5762558,10.629375
5.82,-7.5842824,8.945261
5.822,-7.5827093,7.2738571
5.824,-7.5871525,5.6369567
5.826,-7.597702,3.9312632
5.828,-7.5982337,2.2345023
5.83,-7.6026244,0.5815478
5.832,-7.6061397,-1.0821031
5.834,-7.6149602,-2.7570846
5.836,-7.6218476,-4.4235029
5.838,-7.6297708,-6.0851207
5.84,-7.6338301,-7.7634192
5.842,-7.6469522,-9.4177761
5.844,-7.6503181,-11.083052
5.846,-7.6618414,-12.711808
5.848,-7.6679301,-14.327403
5.85,-7.6760893,-16.001492
5.852,-7.6790133,-17.594355
5.854,-7.6892958,-19.275063
5.856,-7.6952376,-20.874378
5.858,-7.702281,-22.54431
5.86,-7.7109842,-24.133259
5.862,-7.7152996,-25.761385
5.864,-7.7238703,-27.380627
5.866,-7.7320199,-29.005795
5.868,-7.7402668,-30.657032
5.87,-7.7407928,-32.264576
5.872,-7.7537055,-33.872551
5.874,-7.7554932,-35.512974
5.876,-7.7629318,-37.122574
5.878,-7.7617288,-38.739227
5.88,-7.761107,-40.373466
5.882,-7.7656765,-42.009815
5.884,-7.7666469,-43.656185
5.886,-7.7769885,-45.252407
5.888,-7.7772551,-46.886177
5.89,-7.772028,-48.499844
5.892,-7.770968,-50.162861
5.894,-7.7727804,-51.761837
5.896,-7.7676907,-53.395847
5.898,-7.7670064,-55.034504
5.9,-7.7674456,-56.698616
5.902,-7.7620277,-58.327885
5.904,-7.7583647,-59.975655
5.906,-7.7536626,-61.600063
5.908,-7.7597442,-63.268181
5.91,-7.7534485,-64.914825
5.912,-7.7487745,-66.552452
5.914,-7.7522421,-68.225677
5.916,-7.7475615,-69.917229
5.918,-7.7546139,-71.584587
5.92,-7.7490792,-73.243225
5.922,-7.7525954,-74.884598
5.924,-7.7546811,-76.572449
5.926,-7.7534962,-78.241631
5.928,-7.7523422,-79.901627
5.93,-7.7571592,-81.601425
5.932,-7.757967,-83.266846
5.934,-7.7602034,-84.943108
5.936,-7.7659969,-86.608658
5.938,-7.7686415,-88.289452
5.94,-7.7683344,-89.985115
5.942,-7.7669172,-91.682098
5.944,-7.766468,-93.403267
5.946,-7.7762938,-95.11631
5.948,-7.7731233,-96.816681
5.95,-7.7827826,-98.554741
5.952,-7.784514,-100.26666
5.954,-7.7884836,-101.93158
5.956,-7.8013806,-103.66835
5.958,-7.8070922,-105.34715
5.96,-7.8110137,-107.05437
5.962,-7.8207397,-108.72614
5.964,-7.823667,-110.43819
5.966,-7.8344851,-112.16013
5.968,-7.8469863,-113.85401
5.97,-7.8532763,-115.54971
5.972,-7.8652625,-117.21094
5.974,-7.8691525,-118.91264
5.976,-7.8818283,-120.58618
5.978,-7.8863244,-122.2857
5.98,-7.9023585,-123.93171
5.982,-7.9022117,-125.64144
5.984,-7.9181771,-127.31638
5.986,-7.9261742,-128.97064
5.988,-7.9389749,-130.65652
5.99,-7.9471645,-132.32996
5.992,-7.9615207,-133.99219
5.994,-7.9739232,-135.65356
5.996,-7.9842601,-137.37682
5.998,-8.0024509,-139.01982
6,-8.0088491,-140.67336
6.002,-8.0247698,-142.33218
6.004,-8.0364294,-143.99725
6.006,-8.0465984,-145.6564
6.008,-8.057333,-147.3694
6.01,-8.0790882,-149.01735
6.012,-8.0839148,-150.6398
6.014,-8.1036768,-152.34395
6.016,-8.1138248,-153.96021
6.018,-8.1263037,-155.61601
6.02,-8.1318235,-157.28566
6.022,-8.1420908,-158.92308
6.024,-8.1578817,-160.5661
6.026,-8.1687555,-162.22006
6.028,-8.1762714,-163.87082
6.03,-8.1955538,-165.51813
6.032,-8.1971264,-167.16171
6.034,-8.2089987,-168.83307
6.036,-8.2268867,-170.46439
6.038,-8.2346563,-172.13026
6.04,-8.2473106,-173.77571
6.042,-8.2543592,-175.48503
6.044,-8.2643251,-177.09355
6.046,-8.2833776,-178.7289
6.048,-8.2921495,179.60414
6.05,-8.3031359,177.96898
6.052,-8.3174267,176.27002
6.054,-8.3285885,174.62376
6.056,-8.3421774,172.96771
6.058,-8.3522568,171.31998
6.06,-8.3655987,169.65529
6.062,-8.3719788,167.99799
6.064,-8.383975,166.33452
6.066,-8.3957481,164.66634
6.068,-8.40769,163.04695
6.07,-8.4228306,161.38795
6.072,-8.4407406,159.69644
6.074,-8.4487228,158.0338
6.076,-8.4602032,156.33841
6.078,-8.4812422,154.6604
6.08,-8.4951506,153.02617
6.082,-8.5079393,151.34592
6.084,-8.5282965,149.68491
6.086,-8.5412693,148.06096
6.088,-8.5606422,146.35297
6.09,-8.5773649,144.68286
6.092,-8.6013412,143.0706
6.094,-8.6168175,141.41798
6.096,-8.6366482,139.78778
6.098,-8.6495476,138.12187
6.1,-8.6687555,136.47951
6.102,-8.6894159,134.84782
6.104,-8.7081118,133.20949
6.106,-8.7209396,131.57742
6.108,-8.7389622,130.00081
6.11,-8.7575216,128.33766
6.112,-8.780859,126.71206
6.114,-8.8030977,125.09666
6.116,-8.8215761,123.49304
6.118,-8.8443956,121.88721
6.12,-8.8654337,120.2881
6.122,-8.8817472,118.72578
6.124,-8.8996582,117.11854
6.126,-8.9202538,115.52216
6.128,-8.9398117,113.97067
6.13,-8.9576435,112.44278
6.132,-8.9787874,110.89439
6.134,-9.0064573,109.29741
6.136,-9.0161352,107.75552
6.138,-9.0422001,106.18802
6.14,-9.0569201,104.69386
6.142,-9.0827475,103.11053
6.144,-9.0914173,101.60331
6.146,-9.1138096,100.05231
6.148,-9.1302919,98.573906
6.15,-9.1428699,97.034981
6.152,-9.1615448,95.493774
6.154,-9.169466,94.011116
6.156,-9.1772795,92.481956
6.158,-9.1929359,90.984062
6.16,-9.1949978,89.453636
6.162,-9.1993217,87.943481
6.164,-9.2126627,86.440536
6.166,-9.2190237,84.989029
6.168,-9.2193718,83.45874
6.17,-9.216856,81.928421
6.172,-9.2186136,80.465607
6.174,-9.2272367,78.990852
6.176,-9.224761,77.468025
6.178,-9.2221279,75.991714
6.18,-9.2233963,74.486641
6.182,-9.2145214,72.97422
6.184,-9.2108555,71.417099
6.186,-9.206336,69.975822
6.188,-9.1939812,68.423317
6.19,-9.1942778,66.91095
6.192,-9.1864386,65.377419
6.194,-9.1790781,63.794849
6.196,-9.1663456,62.297207
6.198,-9.1556921,60.789955
6.2,-9.1510391,59.247089
6.202,-9.138464,57.683838
6.204,-9.1264257,56.129864
6.206,-9.1160316,54.557873
6.208,-9.1037254,52.97921
6.21,-9.0939741,51.370716
6.212,-9.0721827,49.836342
6.214,-9.072813,48.275059
6.216,-9.0459604,46.652264
6.218,-9.0398111,45.046677
6.22,-9.0232515,43.391918
6.222,-9.0144768,41.797398
6.224,-8.9951792,40.180126
6.226,-8.9821491,38.504955
6.228,-8.9716511,36.879673
6.23,-8.9622049,35.205917
6.232,-8.9476738,33.561165
6.234,-8.9452515,31.898514
6.236,-8.927494,30.240389
6.238,-8.9187012,28.608746
6.24,-8.9115782,26.910549
6.242,-8.8995237,25.240849
6.244,-8.8882732,23.582123
6.246,-8.8842249,21.90683
6.248,-8.8688707,20.211199
6.25,-8.8671904,18.46599
6.252,-8.8556061,16.834013
6.254,-8.8511066,15.115433
6.256,-8.8453169,13.347467
6.258,-8.8361626,11.635731
6.26,-8.8360777,9.9426813
6.262,-8.8290796,8.2105713
6.264,-8.8282423,6.5283928
6.266,-8.8276062,4.7724905
6.268,-8.83284,3.1022637
6.27,-8.8300781,1.2961631
6.272,-8.8343534,-0.41212577
6.274,-8.8367872,-2.0674787
6.276,-8.8400621,-3.8106885
6.278,-8.8506737,-5.5038047
6.28,-8.8597469,-7.19594
6.282,-8.8598967,-8.8909416
6.284,-8.870224,-10.596345
6.286,-8.8732729,-12.246266
6.288,-8.8853941,-13.963071
6.29,-8.893363,-15.602958
6.292,-8.9003725,-17.250658
6.294,-8.9121428,-18.93005
6.296,-8.9267626,-20.577633
6.298,-8.9365225,-22.259344
6.3,-8.9503937,-23.889643
6.302,-8.965415,-25.577019
6.304,-8.9809132,-27.182026
6.306,-8.990324,-28.893763
6.308,-9.0082159,-30.498447
6.31,-9.0154715,-32.159016
6.312,-9.0308857,-33.761627
6.314,-9.0429983,-35.431477
6.316,-9.0598564,-37.049694
6.318,-9.0768356,-38.683037
6.32,-9.0862398,-40.336906
6.322,-9.103363,-41.878151
6.324,-9.1142311,-43.517857
6.326,-9.1231604,-45.114029
6.328,-9.1389561,-46.713264
6.33,-9.1482096,-48.343796
6.332,-9.1564264,-49.898243
6.334,-9.1698151,-51.540886
6.336,-9.1796198,-53.097328
6.338,-9.1901541,-54.702908
6.34,-9.1935825,-56.269711
6.342,-9.200614,-57.830708
6.344,-9.2108479,-59.411793
6.346,-9.2165194,-60.950928
6.348,-9.2281389,-62.489441
6.35,-9.23279,-64.036751
6.352,-9.2380753,-65.585175
6.354,-9.2491789,-67.127937
6.356,-9.2561388,-68.641273
6.358,-9.2633934,-70.199883
6.36,-9.2660465,-71.717232
6.362,-9.2674255,-73.226898
6.364,-9.277626,-74.798141
6.366,-9.2768593,-76.297195
6.368,-9.28477,-77.878616
6.37,-9.2791967,-79.445816
6.372,-9.2790508,-80.921494
6.374,-9.2899437,-82.4403
6.376,-9.2790117,-83.976646
6.378,-9.2797232,-85.498352
6.38,-9.2793369,-87.020691
6.382,-9.2777948,-88.537277
6.384,-9.2714586,-90.122581
6.386,-9.2666368,-91.648636
6.388,-9.2595348,-93.14875
6.39,-9.2544136,-94.706818
6.392,-9.2472935,-96.259537
6.394,-9.2344265,-97.762604
6.396,-9.2238026,-99.33593
6.398,-9.210206,-100.90284
6.4,-9.1954794,-102.45491
6.402,-9.1869154,-103.98264
6.404,-9.1690741,-105.57905
6.406,-9.1572847,-107.17221
6.408,-9.1389246,-108.71665
6.41,-9.1167383,-110.32668
6.412,-9.1039486,-111.9204
6.414,-9.0892963,-113.46255
6.416,-9.0644426,-115.06208
6.418,-9.0504599,-116.6631
6.42,-9.0309343,-118.25135
6.422,-9.005518,-119.86961
6.424,-8.9869871,-121.55107
6.426,-8.9678555,-123.18245
6.428,-8.9455299,-124.79253
6.43,-8.9204779,-126.39138
6.432,-8.9009485,-128.07407
6.434,-8.8756208,-129.7323
6.436,-8.8559427,-131.37488
6.438,-8.8258133,-133.03322
6.44,-8.8073397,-134.72508
6.442,-8.7841339,-136.39822
6.444,-8.7572851,-138.07837
6.446,-8.7336388,-139.7841
6.448,-8.7132607,-141.498
6.45,-8.6931686,-143.20947
6.452,-8.6688738,-144.91798
6.454,-8.6483202,-146.64827
6.456,-8.6263828,-148.35135
6.458,-8.6064482,-150.11891
6.46,-8.5862913,-151.84683
6.462,-8.5626249,-153.67734
6.464,-8.5529795,-155.39719
6.466,-8.5346947,-157.17534
6.468,-8.5153332,-158.91463
6.47,-8.5056515,-160.68315
6.472,-8.4890671,-162.45543
6.474,-8.4670696,-164.19026
6.476,-8.4574032,-165.98817
6.478,-8.4432344,-167.7939
6.48,-8.4269686,-169.54916
6.482,-8.4159317,-171.3609
6.484,-8.4037371,-173.13419
6.486,-8.3959837,-174.90341
6.488,-8.3775978,-176.72441
6.49,-8.364789,-178.53688
6.492,-8.3512077,179.65617
6.494,-8.3442326,177.86624
6.496,-8.3306532,176.0806
6.498,-8.3184614,174.21033
6.5,-8.3054619,172.36153
6.502,-8.3009615,170.54324
6.504,-8.2945356,168.67497
6.506,-8.2851248,166.85942
6.508,-8.2855139,164.95731
6.51,-8.2774706,163.12881
6.512,-8.2735186,161.30234
6.514,-8.2681389,159.45583
6.516,-8.2692776,157.58559
6.518,-8.2736578,155.72746
6.52,-8.2674999,153.93584
6.522,-8.2671995,152.08008
6.524,-8.2681713,150.18759
6.526,-8.2669916,148.39757
6.528,-8.2741404,146.55048
6.53,-8.2778416,144.65816
6.532,-8.2828493,142.86861
6.534,-8.2825794,141.00627
6.536,-8.291872,139.15845
6.538,-8.3062191,137.35396
6.54,-8.3069963,135.53358
6.542,-8.3209877,133.65746
6.544,-8.3284941,131.86763
6.546,-8.3392496,130.03482
6.548,-8.346858,128.23076
6.55,-8.360775,126.438
6.552,-8.372817,124.5906
6.554,-8.3841667,122.74525
6.556,-8.4004049,120.93518
6.558,-8.4101667,119.05126
6.56,-8.430254,117.28948
6.562,-8.4510441,115.46709
6.564,-8.4628439,113.69049
6.566,-8.4790964,111.8748
6.568,-8.493783,110.11321
6.57,-8.5094452,108.36924
6.572,-8.5194311,106.53676
6.574,-8.536622,104.78986
6.576,-8.5486507,103.02528
6.578,-8.5633698,101.26116
6.58,-8.5680885,99.489296
6.582,-8.5831032,97.730713
6.584,-8.5910587,95.967194
6.586,-8.6003561,94.228889
6.588,-8.6081047,92.446777
6.59,-8.6187716,90.682182
6.592,-8.6217184,88.932983
6.594,-8.6313219,87.15052
6.596,-8.6376257,85.369919
6.598,-8.64112,83.607544
6.6,-8.6391325,81.796539
6.602,-8.6518993,80.10112
6.604,-8.6538858,78.313034
6.606,-8.656579,76.541023
6.608,-8.6647949,74.770126
6.61,-8.6685753,72.96904
6.612,-8.6732769,71.261055
6.614,-8.6686516,69.448578
6.616,-8.6814785,67.692207
6.618,-8.6815443,65.8675
6.62,-8.6905231,64.120316
6.622,-8.6954679,62.365067
6.624,-8.7007303,60.583759
6.626,-8.704504,58.722088
6.628,-8.705615,56.97126
6.63,-8.7173166,55.174953
6.632,-8.7166414,53.377369
6.634,-8.7264528,51.617035
6.636,-8.7341166,49.765022
6.638,-8.7398119,47.957436
6.64,-8.7535439,46.186687
6.642,-8.7613106,44.408123
6.644,-8.7744217,42.579285
6.646,-8.7891331,40.829437
6.648,-8.7870035,39.015369
6.65,-8.7946081,37.210972
6.652,-8.8101292,35.43959
6.654,-8.808672,33.638557
6.656,-8.8189096,31.882841
6.658,-8.8167992,30.120338
6.66,-8.8220825,28.281494
6.662,-8.8280649,26.502253
6.664,-8.8305492,24.708118
6.666,-8.8278761,22.892914
6.668,-8.8370123,21.09124
6.67,-8.8350763,19.295763
6.672,-8.8400726,17.473347
6.674,-8.8473253,15.657654
6.676,-8.8499508,13.846061
6.678,-8.8578987,12.020933
6.68,-8.8667831,10.205294
6.682,-8.871026,8.4060144
6.684,-8.8882647,6.5315042
6.686,-8.8926659,4.7155948
6.688,-8.9039497,2.887984
6.69,-8.9131212,1.0791264
6.692,-8.9314356,-0.7471028
6.694,-8.9420357,-2.5705619
6.696,-8.9515886,-4.3886328
6.698,-8.9676905,-6.2052169
6.7,-8.979517,-8.0414753
6.702,-8.9889889,-9.8461094
6.704,-9.0039711,-11.622587
6.706,-9.0191307,-13.456502
6.708,-9.031929,-15.203129
6.71,-9.0518761,-17.021749
6.712,-9.0670004,-18.828705
6.714,-9.0710907,-20.644558
6.716,-9.0864334,-22.427933
6.718,-9.1021633,-24.236221
6.72,-9.1125202,-26.00312
6.722,-9.1244011,-27.816761
6.724,-9.1333008,-29.625843
6.726,-9.1459827,-31.411276
6.728,-9.1571054,-33.194317
6.73,-9.1624575,-34.998714
6.732,-9.1729279,-36.79565
6.734,-9.176405,-38.640884
6.736,-9.1903687,-40.461426
6.738,-9.2050886,-42.264469
6.74,-9.2125521,-44.085861
6.742,-9.2250557,-45.969444
6.744,-9.2369814,-47.788681
6.746,-9.2558718,-49.665215
6.748,-9.2652349,-51.528038
6.75,-9.2825336,-53.327221
6.752,-9.288373,-55.214012
6.754,-9.2765579,-56.952095
6.756,-9.2946329,-58.77623
6.758,-9.3101664,-60.657539
6.76,-9.3295336,-62.478588
6.762,-9.3540001,-64.297684
6.764,-9.370903,-66.18573
6.766,-9.3943672,-67.999771
6.768,-9.4102497,-69.803719
6.77,-9.4328203,-71.644005
6.772,-9.4582663,-73.475563
6.774,-9.4763269,-75.3265
6.776,-9.5000849,-77.170097
6.778,-9.5208817,-79.015022
6.78,-9.5476856,-80.873978
6.782,-9.5777521,-82.679672
6.784,-9.6105204,-84.526184
6.786,-9.6272898,-86.339607
6.788,-9.6609879,-88.109261
6.79,-9.682641,-89.976837
6.792,-9.7155027,-91.807076
6.794,-9.7449675,-93.598366
6.796,-9.7673988,-95.425407
6.798,-9.8051739,-97.200951
6.8,-9.8380814,-98.991463
6.802,-9.8757868,-100.79874
6.804,-9.8999815,-102.58033
6.806,-9.9320927,-104.3336
6.808,-9.962738,-106.10172
6.81,-9.9971113,-107.89467
6.812,-10.020804,-109.6664
6.814,-10.056099,-111.4426
6.816,-10.091874,-113.17588
6.818,-10.127652,-114.92686
6.82,-10.15623,-116.66977
6.822,-10.180177,-118.46715
6.824,-10.221809,-120.18835
6.826,-10.257542,-121.90906
6.828,-10.287728,-123.60773
6.83,-10.322392,-125.31478
6.832,-10.353414,-127.03664
6.834,-10.391274,-128.72806
6.836,-10.423262,-130.41727
6.838,-10.455663,-132.12405
6.84,-10.486362,-133.83929
6.842,-10.52357,-135.4724
6.844,-10.555504,-137.16512
6.846,-10.586515,-138.76266
6.848,-10.614702,-140.42169
6.85,-10.647964,-142.04482
6.852,-10.667855,-143.73109
6.854,-10.698582,-145.34367
6.856,-10.723153,-146.97371
6.858,-10.751404,-148.61627
6.86,-10.778022,-150.28255
6.862,-10.796039,-151.95328
6.864,-10.821445,-153.58075
6.866,-10.834095,-155.23128
6.868,-10.857106,-156.91306
6.87,-10.875861,-158.5175
6.872,-10.89193,-160.17935
6.874,-10.903935,-161.86644
6.876,-10.914186,-163.52475
6.878,-10.929135,-165.15469
6.88,-10.935181,-166.81778
6.882,-10.941952,-168.4937
6.884,-10.948134,-170.16151
6.886,-10.944439,-171.82359
6.888,-10.946205,-173.51378
6.89,-10.940869,-175.17108
6.892,-10.941694,-176.88228
6.894,-10.942024,-178.64348
6.896,-10.933577,179.62329
6.898,-10.933149,177.90805
6.9,-10.915071,176.19223
6.902,-10.912259,174.42819
6.904,-10.905189,172.68695
6.906,-10.889368,170.87364
6.908,-10.877998,169.07114
6.91,-10.864126,167.22957
6.912,-10.865113,165.43643
6.914,-10.848757,163.64441
6.916,-10.83547,161.7536
6.918,-10.827515,159.88495
6.92,-10.815901,157.94226
6.922,-10.803891,155.99567
6.924,-10.793039,154.11017
6.926,-10.787431,152.18794
6.928,-10.782166,150.24301
6.93,-10.772334,148.22827
6.932,-10.763095,146.19455
6.934,-10.755548,144.23386
6.936,-10.75465,142.19426
6.938,-10.75541,140.1479
6.94,-10.75422,138.10513
6.942,-10.757334,136.00352
6.944,-10.753657,133.97653
6.946,-10.757544,131.90732
6.948,-10.766116,129.78505
6.95,-10.773406,127.65675
6.952,-10.770678,125.53152
6.954,-10.786952,123.40546
6.956,-10.802578,121.30386
6.958,-10.822525,119.19901
6.96,-10.832447,117.04566
6.962,-10.854019,114.88091
6.964,-10.866731,112.76017
6.966,-10.888296,110.61671
6.968,-10.921083,108.47633
6.97,-10.9447,106.37041
6.972,-10.975806,104.16324
6.974,-11.00031,102.06406
6.976,-11.037045,99.958481
6.978,-11.07241,97.748894
6.98,-11.105436,95.69088
6.982,-11.148849,93.555122
6.984,-11.184667,91.407906
6.986,-11.235065,89.307953
6.988,-11.266447,87.139923
6.99,-11.318091,85.08548
6.992,-11.365862,82.951492
6.994,-11.415044,80.846703
6.996,-11.476447,78.73011
6.998,-11.518762,76.683952
7,-11.57682,74.533989
7.002,-11.633002,72.479904
7.004,-11.689837,70.428459
7.006,-11.742587,68.327995
7.008,-11.80162,66.232269
7.01,-11.848179,64.178543
7.012,-11.908375,62.119644
7.014,-11.961921,60.077278
7.016,-12.015654,58.02943
7.018,-12.072791,56.04446
7.02,-12.135595,53.982903
7.022,-12.187262,51.986305
7.024,-12.250234,49.918865
7.026,-12.303386,47.942501
7.028,-12.367316,45.839607
7.03,-12.437894,43.82798
7.032,-12.492741,41.73518
7.034,-12.554544,39.718159
7.036,-12.626504,37.795643
7.038,-12.681748,35.64032
7.04,-12.738931,33.652153
7.042,-12.801752,31.557352
7.044,-12.865435,29.614265
7.046,-12.929815,27.539553
7.048,-13.000136,25.511494
7.05,-13.06202,23.48601
7.052,-13.130624,21.426428
7.054,-13.196974,19.381233
7.056,-13.264218,17.405109
7.058,-13.331124,15.326335
7.06,-13.410262,13.323077
7.062,-13.480048,11.315057
7.064,-13.556505,9.2810707
7.066,-13.637903,7.3133626
7.068,-13.711128,5.2638226
7.07,-13.798905,3.2492614
7.072,-13.868116,1.2626948
7.074,-13.952298,-0.69651979
7.076,-14.038659,-2.7446716
7.078,-14.127572,-4.7304926
7.08,-14.202481,-6.7604132
7.082,-14.284264,-8.7259111
7.084,-14.369932,-10.726245
7.086,-14.45759,-12.724352
7.088,-14.541617,-14.775193
7.09,-14.622144,-16.827047
7.092,-14.716837,-18.846626
7.094,-14.804589,-20.92086
7.096,-14.899395,-22.940624
7.098,-14.971959,-24.934406
7.1,-15.068933,-26.901436
7.102,-15.161847,-29.014353
7.104,-15.250682,-30.959097
7.106,-15.339322,-32.946194
7.108,-15.432985,-34.956169
7.11,-15.527905,-36.87542
7.112,-15.622909,-38.912323
7.114,-15.714637,-40.826874
7.116,-15.795257,-42.766651
7.118,-15.897196,-44.738964
7.12,-16.000492,-46.661404
7.122,-16.098927,-48.646454
7.124,-16.198841,-50.526695
7.126,-16.302307,-52.465405
7.128,-16.411255,-54.331947
7.13,-16.509859,-56.15411
7.132,-16.61434,-58.046829
7.134,-16.721027,-59.918915
7.136,-16.842615,-61.781685
7.138,-16.933466,-63.566139
7.14,-17.049809,-65.490318
7.142,-17.16503,-67.328232
7.144,-17.29147,-69.237762
7.146,-17.406607,-70.981926
7.148,-17.547188,-72.905876
7.15,-17.648098,-74.730736
7.152,-17.764217,-76.515175
7.154,-17.897217,-78.251572
7.156,-18.008343,-80.096008
7.158,-18.123817,-81.78138
7.16,-18.257446,-83.635643
7.162,-18.376789,-85.321846
7.164,-18.485252,-87.043449
7.166,-18.613344,-88.721855
7.168,-18.740561,-90.357689
7.17,-18.87475,-92.083214
7.172,-19.014427,-93.770729
7.174,-19.150589,-95.416969
7.176,-19.298244,-97.004158
7.178,-19.450739,-98.658913
7.18,-19.607914,-100.2034
7.182,-19.759258,-101.68476
7.184,-19.909866,-103.26416
7.186,-20.024961,-104.77934
7.188,-20.185558,-106.40189
7.19,-20.323593,-107.72429
7.192,-20.470613,-109.25264
7.194,-20.624002,-110.84296
7.196,-20.772835,-112.26579
7.198,-20.912382,-113.8399
7.2,-21.054482,-115.17828
7.202,-21.205681,-116.79576
7.204,-21.326866,-118.11677
7.206,-21.470182,-119.56226
7.208,-21.613857,-120.90395
7.21,-21.736645,-122.31253
7.212,-21.869509,-123.67148
7.214,-22.00684,-125.08739
7.216,-22.116417,-126.64492
7.218,-22.22887,-127.84711
7.22,-22.337816,-129.04918
7.222,-22.471708,-130.69489
7.224,-22.55604,-131.93797
7.226,-22.684938,-133.31604
7.228,-22.771315,-134.49007
7.23,-22.8745,-135.85802
7.232,-22.991678,-137.10126
7.234,-23.083654,-138.49428
7.236,-23.207062,-139.64119
7.238,-23.314701,-140.87927
7.24,-23.408834,-142.11421
7.242,-23.511488,-143.30037
7.244,-23.624239,-144.62378
7.246,-23.734854,-145.63574
7.248,-23.793791,-146.79288
7.25,-23.886902,-147.97025
7.252,-23.986979,-149.13774
7.254,-24.044817,-150.41425
7.256,-24.14525,-151.38649
7.258,-24.235323,-152.60051
7.26,-24.292185,-153.92201
7.262,-24.366034,-155.18164
7.264,-24.439438,-156.40506
7.266,-24.507776,-157.62117
7.268,-24.5683,-158.77014
7.27,-24.645737,-160.09283
7.272,-24.686239,-161.16963
7.274,-24.743492,-162.36263
7.276,-24.819613,-163.49715
7.278,-24.834179,-164.80635
7.28,-24.908939,-165.95728
7.282,-24.974745,-167.37292
7.284,-25.02441,-168.65013
7.286,-25.038116,-169.90443
7.288,-25.089821,-171.22543
7.29,-25.123276,-172.4426
7.292,-25.166176,-173.8282
7.294,-25.222561,-175.04486
7.296,-25.257631,-176.42116
7.298,-25.277178,-177.80359
7.3,-25.361952,-179.0706
7.302,-25.37258,179.61555
7.304,-25.414965,177.92249
7.306,-25.448696,176.5732
7.308,-25.478493,175.27034
7.31,-25.528772,173.99962
7.312,-25.543156,172.70131
7.314,-25.595003,171.30368
7.316,-25.624435,169.80898
7.318,-25.684933,168.44669
7.32,-25.710012,167.08086
7.322,-25.70545,165.68167
7.324,-25.732786,164.4216
7.326,-25.743206,162.7435
7.328,-25.791977,161.36082
7.33,-25.787392,159.90059
7.332,-25.784021,158.39899
7.334,-25.817825,156.90892
7.336,-25.859411,155.23235
7.338,-25.872873,153.81032
7.34,-25.899227,152.27199
7.342,-25.921688,150.62802
7.344,-25.989866,148.94429
7.346,-26.015617,147.36162
7.348,-26.000004,145.71651
7.35,-26.132891,144.12296
7.352,-26.138306,142.32066
7.354,-26.167286,140.84793
7.356,-26.253355,139.03647
7.358,-26.286407,137.41069
7.36,-26.344337,135.74255
7.362,-26.40946,134.13814
7.364,-26.45307,132.45697
7.366,-26.529224,130.67546
7.368,-26.625612,128.92842
7.37,-26.667126,127.17054
7.372,-26.731543,125.63828
7.374,-26.765411,123.71619
7.376,-26.884823,122.21087
7.378,-26.938137,120.40051
7.38,-27.048462,118.75037
7.382,-27.118299,117.02764
7.384,-27.187462,114.96729
7.386,-27.278131,113.4538
7.388,-27.313114,111.53744
7.39,-27.430048,110.08506
7.392,-27.541573,108.42314
7.394,-27.599297,106.58199
7.396,-27.702768,104.75794
7.398,-27.795507,103.13769
7.4,-27.851397,101.30224
7.402,-27.950527,99.596252
7.404,-28.011131,97.839363
7.406,-28.072975,96.42157
7.408,-28.204866,94.541885
7.41,-28.242243,93.01445
7.412,-28.367702,91.106125
7.414,-28.45439,89.350716
7.416,-28.582771,88.043564
7.418,-28.677364,86.298264
7.42,-28.789087,84.36274
7.422,-28.816433,83.085358
7.424,-28.946802,81.482994
7.426,-29.059982,80.04261
7.428,-29.124752,78.597023
7.43,-29.245142,77.028976
7.432,-29.328136,75.70929
7.434,-29.425842,74.012604
7.436,-29.531582,72.556252
7.438,-29.625753,70.970055
7.44,-29.731964,69.348389
7.442,-29.791769,67.920433
7.444,-29.900534,66.591812
7.446,-30.021898,65.364693
7.448,-30.07798,63.788181
7.45,-30.182991,62.427227
7.452,-30.231115,60.809975
7.454,-30.356878,59.628029
7.456,-30.470995,58.489582
7.458,-30.50194,57.101479
7.46,-30.60429,55.16481
7.462,-30.716925,53.975685
7.464,-30.786999,52.780807
7.466,-30.830559,51.241741
7.468,-30.948711,49.745468
7.47,-31.016838,48.607903
7.472,-31.039375,47.243206
7.474,-31.110939,45.73399
7.476,-31.212372,43.937359
7.478,-31.232714,43.090248
7.48,-31.333672,41.045521
7.482,-31.386917,40.108082
7.484,-31.381777,38.516373
7.486,-31.491114,36.679272
7.488,-31.537571,35.923767
7.49,-31.627609,33.915577
7.492,-31.673782,32.77071
7.494,-31.754169,31.741873
7.496,-31.834845,30.047878
7.498,-31.92897,28.739685
7.5,-31.951488,27.536354
7.502,-31.97168,26.10989
7.504,-32.137402,24.803844
7.506,-32.170578,23.587347
7.508,-32.247787,22.063194
7.51,-32.288986,21.060036
7.512,-32.344479,19.785074
7.514,-32.432293,18.158558
7.516,-32.485382,17.048796
7.518,-32.497898,15.841758
7.52,-32.681999,14.092653
7.522,-32.676064,12.685972
7.524,-32.773342,10.991147
7.526,-32.837765,9.6302691
7.528,-32.874863,8.3088531
7.53,-33.027077,7.2386398
7.532,-33.118362,5.4404817
7.534,-33.133232,3.7767835
7.536,-33.25349,2.6545751
7.538,-33.388752,1.5605305
7.54,-33.469139,-0.1796678
7.542,-33.471207,-1.7420431
7.544,-33.624844,-2.7417083
7.546,-33.601372,-4.9214482
7.548,-33.751297,-5.9720063
7.55,-33.88311,-7.2658629
7.552,-33.989017,-9.3349247
7.554,-34.046528,-10.641106
7.556,-34.168388,-12.0518
7.558,-34.259842,-14.003269
7.56,-34.295227,-14.920593
7.562,-34.38203,-16.855412
7.564,-34.520752,-18.060045
7.566,-34.600353,-19.648479
7.568,-34.76115,-21.583628
7.57,-34.797722,-22.88591
7.572,-34.952328,-24.700823
7.574,-35.056324,-26.678873
7.576,-35.165565,-27.691589
7.578,-35.320415,-28.989761
7.58,-35.341022,-30.884802
7.582,-35.501865,-31.959839
7.584,-35.740654,-33.952286
7.586,-35.759609,-35.096226
7.588,-35.867611,-36.856731
7.59,-35.89946,-37.831791
7.592,-36.064976,-39.390396
7.594,-36.176483,-41.311794
7.596,-36.317429,-41.977966
7.598,-36.453938,-43.66748
7.6,-36.622253,-44.587898
7.602,-36.592682,-46.362244
7.604,-36.849133,-48.714436
7.606,-36.983513,-50.016514
7.608,-36.961887,-50.266193
7.61,-37.06076,-52.16996
7.612,-37.281826,-53.906338
7.614,-37.35841,-54.688416
7.616,-37.516979,-57.523354
7.618,-37.543259,-57.660603
7.62,-37.791801,-58.496574
7.622,-37.885513,-60.255985
7.624,-38.000427,-61.30978
7.626,-37.907745,-62.784088
7.628,-38.076859,-63.339542
7.63,-38.290039,-65.632637
7.632,-38.409229,-66.544556
7.634,-38.489765,-67.934738
7.636,-38.649155,-68.595245
7.638,-38.634014,-69.695648
7.64,-38.871063,-71.561943
7.642,-38.953014,-72.152031
7.644,-39.03381,-74.174103
7.646,-39.085979,-74.235466
7.648,-39.172363,-75.806213
7.65,-39.43961,-76.906288
7.652,-39.530464,-76.653458
7.654,-39.683201,-78.846283
7.656,-39.694462,-79.824242
7.658,-39.958427,-79.770828
7.66,-40.019375,-81.644814
7.662,-40.059231,-82.450607
7.664,-40.113838,-83.826157
7.666,-40.471722,-84.141701
7.668,-40.5144,-84.841415
7.67,-40.468479,-85.779839
7.672,-40.69849,-87.429222
7.674,-40.801258,-87.072861
7.676,-40.856232,-88.582306
7.678,-40.881439,-89.333923
7.68,-40.995453,-91.318222
7.682,-41.004875,-91.193344
7.684,-41.26432,-92.659981
7.686,-41.289013,-93.358292
7.688,-41.361633,-94.057213
7.69,-41.39436,-95.747009
7.692,-41.576443,-94.429626
7.694,-41.533455,-95.061653
7.696,-41.673931,-96.143425
7.698,-41.881248,-98.844254
7.7,-41.838329,-98.159447
7.702,-41.912148,-99.173409
7.704,-41.799194,-100.10692
7.706,-41.822708,-100.68089
7.708,-42.003799,-102.00549
7.71,-41.914555,-102.69239
7.712,-41.900021,-102.65599
7.714,-42.006874,-104.16969
7.716,-42.167698,-104.43019
7.718,-42.084743,-105.24492
7.72,-42.358307,-105.49237
7.722,-42.34425,-107.86834
7.724,-42.388382,-107.83745
7.726,-42.381813,-108.25322
7.728,-42.517841,-108.22833
7.73,-42.440983,-110.65386
7.732,-42.403915,-111.58527
7.734,-42.558582,-112.04044
7.736,-42.577251,-112.15388
7.738,-42.547173,-113.43114
7.74,-42.699059,-113.37945
7.742,-42.502644,-115.6665
7.744,-42.654594,-116.2382
7.746,-42.413105,-116.75638
7.748,-42.575504,-116.79244
7.75,-42.596039,-118.78436
7.752,-42.604523,-120.49287
7.754,-42.722916,-121.63901
7.756,-42.579475,-121.86271
7.758,-42.616528,-123.50329
7.76,-42.590065,-123.8789
7.762,-42.470348,-124.64478
7.764,-42.739944,-124.92294
7.766,-42.565376,-125.13869
7.768,-42.419659,-126.96982
7.77,-42.573223,-128.16281
7.772,-42.694469,-129.16469
7.774,-42.332275,-130.88033
7.776,-42.37368,-132.11682
7.778,-42.352291,-132.4447
7.78,-42.509418,-133.7971
7.782,-42.547615,-135.05193
7.784,-42.462349,-136.82468
7.786,-42.387341,-138.54556
7.788,-42.515945,-138.45845
7.79,-42.51915,-140.95161
7.792,-42.45594,-140.30653
7.794,-42.383884,-141.46729
7.796,-42.260319,-143.30238
7.798,-42.210091,-144.93082
7.8,-42.484535,-146.80751
7.802,-42.240082,-147.34016
7.804,-42.270733,-149.57358
7.806,-42.445644,-151.94934
7.808,-42.240295,-152.15688
7.81,-42.642715,-153.86119
7.812,-42.303062,-156.18933
7.814,-42.309422,-158.63002
7.816,-42.493542,-158.63538
7.818,-42.499725,-161.60457
7.82,-42.479965,-161.88249
7.822,-42.383812,-164.58029
7.824,-42.414047,-165.93954
7.826,-42.606487,-168.76804
7.828,-42.634571,-168.13788
7.83,-42.622444,-170.4174
7.832,-42.755463,-172.65074
7.834,-42.888771,-173.4537
7.836,-42.941769,-175.09691
7.838,-42.674088,-177.12851
7.84,-42.661987,-178.09648
7.842,-43.157444,-178.42232
7.844,-42.891331,179.25903
7.846,-43.137718,177.12776
7.848,-43.215118,175.52219
7.85,-43.178753,174.02066
7.852,-43.194466,171.96835
7.854,-43.482109,171.68344
7.856,-43.299957,168.64749
7.858,-43.329685,168.30318
7.86,-43.358242,167.04549
7.862,-43.416595,165.45432
7.864,-43.407524,163.87015
7.866,-43.578571,162.45876
7.868,-43.478786,160.65846
7.87,-43.627701,158.70631
7.872,-43.882786,158.65596
7.874,-43.940495,155.2699
7.876,-43.875259,154.51732
7.878,-44.030567,152.80888
7.88,-44.019985,152.63376
7.882,-44.237907,150.77003
7.884,-44.035057,148.03252
7.886,-44.273891,147.17392
7.888,-44.392891,147.0105
7.89,-44.490078,144.93472
7.892,-44.390888,143.73212
7.894,-44.651234,141.4856
7.896,-44.61705,141.69621
7.898,-44.660561,139.05212
7.9,-44.960732,138.89058
7.902,-44.677593,138.22104
7.904,-44.958435,136.02094
7.906,-44.969803,135.39055
7.908,-45.201183,132.72256
7.91,-44.847652,131.655
7.912,-45.234936,129.2451
7.914,-45.32983,128.66454
7.916,-45.351826,127.23981
7.918,-45.656479,127.96193
7.92,-45.301735,126.18949
7.922,-45.374256,124.75054
7.924,-45.499279,124.22083
7.926,-45.91264,121.90966
7.928,-46.682072,116.171
7.93,-47.387222,113.08504
7.932,-47.384861,113.68344
7.934,-47.268814,114.13067
7.936,-47.3899,112.59653
7.938,-47.579144,110.38952
7.94,-47.641914,109.22921
7.942,-47.358109,111.94739
7.944,-47.363853,107.97595
7.946,-47.746174,106.64977
7.948,-47.413391,105.64444
7.95,-47.509472,106.24475
7.952,-48.170837,101.41142
7.954,-47.452602,102.3578
7.956,-47.973087,102.61636
7.958,-47.639347,99.96344
7.96,-47.390469,97.320381
7.962,-47.511364,97.902679
7.964,-47.524151,94.42305
7.966,-47.759964,93.880943
7.968,-47.828751,88.882851
7.97,-47.765949,91.243423
7.972,-48.163284,90.249931
7.974,-47.843407,85.937187
7.976,-48.128757,84.201714
7.978,-48.20546,85.887985
7.98,-48.124748,82.794838
7.982,-48.131519,82.557617
7.984,-48.230957,79.588989
7.986,-48.306053,78.272263
7.988,-48.477829,79.378906
7.99,-48.318073,73.794167
7.992,-48.378254,73.330521
7.994,-48.546001,72.842056
7.996,-48.550274,71.245438
7.998,-48.601585,68.774361
8,-48.975441,68.78566
8.002,-48.559811,63.173553
8.004,-48.840214,62.931812
8.006,-48.927689,60.954372
8.008,-49.03138,60.589748
8.01,-49.309799,60.841721
8.012,-48.907597,56.165951
8.014,-49.726322,55.692112
8.016,-49.885288,48.88728
8.018,-49.956894,51.564346
8.02,-50.223331,48.766136
8.022,-49.899418,46.455109
8.024,-50.025974,47.064178
8.026,-50.377808,46.047871
8.028,-50.643307,40.518993
8.03,-50.851002,41.078316
8.032,-51.33614,41.776112
8.034,-51.799034,37.207378
8.036,-52.068569,33.94252
8.038,-52.213055,37.093441
8.04,-51.865044,34.847698
8.042,-51.584663,28.001719
8.044,-52.606949,34.612381
8.046,-53.015144,29.306164
8.048,-52.640827,30.771311
8.05,-53.274662,24.954683
8.052,-53.366226,27.567541
8.054,-54.058617,30.616446
8.056,-54.393322,24.143532
8.058,-54.235519,20.861925
8.06,-54.370735,24.86532
8.062,-55.741104,18.385843
8.064,-55.314049,22.511503
8.066,-55.277679,22.04353
8.068,-55.836407,22.341413
8.07,-56.40036,18.772522
8.072,-56.073772,19.629704
8.074,-56.838173,17.483257
8.076,-56.225567,20.872057
8.078,-56.535168,13.375454
8.08,-57.148251,21.952206
8.082,-56.721951,20.322252
8.084,-57.764172,20.431446
8.086,-57.042488,11.633669
8.088,-56.847832,13.224184
8.09,-58.129478,8.5012159
8.092,-56.506126,10.876484
8.094,-57.471149,8.9539061
8.096,-57.686356,16.621515
8.098,-56.797318,14.104059
8.1,-57.684429,3.0073347
8.102,-57.713997,6.1160073
8.104,-57.791828,10.865909
8.106,-58.186443,16.170725
8.108,-57.798763,7.216084
8.11,-58.080193,2.2529044
8.112,-59.344452,13.422044
8.114,-58.558754,6.6286483
8.116,-58.861153,13.95368
8.118,-59.42881,9.5082703
8.12,-59.378036,9.3341379
8.122,-59.231384,0.69550961
8.124,-59.036301,7.4771996
8.126,-58.206451,10.561982
8.128,-59.450081,-0.3676728
8.13,-59.049549,-0.039817203
8.132,-58.308262,-7.8345995
8.134,-57.592361,-8.0426826
8.136,-59.327862,-7.7072077
8.138,-58.49625,-14.580813
8.14,-57.710136,-11.199046
8.142,-60.010242,-20.019014
8.144,-59.546097,-24.154392
8.146,-59.148899,-26.803642
8.148,-60.342926,-30.379417
8.15,-61.348087,-41.318733
8.152,-60.488049,-47.683659
8.154,-61.592571,-55.674053
8.156,-61.318832,-57.617298
8.158,-64.165192,-60.946976
8.16,-62.654209,-77.956169
8.162,-65.925804,-51.844418
8.164,-69.335403,-98.340889
8.166,-72.935623,-123.83855
8.168,-78.695137,-88.620415
8.17,-67.064667,-134.11589
8.172,-74.859795,-109.89132
8.174,-74.677994,-146.68962
8.176,-75.111084,163.91367
8.178,-70.43998,153.6631
8.18,-67.975662,112.54489
8.182,-69.162277,106.81743
8.184,-69.016624,119.28429
8.186,-65.538467,101.80804
8.188,-63.751186,104.89352
8.19,-63.677517,91.996918
8.192,-63.00441,93.995003
8.194,-60.743652,72.534706
8.196,-61.917442,80.24897
8.198,-59.558182,74.785416
8.2,-59.449932,64.369148
8.202,-58.912857,66.830872
8.204,-58.319466,67.731926
8.206,-58.477531,57.131851
8.208,-58.470509,45.53347
8.21,-58.861652,52.336914
8.212,-57.997643,43.006165
8.214,-58.271118,33.701691
8.216,-58.158829,44.154312
8.218,-57.551716,35.692341
8.22,-60.155045,33.234573
8.222,-59.651386,23.488653
8.224,-59.269413,33.254189
8.226,-59.820564,42.006821
8.228,-58.775967,33.876301
8.23,-59.46162,28.345757
8.232,-58.32399,28.039551
8.234,-58.589455,30.323441
8.236,-57.463581,17.50596
8.238,-59.336823,31.61561
8.24,-58.261505,23.924196
8.242,-56.98402,25.93927
8.244,-58.173641,29.053852
8.246,-58.13945,22.640154
8.248,-56.491089,19.156757
8.25,-56.357731,15.911129
8.252,-56.923515,11.51949
8.254,-57.923027,9.4828224
8.256,-56.851128,14.817257
8.258,-57.213425,8.4306831
8.26,-57.42931,5.5872498
8.262,-59.207195,2.6619856
8.264,-57.561962,2.6542406
8.266,-57.750237,9.7493525
8.268,-57.66386,2.7806818
8.27,-58.515438,8.8015146
8.272,-58.442696,12.992785
8.274,-58.741856,13.525775
8.276,-58.997849,13.666383
8.278,-58.709667,13.21417
8.28,-58.110909,6.7121124
8.282,-56.828773,12.688197
8.284,-56.648365,8.8670101
8.286,-56.811451,17.643749
8.288,-56.542629,14.296762
8.29,-55.28278,13.326057
8.292,-54.834698,9.3150139
8.294,-54.910412,6.8657794
8.296,-53.557278,7.428874
8.298,-54.141674,4.5213375
8.3,-54.118816,1.4718255
8.302,-54.688309,1.5993072
8.304,-53.247387,-4.1001287
8.306,-53.940296,-3.6951363
8.308,-52.744717,-8.5547886
8.31,-53.008503,-10.389155
8.312,-53.000618,-17.364397
8.314,-53.033123,-12.036219
8.316,-52.815876,-14.249112
8.318,-53.619209,-20.681948
8.32,-52.897491,-22.155506
8.322,-53.226284,-24.381441
8.324,-54.321293,-26.416798
8.326,-53.64883,-30.055279
8.328,-53.913368,-28.897308
8.33,-53.198803,-26.371267
8.332,-54.012829,-33.237919
8.334,-53.752411,-30.361324
8.336,-53.098991,-30.408268
8.338,-52.477852,-31.890923
8.34,-52.666748,-30.856176
8.342,-52.552319,-35.829914
8.344,-53.145416,-34.585529
8.346,-52.830975,-37.938873
8.348,-52.418274,-35.596718
8.35,-52.099014,-38.902084
8.352,-52.204121,-40.241325
8.354,-52.280792,-40.449669
8.356,-52.564678,-40.681679
8.358,-52.03194,-50.187206
8.36,-52.227371,-49.645782
8.362,-52.464657,-47.715889
8.364,-52.682835,-51.100479
8.366,-51.901817,-55.538486
8.368,-52.468273,-53.61578
8.37,-52.233063,-60.590118
8.372,-52.071709,-61.848778
8.374,-52.573864,-63.089039
8.376,-52.589588,-67.391037
8.378,-51.932438,-63.10117
8.38,-52.569443,-65.010086
8.382,-52.062759,-66.877892
8.384,-52.090191,-70.79438
8.386,-52.369286,-68.806679
8.388,-52.065201,-73.715523
8.39,-52.299549,-73.511948
8.392,-52.194241,-74.678635
8.394,-52.713356,-77.417961
8.396,-52.47784,-77.878693
8.398,-52.650829,-81.80661
8.4,-52.906143,-79.498138
8.402,-52.57077,-81.699303
8.404,-52.899445,-81.670418
8.406,-53.045963,-78.987686
8.408,-52.508949,-83.654068
8.41,-52.236332,-83.655663
8.412,-52.967495,-82.278389
8.414,-51.968533,-88.756027
8.416,-51.741043,-86.393585
8.418,-52.443039,-92.009003
8.42,-52.195889,-90.296524
8.422,-52.229408,-92.170746
8.424,-52.373844,-95.663651
8.426,-52.015461,-94.478264
8.428,-52.614494,-94.557388
8.43,-52.708015,-95.24054
8.432,-52.224014,-100.00046
8.434,-51.948792,-98.124527
8.436,-52.359459,-101.41814
8.438,-52.240723,-99.215271
8.44,-51.96114,-109.26611
8.442,-52.288586,-105.55434
8.444,-52.247082,-106.20297
8.446,-52.163223,-105.18243
8.448,-51.932922,-106.60809
8.45,-52.260525,-115.117
8.452,-52.279495,-116.42646
8.454,-52.285152,-115.54467
8.456,-52.231789,-119.17388
8.458,-52.264385,-116.65183
8.46,-51.966042,-115.43555
8.462,-52.170673,-122.16936
8.464,-51.88763,-121.90047
8.466,-51.536621,-118.24757
8.468,-51.782234,-123.88151
8.47,-51.462215,-125.13909
8.472,-51.369881,-127.99751
8.474,-52.38942,-124.54842
8.476,-52.237396,-130.58379
8.478,-52.223679,-132.99193
8.48,-52.098228,-129.40903
8.482,-52.146717,-129.99701
8.484,-51.946133,-135.32756
8.486,-52.006039,-134.65282
8.488,-52.314007,-135.45393
8.49,-51.976833,-139.84343
8.492,-52.26009,-138.06081
8.494,-52.125443,-137.40475
8.496,-51.839706,-143.83267
8.498,-51.92075,-142.36002
8.5,-52.151268,-143.89709
8.502,-52.786655,-150.96652
8.504,-52.315075,-146.65276
8.506,-52.066353,-148.17999
8.508,-52.013081,-152.39986
8.51,-51.734013,-151.75636
8.512,-51.61837,-154.89774
8.514,-52.11095,-156.8736
8.516,-52.382195,-152.67062
8.518,-52.025936,-160.41238
8.52,-51.710011,-156.79716
8.522,-52.137478,-160.34402
8.524,-52.697517,-164.87868
8.526,-52.618732,-160.09979
8.528,-52.407951,-168.70607
8.53,-52.076191,-166.57513
8.532,-52.344105,-168.90318
8.534,-52.476532,-170.6346
8.536,-52.191002,-169.74414
8.538,-53.011425,-171.60648
8.54,-52.509106,-174.06609
8.542,-53.204826,-171.28452
8.544,-52.856163,-174.05775
8.546,-52.927761,-174.81483
8.548,-53.017654,-175.37617
8.55,-51.866177,-177.86716
8.552,-52.684181,-177.46478
8.554,-51.977337,-178.48338
8.556,-52.77779,-176.96683
8.558,-52.924244,-178.37885
8.56,-52.614376,177.30724
8.562,-52.849106,175.4964
8.564,-52.434692,177.07141
8.566,-52.850544,176.02159
8.568,-53.186344,172.64209
8.57,-52.354954,169.44803
8.572,-53.006851,172.45221
8.574,-52.913673,171.20609
8.576,-52.571865,173.61227
8.578,-52.789715,165.90166
8.58,-52.749607,166.75249
8.582,-52.526775,164.58469
8.584,-52.71664,162.82083
8.586,-52.473354,161.55869
8.588,-52.369961,160.21718
8.59,-52.684498,159.50433
8.592,-52.42477,159.92728
8.594,-53.095112,156.93645
8.596,-52.409767,158.79398
8.598,-52.740906,158.16487
8.6,-52.777576,155.99002
8.602,-52.801483,147.33157
8.604,-52.868526,152.48758
8.606,-52.986,151.82607
8.608,-52.97625,149.36647
8.61,-52.715904,144.65201
8.612,-52.350677,151.1514
8.614,-53.202023,152.0708
8.616,-52.675655,147.52414
8.618,-52.104385,142.33957
8.62,-52.437141,140.78419
8.622,-52.563679,143.75128
8.624,-52.271675,137.60565
8.626,-52.82436,139.51184
8.628,-52.281284,138.89764
8.63,-52.529533,140.09441
8.632,-52.215958,142.45653
8.634,-51.602894,131.62146
8.636,-51.88134,139.18401
8.638,-52.51722,135.93913
8.64,-52.3489,131.96559
8.642,-51.722095,131.6508
8.644,-52.005302,134.14784
8.646,-51.68187,125.5259
8.648,-51.590996,126.17297
8.65,-51.441437,122.55614
8.652,-51.204182,125.61027
8.654,-50.90934,116.70119
8.656,-51.578201,123.07353
8.658,-51.953621,119.15273
8.66,-51.110363,117.71319
8.662,-51.055355,115.9089
8.664,-51.14727,112.6123
8.666,-51.061077,110.96555
8.668,-51.238358,108.53774
8.67,-51.540485,106.28658
8.672,-51.361397,106.04047
8.674,-51.73695,105.89498
8.676,-50.634892,101.62389
8.678,-51.294735,102.43275
8.68,-51.521187,100.78758
8.682,-51.872116,99.382637
8.684,-51.953247,96.171005
8.686,-51.685806,97.934387
8.688,-51.646282,96.61422
8.69,-52.050076,94.36573
8.692,-52.271496,97.050301
8.694,-51.904072,89.998184
8.696,-51.811138,92.926674
8.698,-51.377544,85.978348
8.7,-51.826168,88.650696
8.702,-51.328506,84.833839
8.704,-51.671406,86.594597
8.706,-51.396317,83.51709
8.708,-51.880901,81.62384
8.71,-52.304871,82.665535
8.712,-51.525562,81.960411
8.714,-51.515564,80.267525
8.716,-52.353092,72.417877
8.718,-51.555729,73.735413
8.72,-51.556442,73.723564
8.722,-51.729733,71.784111
8.724,-51.772038,69.091972
8.726,-51.636997,71.781693
8.728,-51.894505,67.532043
8.73,-51.968639,64.760689
8.732,-51.583439,68.842766
8.734,-51.68177,64.090828
8.736,-52.431648,62.926636
8.738,-51.514904,63.791187
8.74,-51.269039,58.156479
8.742,-51.654625,59.170517
8.744,-51.671211,54.411694
8.746,-52.0886,59.175388
8.748,-51.805603,53.971901
8.75,-52.077148,53.156475
8.752,-52.300804,53.961697
8.754,-52.170712,51.845703
8.756,-52.325615,49.419476
8.758,-51.993729,46.20924
8.76,-51.9594,44.515896
8.762,-51.460106,44.971439
8.764,-52.035809,42.343491
8.766,-51.69331,41.381832
8.768,-53.71368,37.820324
8.77,-52.752068,36.737251
8.772,-52.652122,33.547024
8.774,-52.653965,40.717613
8.776,-52.92778,35.78466
8.778,-52.739334,33.984489
8.78,-53.108521,32.709255
8.782,-53.375145,30.570524
8.784,-52.886574,33.766663
8.786,-53.003113,37.320602
8.788,-53.468822,30.648722
8.79,-53.370644,28.139799
8.792,-53.668064,27.701958
8.794,-53.017857,27.740612
8.796,-53.15181,25.728436
8.798,-53.543598,27.527218
8.8,-53.144943,25.911543
8.802,-54.291737,23.881456
8.804,-52.913654,24.382071
8.806,-53.001019,29.292084
8.808,-52.634624,24.276945
8.81,-53.160236,20.806072
8.812,-53.009426,16.1497
8.814,-53.128338,22.046865
8.816,-53.078056,20.100033
8.818,-53.250057,15.693289
8.82,-53.124214,17.208952
8.822,-52.564087,14.875995
8.824,-53.772156,8.9439764
8.826,-52.86837,10.327173
8.828,-53.199612,6.3533969
8.83,-52.796589,5.5675974
8.832,-52.288338,9.5355234
8.834,-53.02684,10.834602
8.836,-52.998981,8.571641
8.838,-53.250484,2.7244167
8.84,-52.633343,1.6839098
8.842,-53.17313,4.2193923
8.844,-52.806049,2.2865593
8.846,-53.183746,-0.79949224
8.848,-53.615833,-1.6688005
8.85,-53.150913,-2.5127833
8.852,-53.289108,-6.2618022
8.854,-52.819118,-3.3200104
8.856,-52.803913,-6.0913239
8.858,-52.938335,-7.0131893
8.86,-53.382271,-9.068615
8.862,-52.894054,-7.210701
8.864,-53.194302,-8.5395174
8.866,-51.969837,-13.693337
8.868,-52.881596,-9.8769236
8.87,-53.613937,-13.565064
8.872,-52.751663,-16.843319
8.874,-51.903595,-12.890452
8.876,-52.805389,-16.914833
8.878,-52.005394,-17.726259
8.88,-52.958736,-15.860649
8.882,-52.340645,-23.190517
8.884,-53.239269,-23.748499
8.886,-52.242256,-23.37285
8.888,-52.965565,-27.328089
8.89,-52.919216,-28.901785
8.892,-53.343994,-29.224552
8.894,-53.188202,-34.589954
8.896,-52.466053,-31.717226
8.898,-52.749683,-34.276009
8.9,-52.705723,-32.738239
8.902,-52.675323,-35.25309
8.904,-52.172489,-41.223904
8.906,-52.236286,-36.900658
8.908,-52.107052,-40.854996
8.91,-52.678181,-48.258896
8.912,-52.357002,-46.585793
8.914,-52.69405,-44.705616
8.916,-53.145634,-47.265564
8.918,-52.614002,-50.570633
8.92,-53.204052,-51.941212
8.922,-52.862598,-51.571068
8.924,-53.04163,-55.208179
8.926,-52.993881,-56.976597
8.928,-53.980152,-55.714046
8.93,-53.838997,-59.626179
8.932,-53.704624,-58.136715
8.934,-53.966843,-57.224014
8.936,-53.037544,-59.231174
8.938,-52.386909,-58.185249
8.94,-53.405834,-62.119629
8.942,-53.090252,-63.645378
8.944,-53.188946,-62.497131
8.946,-53.853203,-67.522812
8.948,-53.049343,-66.522507
8.95,-53.560196,-71.907265
8.952,-53.47485,-74.197533
8.954,-53.725174,-72.401031
8.956,-53.805454,-69.660576
8.958,-53.353867,-75.89283
8.96,-54.702339,-74.647217
8.962,-54.391594,-80.662376
8.964,-54.043415,-81.599167
8.966,-53.706944,-79.807594
8.968,-53.487328,-80.343346
8.97,-54.110752,-83.630119
8.972,-54.200829,-81.123268
8.974,-54.328686,-85.878136
8.976,-53.8624,-87.18103
8.978,-53.995892,-85.093346
8.98,-53.803108,-83.12294
8.982,-54.374485,-84.687393
8.984,-54.692307,-87.936768
8.986,-54.641472,-90.451591
8.988,-54.669315,-87.861725
8.99,-54.253735,-87.364662
8.992,-54.313519,-90.278381
8.994,-54.479939,-89.662415
8.996,-54.486008,-98.41658
8.998,-53.896458,-91.208679
9,-54.703968,-98.431396


==> figNAid12.csv <==
0.0003,-65.315842,-162.14066
0.053187556,-74.25766,-78.676277
0.106075111,-79.547798,179.83846
0.158962667,-78.495438,158.37701
0.211850222,-79.929024,-1.0927128
0.264737778,-68.568398,-95.374863
0.317625333,-68.860443,18.436125
0.370512889,-67.956062,-154.07747
0.423400444,-63.940971,9.203743
0.476288,-66.648315,160.82457
0.529175556,-67.350655,-22.167011
0.582063111,-62.458427,143.10236
0.634950667,-62.216278,-42.466801
0.687838222,-57.581215,115.71376
0.740725778,-59.779186,-72.603546
0.793613333,-60.11047,91.424217
0.846500889,-57.716946,-91.129608
0.899388444,-58.959599,77.553947
0.952276,-55.393856,-112.82538
1.005163556,-54.791786,33.598843
1.058051111,-56.776634,-152.20404
1.110938667,-55.854858,18.753958
1.163826222,-54.277054,-177.71173
1.216713778,-55.857193,-3.8572204
1.269601333,-52.837666,157.05046
1.322488889,-53.592896,-32.299171
1.375376444,-52.543686,135.91783
1.428264,-51.436993,-65.996353
1.481151556,-50.659023,110.32639
1.534039111,-50.320408,-94.998688
1.586926667,-49.483467,72.905571
1.639814222,-49.804527,-117.28722
1.692701778,-49.391453,50.629986
1.745589333,-48.607639,-144.33247
1.798476889,-47.099789,19.62055
1.851364444,-47.187057,-174.76593
1.904252,-45.94025,-12.31613
1.957139556,-46.177563,163.17867
2.010027111,-43.974457,-43.556061
2.062914667,-43.530174,135.75211
2.115802222,-42.773994,-73.512268
2.168689778,-40.494862,100.0131
2.221577333,-40.78215,-98.811142
2.274464889,-37.712051,65.194321
2.327352444,-36.992485,-130.67249
2.38024,-34.03389,30.432425
2.433127556,-33.60902,-168.60829
2.486015111,-30.137203,-15.897889
2.538902667,-28.691572,156.44904
2.591790222,-26.33263,-57.287624
2.644677778,-21.342941,101.43009
2.697565333,-18.283779,-109.11414
2.750452889,-13.155907,23.988844
2.803340444,-8.9533386,136.7308
2.856228,-8.495223,-108.90678
2.909115556,-8.7162085,7.154717
2.962003111,-7.8338981,113.91831
3.014890667,-10.028816,-140.54744
3.067778222,-12.118706,-51.12368
3.120665778,-19.618038,52.268772
3.173553333,-27.511747,-173.97006
3.226440889,-33.635998,-33.678078
3.279328444,-36.208923,118.99489
3.332216,-40.665207,-88.170593
3.385103556,-44.485699,44.98946
3.437991111,-44.502781,-151.19016
3.490878667,-50.56525,-16.099627
3.543766222,-53.185623,132.96581
3.596653778,-55.923477,-66.263054
3.649541333,-56.31332,130.76323
3.702428889,-54.545376,-90.901817
3.755316444,-51.564053,60.447258
3.808204,-52.72205,-146.80435
3.861091556,-52.51268,-2.7311137
3.913979111,-53.140202,169.84743
3.966866667,-53.05249,-33.80434
4.019754222,-50.666298,149.25108
4.072641778,-50.83012,-59.146152
4.125529333,-50.924366,105.57063
4.178416889,-49.894386,-97.572784
4.231304444,-49.541256,67.879326
4.284192,-51.603279,-133.79176
4.337079556,-50.152622,21.472986
4.389967111,-52.051502,-170.42305
4.442854667,-51.564743,-22.255831
4.495742222,-54.703968,141.93524
4.548629778,-56.186325,-61.182281
4.601517333,-56.91037,88.012123
4.654404889,-57.726818,-156.17389
4.707292444,-57.821384,1.7815747
4.76018,-54.024441,124.40444
4.813067556,-51.485699,-80.275932
4.865955111,-51.517704,95.37114
4.918842667,-46.668575,-110.95461
4.971730222,-45.425377,41.936138
5.024617778,-43.081005,-156.22171
5.077505333,-40.823498,-4.9476137
5.130392889,-42.465096,151.07309
5.183280444,-40.677223,-43.125397
5.236168,-42.871315,132.7959
5.289055556,-40.150562,-52.399719
5.341943111,-39.37254,99.08168
5.394830667,-38.735481,-93.580025
5.447718222,-37.251732,71.928497
5.500605778,-37.685566,-122.72226
5.553493333,-37.09631,36.314301
5.606380889,-38.260899,-152.33607
5.659268444,-36.085121,15.23834
5.712156,-37.483265,-166.5094
5.765043556,-35.050331,6.5283446
5.817931111,-33.470409,173.20213
5.870818667,-31.751234,-37.049244
5.923706222,-30.665943,135.5305
5.976593778,-31.884909,-76.576782
6.029481333,-30.419765,96.833641
6.082368889,-31.269293,-97.466461
6.135256444,-29.932173,65.177246
6.188144,-30.087479,-131.09814
6.241031556,-28.592749,34.506668
6.293919111,-29.852072,-168.52255
6.346806667,-29.463392,-7.9075098
6.399694222,-30.93026,171.90158
6.452581778,-29.947651,-30.9478
6.505469333,-29.045811,146.48332
6.558356889,-29.860184,-63.606411
6.611244444,-29.613962,112.51604
6.664132,-29.800097,-87.799202
6.717019556,-29.023554,87.894478
6.769907111,-28.938801,-120.39111
6.822794667,-27.839678,48.420353
6.875682222,-30.873041,-150.29636
6.928569778,-28.858292,16.654463
6.981457333,-30.128996,-170.60213
7.034344889,-29.557159,-15.720673
7.087232444,-30.03587,152.67767
7.14012,-29.546875,-52.060593
7.193007556,-31.990036,117.4243
7.245895111,-31.957304,-83.305527
7.298782667,-33.707317,84.804298
7.351670222,-35.232658,-117.07705
7.404557778,-38.769653,55.07637
7.457445333,-41.43742,-126.74386
7.510332889,-43.28183,65.56842
7.563220444,-43.394199,-98.247375
7.616108,-40.75251,85.922668
7.668995556,-38.931011,-99.224327
7.721883111,-37.043018,70.234116
7.774770667,-35.505764,-123.15712
7.827658222,-34.831596,47.42783
7.880545778,-33.213028,-154.52902
7.933433333,-33.460056,14.449265
7.986320889,-33.052006,174.38823
8.039208444,-32.524078,-19.543783
8.092096,-33.504246,144.09283
8.144983556,-33.969429,-48.307526
8.197871111,-33.85363,110.99738
8.250758667,-35.493534,-76.883041
8.303646222,-37.85183,89.768311
8.356533778,-38.632095,-88.346817
8.409421333,-38.657455,110.41756
8.462308889,-36.872688,-75.363129
8.515196444,-34.898994,105.96639
8.568084,-32.254261,-90.138435
8.620971556,-30.498766,74.463081
8.673859111,-29.389736,-120.31426
8.726746667,-28.578093,31.52692
8.779634222,-29.029478,-156.40514
8.832521778,-30.24394,12.078563
8.885409333,-26.887098,-177.84193
8.938296889,-27.766468,-12.323819
8.991184444,-25.928814,142.74367
9.044072,-27.024363,-47.555222
9.096959556,-26.078041,109.80166
9.149847111,-27.302765,-75.544769
9.202734667,-26.305199,75.731796
9.255622222,-26.638491,-99.834618
9.308509778,-27.543238,48.131142
9.361397333,-25.995573,-132.04504
9.414284889,-28.276531,28.187025
9.467172444,-26.617859,-159.9417
9.52006,-27.737789,4.4802556
9.572947556,-26.715729,171.32001
9.625835111,-27.58378,-19.170187
9.678722667,-26.465588,146.10756
9.731610222,-27.29195,-46.988422
9.784497778,-26.652483,118.56461
9.837385333,-27.001451,-72.799576
9.890272889,-26.617382,91.156128
9.943160444,-27.254974,-103.23564
9.996048,-26.907209,63.905388
10.04893556,-27.222954,-129.92375
10.10182311,-26.604164,36.476021
10.15471067,-28.299761,-162.5891
10.20759822,-27.229462,2.1942577
10.26048578,-29.904251,172.96808
10.31337333,-29.419254,-26.656137
10.36626089,-30.859747,153.09732
10.41914844,-31.073278,-41.386658
10.472036,-31.778177,139.31145
10.52492356,-30.854277,-57.596111
10.57781111,-31.006863,123.25446
10.63069867,-30.580778,-81.60601
10.68358622,-30.023453,103.70162
10.73647378,-31.319056,-102.75233
10.78936133,-29.330505,77.33297
10.84224889,-31.16177,-118.72424
10.89513644,-29.446695,56.398113
10.948024,-30.156239,-141.24095
11.00091156,-28.275862,34.544544
11.05379911,-30.015438,-164.50903
11.10668667,-26.953598,3.2923563
11.15957422,-29.482689,174.93617
11.21246178,-27.186815,-30.151939
11.26534933,-28.987566,152.40712
11.31823689,-27.901922,-52.689278
11.37112444,-28.260647,125.94168
11.424012,-27.047092,-77.092751
11.47689956,-27.771431,105.27814
11.52978711,-27.316845,-105.38802
11.58267467,-25.376833,79.618149
11.63556222,-27.341702,-125.71366
11.68844978,-24.339584,42.697735
11.74133733,-26.068213,-151.70351
11.79422489,-24.710485,9.1542511
11.84711244,-25.727547,176.80977
11.9,-24.742836,-19.80917


==> figSimID09.csv <==
2.5,-102.6186062
2.51,-102.1620975
2.52,-101.7125505
2.53,-101.2695389
2.54,-100.832669
2.55,-100.4015756
2.56,-99.97592011
2.57,-99.55538706
2.58,-99.13968253
2.59,-98.72853192
2.6,-98.32167819
2.61,-97.91888034
2.62,-97.51991202
2.63,-97.12456026
2.64,-96.73262436
2.65,-96.34391486
2.66,-95.95825269
2.67,-95.57546829
2.68,-95.19540089
2.69,-94.81789787
2.7,-94.44281408
2.71,-94.07001136
2.72,-93.69935796
2.73,-93.33072815
2.74,-92.96400173
2.75,-92.59906368
2.76,-92.23580379
2.77,-91.87411634
2.78,-91.51389977
2.79,-91.15505645
2.8,-90.79749237
2.81,-90.44111695
2.82,-90.08584278
2.83,-89.73158542
2.84,-89.37826323
2.85,-89.0257972
2.86,-88.67411074
2.87,-88.32312957
2.88,-87.97278155
2.89,-87.62299656
2.9,-87.27370637
2.91,-86.92484451
2.92,-86.5763462
2.93,-86.22814819
2.94,-85.8801887
2.95,-85.5324073
2.96,-85.18474487
2.97,-84.83714346
2.98,-84.48954625
2.99,-84.14189745
3,-83.79414228
3.01,-83.44622682
3.02,-83.09809804
3.03,-82.74970365
3.04,-82.40099213
3.05,-82.0519126
3.06,-81.7024148
3.07,-81.35244906
3.08,-81.0019662
3.09,-80.65091753
3.1,-80.29925476
3.11,-79.94693003
3.12,-79.59389576
3.13,-79.24010472
3.14,-78.8855099
3.15,-78.53006453
3.16,-78.173722
3.17,-77.81643588
3.18,-77.4581598
3.19,-77.0988475
3.2,-76.73845272
3.21,-76.37692923
3.22,-76.01423075
3.23,-75.65031093
3.24,-75.28512332
3.25,-74.91862133
3.26,-74.5507582
3.27,-74.18148697
3.28,-73.81076042
3.29,-73.43853108
3.3,-73.06475115
3.31,-72.68937251
3.32,-72.31234663
3.33,-71.93362458
3.34,-71.55315699
3.35,-71.17089398
3.36,-70.78678514
3.37,-70.40077952
3.38,-70.01282555
3.39,-69.62287099
3.4,-69.23086295
3.41,-68.83674779
3.42,-68.44047108
3.43,-68.0419776
3.44,-67.64121123
3.45,-67.23811494
3.46,-66.83263074
3.47,-66.4246996
3.48,-66.01426143
3.49,-65.60125499
3.5,-65.18561785
3.51,-64.76728631
3.52,-64.34619537
3.53,-63.92227862
3.54,-63.4954682
3.55,-63.06569469
3.56,-62.63288706
3.57,-62.19697261
3.58,-61.7578768
3.59,-61.31552326
3.6,-60.86983361
3.61,-60.42072741
3.62,-59.96812203
3.63,-59.51193255
3.64,-59.05207161
3.65,-58.58844933
3.66,-58.12097311
3.67,-57.64954757
3.68,-57.17407431
3.69,-56.69445183
3.7,-56.21057528
3.71,-55.72233634
3.72,-55.22962299
3.73,-54.7323193
3.74,-54.23030523
3.75,-53.72345636
3.76,-53.21164367
3.77,-52.69473322
3.78,-52.17258591
3.79,-51.64505711
3.8,-51.11199636
3.81,-50.57324698
3.82,-50.02864567
3.83,-49.47802212
3.84,-48.92119849
3.85,-48.35798898
3.86,-47.78819922
3.87,-47.21162572
3.88,-46.62805524
3.89,-46.03726406
3.9,-45.43901723
3.91,-44.83306779
3.92,-44.21915578
3.93,-43.59700734
3.94,-42.96633356
3.95,-42.32682929
3.96,-41.67817188
3.97,-41.02001967
3.98,-40.35201042
3.99,-39.67375956
4,-38.98485821
4.01,-38.28487104
4.02,-37.57333381
4.03,-36.84975075
4.04,-36.11359156
4.05,-35.36428807
4.06,-34.60123054
4.07,-33.82376349
4.08,-33.03118111
4.09,-32.22272208
4.1,-31.39756376
4.11,-30.55481581
4.12,-29.69351309
4.13,-28.81260773
4.14,-27.91096068
4.15,-26.98733235
4.16,-26.04037301
4.17,-25.06861281
4.18,-24.07045245
4.19,-23.04415529
4.2,-21.98784292
4.21,-20.89949716
4.22,-19.77697371
4.23,-18.61803567
4.24,-17.4204208
4.25,-16.18196503
4.26,-14.90081876
4.27,-13.5758153
4.28,-12.20708466
4.29,-10.7970543
4.3,-9.352033379
4.31,-7.884602316
4.32,-6.416911209
4.33,-4.98446797
4.34,-3.638683799
4.35,-2.444375034
4.36,-1.467580446
4.37,-0.753917353
4.38,-0.308698161
4.39,-0.094463695
4.4,-0.048144327
4.41,-0.103739807
4.42,-0.207056687
4.43,-0.320100917
4.44,-0.419330414
4.45,-0.491998475
4.46,-0.532745568
4.47,-0.541068903
4.48,-0.519628146
4.49,-0.473161707
4.5,-0.407791278
4.51,-0.330543046
4.52,-0.248965062
4.53,-0.170762705
4.54,-0.103410731
4.55,-0.053734588
4.56,-0.027485563
4.57,-0.028959341
4.58,-0.060718615
4.59,-0.123471916
4.6,-0.216133664
4.61,-0.336053406
4.62,-0.479368618
4.63,-0.641416703
4.64,-0.817141909
4.65,-1.001447999
4.66,-1.189469305
4.67,-1.376753544
4.68,-1.559364606
4.69,-1.733921415
4.7,-1.897591083
4.71,-2.048053015
4.72,-2.183447336
4.73,-2.302317397
4.74,-2.403552858
4.75,-2.486337308
4.76,-2.550102567
4.77,-2.594490607
4.78,-2.619323282
4.79,-2.624579706
4.8,-2.610380907
4.81,-2.576981397
4.82,-2.524767319
4.83,-2.454260948
4.84,-2.366131368
4.85,-2.261211243
4.86,-2.140519519
4.87,-2.005289823
4.88,-1.857003998
4.89,-1.697429723
4.9,-1.528660398
4.91,-1.353154325
4.92,-1.173768763
4.93,-0.993782636
4.94,-0.816899763
4.95,-0.647222889
4.96,-0.48918816
4.97,-0.347450872
4.98,-0.226717422
4.99,-0.131525775
5,-0.065987262
5.01,-0.033514262
5.02,-0.036567965
5.03,-0.076464126
5.04,-0.15326953
5.05,-0.265807786
5.06,-0.411773404
5.07,-0.587933825
5.08,-0.790385715
5.09,-1.014827598
5.1,-1.256815383
5.11,-1.511977335
5.12,-1.776176817
5.13,-2.045621312
5.14,-2.316923363
5.15,-2.587122747
5.16,-2.85368021
5.17,-3.11445229
5.18,-3.367655083
5.19,-3.611822887
5.2,-3.845765853
5.21,-4.068529329
5.22,-4.279356424
5.23,-4.477654561
5.24,-4.662966215
5.25,-4.83494374
5.26,-4.993327986
5.27,-5.137930306
5.28,-5.268617548
5.29,-5.385299625
5.3,-5.48791928
5.31,-5.576443728
5.32,-5.650857872
5.33,-5.711158857
5.34,-5.757351767
5.35,-5.789446284
5.36,-5.807454203
5.37,-5.811387693
5.38,-5.801258239
5.39,-5.77707623
5.4,-5.738851186
5.41,-5.686592616
5.42,-5.620311572
5.43,-5.540022957
5.44,-5.44574868
5.45,-5.337521806
5.46,-5.215391861
5.47,-5.079431514
5.48,-4.929744902
5.49,-4.766477905
5.5,-4.589830763
5.51,-4.400073446
5.52,-4.197564267
5.53,-3.982772262
5.54,-3.756303828
5.55,-3.518934102
5.56,-3.271643356
5.57,-3.015658414
5.58,-2.752498545
5.59,-2.484024465
5.6,-2.212487842
5.61,-1.940577028
5.62,-1.671452592
5.63,-1.408763796
5.64,-1.156634804
5.65,-0.91960793
5.66,-0.70253168
5.67,-0.510385035
5.68,-0.348037479
5.69,-0.219956636
5.7,-0.12989028
5.71,-0.080562963
5.72,-0.073434238
5.73,-0.108561011
5.74,-0.184590072
5.75,-0.298882213
5.76,-0.447744288
5.77,-0.626727901
5.78,-0.830947623
5.79,-1.055377356
5.8,-1.295096445
5.81,-1.545472119
5.82,-1.802277641
5.83,-2.061754024
5.84,-2.32062736
5.85,-2.576094513
5.86,-2.825788588
5.87,-3.067733306
5.88,-3.300292945
5.89,-3.522122339
5.9,-3.732119671
5.91,-3.929383547
5.92,-4.113174931
5.93,-4.282883997
5.94,-4.438001595
5.95,-4.578094883
5.96,-4.702786573
5.97,-4.811737276
5.98,-4.90463043
5.99,-4.981159357
6,-5.041016068
6.01,-5.083881478
6.02,-5.109416793
6.03,-5.11725589
6.04,-5.106998612
6.05,-5.078205017
6.06,-5.030390801
6.07,-4.963024319
6.08,-4.875526039
6.09,-4.7672718
6.1,-4.637602239
6.11,-4.485842304
6.12,-4.311337711
6.13,-4.11352067
6.14,-3.892029147
6.15,-3.646934128
6.16,-3.379225464
6.17,-3.092113808
6.18,-2.796156044
6.19,-2.541779574
6.2,-2.32462659
6.21,-1.829617502
6.22,-1.495124056
6.23,-1.255886867
6.24,-1.142949448
6.25,-1.22010402
6.26,-1.562955438
6.27,-2.240393433
6.28,-3.295444643
6.29,-4.738788236
6.3,-6.563483084
6.31,-8.774508985
6.32,-11.42263665
6.33,-14.64195904
6.34,-18.68009396
6.35,-23.56920102
6.36,-25.81624049
6.37,-22.14357557
6.38,-18.19960504
6.39,-15.17786982
6.4,-12.80670298
6.41,-10.85641355
6.42,-9.189345798
6.43,-7.723898028
6.44,-6.41176058
6.45,-5.225842014
6.46,-4.153752392
6.47,-3.193893157
6.48,-2.352452677
6.49,-1.640263446
6.5,-1.0690332
6.51,-0.647164596
6.52,-0.376104385
6.53,-0.248444719
6.54,-0.248462542
6.55,-0.354705487
6.56,-0.543418085
6.57,-0.791575827
6.58,-1.078858925
6.59,-1.388516987
6.6,-1.707421039
6.61,-2.025663358
6.62,-2.335983537
6.63,-2.633187172
6.64,-2.913635641
6.65,-3.174831482
6.66,-3.415096586
6.67,-3.633329419
6.68,-3.828824993
6.69,-4.001142623
6.7,-4.150009038
6.71,-4.275247037
6.72,-4.376722114
6.73,-4.454301144
6.74,-4.507818317
6.75,-4.537043996
6.76,-4.541651926
6.77,-4.521178924
6.78,-4.47496799
6.79,-4.402079009
6.8,-4.301136421
6.81,-4.17004972
6.82,-4.005460352
6.83,-3.801545052
6.84,-3.547111594
6.85,-3.217337328
6.86,-2.744006717
6.87,-1.860389943
6.88,-7.66511147
6.89,-5.003036383
6.9,-3.514787966
6.91,-2.841298744
6.92,-2.343317492
6.93,-1.910738001
6.94,-1.514164385
6.95,-1.147604953
6.96,-0.81495811
6.97,-0.525457401
6.98,-0.291348985
6.99,-0.12595641
7,-0.041601158
7.01,-0.04744055
7.02,-0.147643933
7.03,-0.340432728
7.04,-0.618296651
7.05,-0.969276682
7.06,-1.378839071
7.07,-1.831762168
7.08,-2.313615909
7.09,-2.811673622
7.1,-3.315304356
7.11,-3.815992983
7.12,-4.307145284
7.13,-4.783801017
7.14,-5.242334612
7.15,-5.680187968
7.16,-6.095657434
7.17,-6.487746715
7.18,-6.856097809
7.19,-7.20102457
7.2,-7.523706926
7.21,-7.826685911
7.22,-8.115018347
7.23,-8.39911164
7.24,-8.702644359
7.25,-9.089965833
7.26,-9.800725212
7.27,-12.13394244
7.28,-6.547976338
7.29,-7.278068249
7.3,-7.57497645
7.31,-7.639366096
7.32,-7.575444567
7.33,-7.416085678
7.34,-7.171428274
7.35,-6.842253391
7.36,-6.424442508
7.37,-5.910824683
7.38,-5.292422058
7.39,-4.560301745
7.4,-3.709728675
7.41,-2.750063915
7.42,-1.727198274
7.43,-0.766968774
7.44,-0.125868985
7.45,-0.147777662
7.46,-1.009748114
7.47,-2.529067371
7.48,-4.362555842
7.49,-6.257393938
7.5,-8.090837988
7.51,-9.819094968
7.52,-11.43440752
7.53,-12.94304501
7.54,-14.35570426
7.55,-15.68365328
7.56,-16.93732235
7.57,-18.12589818
7.58,-19.25731125
7.59,-20.33836226
7.6,-21.37488393
7.61,-22.3718982
7.62,-23.33375492
7.63,-24.2642495
7.64,-25.16672096
7.65,-26.04413313
7.66,-26.89914207
7.67,-27.7341523
7.68,-28.55136431
7.69,-29.35281517
7.7,-30.1404139
7.71,-30.91597295
7.72,-31.68123704
7.73,-32.43791033
7.74,-33.1876829
7.75,-33.93225757
7.76,-34.67337811
7.77,-35.41285989
7.78,-36.15262447
7.79,-36.89473979
7.8,-37.64146816
7.81,-38.39532503
7.82,-39.15915246
7.83,-39.93621313
7.84,-40.73031264
7.85,-41.54596219
7.86,-42.38859902
7.87,-43.26489201
7.88,-44.18317525
7.89,-45.15408019
7.9,-46.19148583
7.91,-47.31399976
7.92,-48.5473685
7.93,-49.92861319
7.94,-51.51361413
7.95,-53.39227715
7.96,-55.72265714
7.97,-58.82214905
7.98,-63.49068335
7.99,-73.11855203
8,-76.55798256
8.01,-63.81799465
8.02,-58.02302408
8.03,-54.04149044
8.04,-50.86506592
8.05,-48.10076896
8.06,-45.53900122
8.07,-43.03632383
8.08,-40.46608453
8.09,-37.68256378
8.1,-34.46970659
8.11,-30.41647516
8.12,-24.44806341
8.13,-10.98926945
8.14,-16.86989688
8.15,-25.6905131
8.16,-30.19195993
8.17,-33.22681015
8.18,-35.52990388
8.19,-37.40132382
8.2,-38.993219
8.21,-40.39358279
8.22,-41.65820994
8.23,-42.82510309
8.24,-43.92178232
8.25,-44.96935359
8.26,-45.984966
8.27,-46.98342594
8.28,-47.97836846
8.29,-48.98322197
8.3,-50.01213289
8.31,-51.08100412
8.32,-52.20883724
8.33,-53.4196727
8.34,-54.74565899
8.35,-56.23231576
8.36,-57.94835898
8.37,-60.0060133
8.38,-62.60914964
8.39,-66.19298608
8.4,-71.99969771
8.41,-87.68431678
8.42,-75.7277759
8.43,-67.36455849
8.44,-62.60340235
8.45,-59.15678575
8.46,-56.37359451
8.47,-53.97265108
8.48,-51.80290067
8.49,-49.76964925
8.5,-47.80494368
8.51,-45.85289238
8.52,-43.86040472
8.53,-41.76908128
8.54,-39.5049555
8.55,-36.96097988
8.56,-33.95973615
8.57,-30.1555907
8.58,-24.69521737
8.59,-14.4139294
8.6,-14.81436699
8.61,-23.96685135
8.62,-28.58988609
8.63,-31.6094393
8.64,-33.82686965
8.65,-35.56631082
8.66,-36.99015362
8.67,-38.19106109
8.68,-39.22675412
8.69,-40.13553592
8.7,-40.94407183
8.71,-41.67163737
8.72,-42.33259696
8.73,-42.93792875
8.74,-43.496204
8.75,-44.01423935
8.76,-44.49754467
8.77,-44.95063879
8.78,-45.37727741
8.79,-45.78062101
8.8,-46.163361
8.81,-46.52781625
8.82,-46.87600821
8.83,-47.20972051
8.84,-47.53054721
8.85,-47.83993272
8.86,-48.13920564
8.87,-48.42960856
8.88,-48.71232508
8.89,-48.98850558
8.9,-49.25929294
8.91,-49.52584956
8.92,-49.78938738
8.93,-50.05120261
8.94,-50.31271787
8.95,-50.57553527
8.96,-50.84150522
8.97,-51.11281867
8.98,-51.3921338
8.99,-51.68275477
9,-51.98889095


==> figSimID12.csv <==
1,-75.19582231
1.005,-75.1152948
1.01,-75.03478447
1.015,-74.9542875
1.02,-74.87380006
1.025,-74.79331836
1.03,-74.71283863
1.035,-74.63235713
1.04,-74.55187012
1.045,-74.4713739
1.05,-74.39086477
1.055,-74.31033905
1.06,-74.2297931
1.065,-74.14922326
1.07,-74.06862591
1.075,-73.98799744
1.08,-73.90733425
1.085,-73.82663276
1.09,-73.7458894
1.095,-73.66510061
1.1,-73.58426284
1.105,-73.50337255
1.11,-73.42242623
1.115,-73.34142034
1.12,-73.2603514
1.125,-73.1792159
1.13,-73.09801035
1.135,-73.01673127
1.14,-72.93537518
1.145,-72.85393863
1.15,-72.77241814
1.155,-72.69081026
1.16,-72.60911154
1.165,-72.52731854
1.17,-72.44542782
1.175,-72.36343592
1.18,-72.28133943
1.185,-72.19913491
1.19,-72.11681893
1.195,-72.03438806
1.2,-71.95183888
1.205,-71.86916795
1.21,-71.78637187
1.215,-71.7034472
1.22,-71.62039051
1.225,-71.5371984
1.23,-71.45386742
1.235,-71.37039415
1.24,-71.28677516
1.245,-71.20300703
1.25,-71.11908631
1.255,-71.03500958
1.26,-70.95077339
1.265,-70.8663743
1.27,-70.78180887
1.275,-70.69707364
1.28,-70.61216515
1.285,-70.52707995
1.29,-70.44181457
1.295,-70.35636554
1.3,-70.27072938
1.305,-70.18490261
1.31,-70.09888174
1.315,-70.01266327
1.32,-69.92624369
1.325,-69.83961951
1.33,-69.75278719
1.335,-69.66574321
1.34,-69.57848403
1.345,-69.49100612
1.35,-69.40330592
1.355,-69.31537987
1.36,-69.22722439
1.365,-69.13883591
1.37,-69.05021083
1.375,-68.96134557
1.38,-68.8722365
1.385,-68.78288
1.39,-68.69327245
1.395,-68.60341021
1.4,-68.51328961
1.405,-68.42290699
1.41,-68.33225868
1.415,-68.24134099
1.42,-68.15015022
1.425,-68.05868265
1.43,-67.96693456
1.435,-67.87490222
1.44,-67.78258188
1.445,-67.68996976
1.45,-67.59706211
1.455,-67.50385512
1.46,-67.41034499
1.465,-67.31652792
1.47,-67.22240006
1.475,-67.12795759
1.48,-67.03319664
1.485,-66.93811334
1.49,-66.84270381
1.495,-66.74696415
1.5,-66.65089044
1.505,-66.55447876
1.51,-66.45772518
1.515,-66.36062572
1.52,-66.26317643
1.525,-66.16537332
1.53,-66.06721238
1.535,-65.96868961
1.54,-65.86980097
1.545,-65.77054243
1.55,-65.67090992
1.555,-65.57089937
1.56,-65.47050669
1.565,-65.36972779
1.57,-65.26855854
1.575,-65.16699481
1.58,-65.06503246
1.585,-64.96266732
1.59,-64.85989522
1.595,-64.75671198
1.6,-64.65311337
1.605,-64.54909519
1.61,-64.44465321
1.615,-64.33978317
1.62,-64.23448082
1.625,-64.12874188
1.63,-64.02256205
1.635,-63.91593705
1.64,-63.80886255
1.645,-63.70133422
1.65,-63.59334773
1.655,-63.48489871
1.66,-63.37598279
1.665,-63.26659561
1.67,-63.15673276
1.675,-63.04638984
1.68,-62.93556243
1.685,-62.82424611
1.69,-62.71243643
1.695,-62.60012895
1.7,-62.4873192
1.705,-62.37400272
1.71,-62.26017501
1.715,-62.14583159
1.72,-62.03096796
1.725,-61.91557961
1.73,-61.79966202
1.735,-61.68321066
1.74,-61.56622099
1.745,-61.44868848
1.75,-61.33060858
1.755,-61.21197672
1.76,-61.09278835
1.765,-60.9730389
1.77,-60.8527238
1.775,-60.73183845
1.78,-60.6103783
1.785,-60.48833874
1.79,-60.36571518
1.795,-60.24250304
1.8,-60.11869772
1.805,-59.99429462
1.81,-59.86928915
1.815,-59.7436767
1.82,-59.61745267
1.825,-59.49061248
1.83,-59.36315151
1.835,-59.23506518
1.84,-59.10634889
1.845,-58.97699805
1.85,-58.84700808
1.855,-58.71637438
1.86,-58.58509239
1.865,-58.45315752
1.87,-58.32056522
1.875,-58.18731092
1.88,-58.05339006
1.885,-57.9187981
1.89,-57.7835305
1.895,-57.64758273
1.9,-57.51095028
1.905,-57.37362862
1.91,-57.23561327
1.915,-57.09689973
1.92,-56.95748353
1.925,-56.8173602
1.93,-56.67652528
1.935,-56.53497435
1.94,-56.39270297
1.945,-56.24970673
1.95,-56.10598123
1.955,-55.9615221
1.96,-55.81632495
1.965,-55.67038544
1.97,-55.52369922
1.975,-55.37626198
1.98,-55.22806941
1.985,-55.07911721
1.99,-54.9294011
1.995,-54.77891684
2,-54.62766015
2.005,-54.47562683
2.01,-54.32281264
2.015,-54.16921339
2.02,-54.01482488
2.025,-53.85964295
2.03,-53.70366342
2.035,-53.54688214
2.04,-53.38929496
2.045,-53.23089776
2.05,-53.07168641
2.055,-52.91165679
2.06,-52.75080477
2.065,-52.58912626
2.07,-52.42661714
2.075,-52.26327329
2.08,-52.09909061
2.085,-51.93406497
2.09,-51.76819224
2.095,-51.60146828
2.1,-51.43388894
2.105,-51.26545003
2.11,-51.09614736
2.115,-50.92597672
2.12,-50.75493383
2.125,-50.58301442
2.13,-50.41021415
2.135,-50.23652866
2.14,-50.0619535
2.145,-49.8864842
2.15,-49.7101162
2.155,-49.53284489
2.16,-49.35466557
2.165,-49.17557345
2.17,-48.99556364
2.175,-48.81463117
2.18,-48.63277094
2.185,-48.44997773
2.19,-48.26624617
2.195,-48.08157078
2.2,-47.89594589
2.205,-47.70936569
2.21,-47.52182415
2.215,-47.33331509
2.22,-47.14383209
2.225,-46.9533685
2.23,-46.76191745
2.235,-46.5694718
2.24,-46.37602413
2.245,-46.18156673
2.25,-45.98609157
2.255,-45.78959029
2.26,-45.59205417
2.265,-45.39347411
2.27,-45.1938406
2.275,-44.99314372
2.28,-44.79137307
2.285,-44.58851779
2.29,-44.38456649
2.295,-44.17950726
2.3,-43.97332759
2.305,-43.7660144
2.31,-43.55755395
2.315,-43.34793182
2.32,-43.13713288
2.325,-42.92514127
2.33,-42.71194031
2.335,-42.4975125
2.34,-42.28183945
2.345,-42.06490187
2.35,-41.84667947
2.355,-41.62715093
2.36,-41.40629388
2.365,-41.1840848
2.37,-40.96049897
2.375,-40.73551043
2.38,-40.50909192
2.385,-40.28121476
2.39,-40.05184887
2.395,-39.82096261
2.4,-39.58852277
2.405,-39.35449445
2.41,-39.11884099
2.415,-38.88152391
2.42,-38.64250278
2.425,-38.40173514
2.43,-38.15917642
2.435,-37.91477979
2.44,-37.66849611
2.445,-37.42027377
2.45,-37.1700586
2.455,-36.91779371
2.46,-36.66341937
2.465,-36.40687291
2.47,-36.14808848
2.475,-35.886997
2.48,-35.6235259
2.485,-35.35759902
2.49,-35.08913636
2.495,-34.81805391
2.5,-34.54426348
2.505,-34.26767239
2.51,-33.9881833
2.515,-33.70569393
2.52,-33.4200968
2.525,-33.13127892
2.53,-32.83912151
2.535,-32.54349964
2.54,-32.24428186
2.545,-31.94132986
2.55,-31.63449802
2.555,-31.32363297
2.56,-31.00857312
2.565,-30.68914809
2.57,-30.3651782
2.575,-30.03647382
2.58,-29.70283469
2.585,-29.36404921
2.59,-29.01989362
2.595,-28.67013116
2.6,-28.31451105
2.605,-27.9527675
2.61,-27.58461853
2.615,-27.20976467
2.62,-26.82788762
2.625,-26.43864864
2.63,-26.04168686
2.635,-25.63661738
2.64,-25.22302915
2.645,-24.80048263
2.65,-24.36850717
2.655,-23.92659808
2.66,-23.47421343
2.665,-23.01077035
2.67,-22.53564103
2.675,-22.04814813
2.68,-21.54755977
2.685,-21.03308385
2.69,-20.50386178
2.695,-19.95896154
2.7,-19.39737001
2.705,-18.8179847
2.71,-18.2196048
2.715,-17.6009219
2.72,-16.96051066
2.725,-16.29682018
2.73,-15.60816717
2.735,-14.89273296
2.74,-14.14856748
2.745,-13.37360573
2.75,-12.56570526
2.755,-11.72271901
2.76,-10.84262642
2.765,-9.923760255
2.77,-8.965188474
2.775,-7.967343796
2.78,-6.933038848
2.785,-5.869052389
2.79,-4.788482313
2.795,-3.713917029
2.8,-2.680927299
2.805,-1.740094223
2.81,-0.953921375
2.815,-0.384553612
2.82,-0.073221752
2.825,-0.022323999
2.83,-0.194107896
2.835,-0.527095862
2.84,-0.957117081
2.845,-1.430900937
2.85,-1.910160456
2.855,-2.369981431
2.86,-2.795380379
2.865,-3.178042736
2.87,-3.513858783
2.875,-3.801247225
2.88,-4.040077211
2.885,-4.23099866
2.89,-4.37503717
2.895,-4.473356313
2.9,-4.527125206
2.905,-4.537453106
2.91,-4.505368335
2.915,-4.431829005
2.92,-4.317759775
2.925,-4.164113754
2.93,-3.971962467
2.935,-3.742620115
2.94,-3.477811327
2.945,-3.179893941
2.95,-2.852149067
2.955,-2.499147641
2.96,-2.127191734
2.965,-1.744803918
2.97,-1.363191012
2.975,-0.996535066
2.98,-0.661874708
2.985,-0.378278468
2.99,-0.165068811
2.995,-0.039132313
3,-0.011841255
3.005,-0.086569737
3.01,-0.257804972
3.015,-0.512246275
3.02,-0.831399916
3.025,-1.194636905
3.03,-1.581769352
3.035,-1.974683486
3.04,-2.35803936
3.045,-2.719294427
3.05,-3.04834522
3.055,-3.337012632
3.06,-3.578507266
3.065,-3.766941564
3.07,-3.896913059
3.075,-3.963163551
3.08,-3.960316528
3.085,-3.882707542
3.09,-3.724354069
3.095,-3.479177372
3.1,-3.141723227
3.105,-2.70889902
3.11,-2.183769028
3.115,-1.583340552
3.12,-0.953196135
3.125,-0.390149029
3.13,-0.061168057
3.135,-0.175850553
3.14,-0.872001021
3.145,-2.102484175
3.15,-3.677539716
3.155,-5.400365759
3.16,-7.139705875
3.165,-8.827651974
3.17,-10.43581596
3.175,-11.95627754
3.18,-13.39060843
3.185,-14.74429644
3.19,-16.02408559
3.195,-17.23677107
3.2,-18.38869509
3.205,-19.48557252
3.21,-20.53246702
3.215,-21.53383141
3.22,-22.49357156
3.225,-23.41511474
3.23,-24.30147438
3.235,-25.1553079
3.24,-25.97896703
3.245,-26.77454084
3.25,-27.54389234
3.255,-28.2886894
3.26,-29.01043099
3.265,-29.71046931
3.27,-30.39002859
3.275,-31.05022113
3.28,-31.6920609
3.285,-32.31647525
3.29,-32.9243149
3.295,-33.51636259
3.3,-34.09334057
3.305,-34.65591705
3.31,-35.20471185
3.315,-35.74030133
3.32,-36.26322269
3.325,-36.77397776
3.33,-37.27303634
3.335,-37.76083916
3.34,-38.23780047
3.345,-38.70431036
3.35,-39.16073688
3.355,-39.6074278
3.36,-40.04471234
3.365,-40.47290258
3.37,-40.89229485
3.375,-41.30317089
3.38,-41.70579896
3.385,-42.10043478
3.39,-42.48732245
3.395,-42.86669523
3.4,-43.23877628
3.405,-43.60377935
3.41,-43.96190933
3.415,-44.31336286
3.42,-44.65832881
3.425,-44.99698873
3.43,-45.32951734
3.435,-45.65608285
3.44,-45.97684737
3.445,-46.29196721
3.45,-46.60159322
3.455,-46.90587108
3.46,-47.20494152
3.465,-47.49894061
3.47,-47.78799996
3.475,-48.07224695
3.48,-48.35180493
3.485,-48.62679339
3.49,-48.89732815
3.495,-49.16352151
3.5,-49.42548238
3.505,-49.68331649
3.51,-49.93712645
3.515,-50.18701191
3.52,-50.4330697
3.525,-50.67539389
3.53,-50.91407594
3.535,-51.14920478
3.54,-51.3808669
3.545,-51.60914647
3.55,-51.83412538
3.555,-52.05588338
3.56,-52.27449809
3.565,-52.49004513
3.57,-52.70259816
3.575,-52.91222896
3.58,-53.11900749
3.585,-53.32300195
3.59,-53.52427885
3.595,-53.72290304
3.6,-53.91893779
3.605,-54.11244486
3.61,-54.30348449
3.615,-54.4921155
3.62,-54.67839532
3.625,-54.86238003
3.63,-55.04412443
3.635,-55.22368203
3.64,-55.40110515
3.645,-55.57644491
3.65,-55.74975131
3.655,-55.92107323
3.66,-56.09045848
3.665,-56.25795386
3.67,-56.42360515
3.675,-56.58745717
3.68,-56.7495538
3.685,-56.90993803
3.69,-57.06865196
3.695,-57.22573687
3.7,-57.38123319
3.705,-57.5351806
3.71,-57.68761799
3.715,-57.83858354
3.72,-57.98811471
3.725,-58.13624828
3.73,-58.28302038
3.735,-58.42846651
3.74,-58.57262154
3.745,-58.71551978
3.75,-58.85719498
3.755,-58.99768034
3.76,-59.13700855
3.765,-59.27521181
3.77,-59.41232184
3.775,-59.54836992
3.78,-59.68338689
3.785,-59.81740319
3.79,-59.95044888
3.795,-60.08255365
3.8,-60.21374683
3.805,-60.34405745
3.81,-60.47351421
3.815,-60.60214555
3.82,-60.72997962
3.825,-60.85704436
3.83,-60.98336745
3.835,-61.10897639
3.84,-61.23389848
3.845,-61.35816087
3.85,-61.48179056
3.855,-61.60481444
3.86,-61.72725927
3.865,-61.84915176
3.87,-61.97051856
3.875,-62.09138625
3.88,-62.21178142
3.885,-62.33173066
3.89,-62.4512606
3.895,-62.57039791
3.9,-62.68916934
3.905,-62.80760172
3.91,-62.92572205
3.915,-63.04355743
3.92,-63.16113518
3.925,-63.27848279
3.93,-63.39562799
3.935,-63.51259879
3.94,-63.62942346
3.945,-63.74613062
3.95,-63.86274922
3.955,-63.9793086
3.96,-64.09583852
3.965,-64.21236921
3.97,-64.32893139
3.975,-64.4455563
3.98,-64.56227577
3.985,-64.67912223
3.99,-64.79612881
3.995,-64.9133293
4,-65.0307583
4.005,-65.14845119
4.01,-65.26644423
4.015,-65.38477463
4.02,-65.50348055
4.025,-65.62260123
4.03,-65.74217704
4.035,-65.86224954
4.04,-65.98286156
4.045,-66.10405731
4.05,-66.22588244
4.055,-66.34838413
4.06,-66.47161124
4.065,-66.59561433
4.07,-66.72044588
4.075,-66.84616033
4.08,-66.97281423
4.085,-67.10046643
4.09,-67.22917817
4.095,-67.35901325
4.1,-67.49003827
4.105,-67.62232273
4.11,-67.7559393
4.115,-67.890964
4.12,-68.02747647
4.125,-68.16556021
4.13,-68.30530287
4.135,-68.44679654
4.14,-68.5901381
4.145,-68.73542959
4.15,-68.88277855
4.155,-69.03229853
4.16,-69.1841095
4.165,-69.33833841
4.17,-69.49511972
4.175,-69.65459608
4.18,-69.81691895
4.185,-69.98224942
4.19,-70.15075906
4.195,-70.3226308
4.2,-70.49806004
4.205,-70.67725574
4.21,-70.8604418
4.215,-71.04785845
4.22,-71.23976391
4.225,-71.43643619
4.23,-71.63817524
4.235,-71.84530521
4.24,-72.05817716
4.245,-72.2771721
4.25,-72.50270443
4.255,-72.73522597
4.26,-72.97523053
4.265,-73.22325918
4.27,-73.47990652
4.275,-73.74582776
4.28,-74.02174726
4.285,-74.30846844
4.29,-74.60688561
4.295,-74.91799801
4.3,-75.24292677
4.305,-75.58293528
4.31,-75.93945407
4.315,-76.31411135
4.32,-76.70877082
4.325,-77.12557888
4.33,-77.56702432
4.335,-78.03601459
4.34,-78.53597446
4.345,-79.07097543
4.35,-79.6459083
4.355,-80.26671714
4.36,-80.94072301
4.365,-81.67708199
4.37,-82.4874503
4.375,-83.38697974
4.38,-84.39586108
4.385,-85.54182036
4.39,-86.86436849
4.395,-88.4225081
4.4,-90.30987238
4.405,-92.68769319
4.41,-95.86684727
4.415,-100.5434196
4.42,-108.0479121
4.425,-106.9643067
4.43,-99.51764375
4.435,-94.81004468
4.44,-91.48871643
4.445,-88.92151816
4.45,-86.82119272
4.455,-85.03652697
4.46,-83.47873504
4.465,-82.09139088
4.47,-80.83644319
4.475,-79.6870254
4.48,-78.62346011
4.485,-77.63089721
4.49,-76.69784606
4.495,-75.81522456
4.5,-74.97572136
4.505,-74.17335504
4.51,-73.40316157
4.515,-72.66096771
4.52,-71.94322328
4.525,-71.24687496
4.53,-70.56926961
4.535,-69.90807928
4.54,-69.26124204
4.545,-68.6269149
4.55,-68.00343572
4.555,-67.38929204
4.56,-66.78309533
4.565,-66.18355935
4.57,-65.58948179
4.575,-64.99972838
4.58,-64.41321904
4.585,-63.82891545
4.59,-63.24580984
4.595,-62.66291448
4.6,-62.07925177
4.605,-61.49384458
4.61,-60.9057066
4.615,-60.31383249
4.62,-59.71718754
4.625,-59.11469662
4.63,-58.50523209
4.635,-57.88760018
4.64,-57.26052569
4.645,-56.62263413
4.65,-55.97243091
4.655,-55.30827649
4.66,-54.62835653
4.665,-53.93064537
4.67,-53.2128611
4.675,-52.47240915
4.68,-51.70631104
4.685,-50.9111127
4.69,-50.08276507
4.695,-49.21646599
4.7,-48.30644695
4.705,-47.34568004
4.71,-46.32546584
4.715,-45.23483905
4.72,-44.05968547
4.725,-42.78138347
4.73,-41.37462537
4.735,-39.80374173
4.74,-38.01609505
4.745,-35.92920014
4.75,-33.40271956
4.755,-30.16734047
4.76,-25.59432429
4.765,-17.51088058
4.77,-5.15796524
4.775,-20.83084136
4.78,-26.67582183
4.785,-30.22551463
4.79,-32.74759786
4.795,-34.68463936
4.8,-36.243297
4.805,-37.53681291
4.81,-38.63395259
4.815,-39.57958523
4.82,-40.40458646
4.825,-41.13108914
4.83,-41.77548001
4.835,-42.35021184
4.84,-42.86495171
4.845,-43.32733722
4.85,-43.74349086
4.855,-44.11837957
4.86,-44.45607199
4.865,-44.75992638
4.87,-45.03273008
4.875,-45.27680468
4.88,-45.49408621
4.885,-45.68618686
4.89,-45.85444286
4.895,-45.99995165
4.9,-46.12360081
4.905,-46.22609026
4.91,-46.30794919
4.915,-46.36954831
4.92,-46.41110832
4.925,-46.43270482
4.93,-46.43426992
4.935,-46.41559075
4.94,-46.37630462
4.945,-46.31589072
4.95,-46.23365796
4.955,-46.12872826
4.96,-46.00001455
4.965,-45.84619214
4.97,-45.6656619
4.975,-45.45650295
4.98,-45.2164116
4.985,-44.94262218
4.99,-44.63180328
4.995,-44.27992033
5,-43.88205081


==> figSpecFinalA.csv <==
1.027600220064012859e+00,-1.214365463256835938e+02
1.030800860192038204e+00,-1.264976959228515625e+02
1.034001500320063771e+00,-1.312579803466796875e+02
1.037202140448089338e+00,-1.327685546875000000e+02
1.040402780576114905e+00,-1.186789550781250000e+02
1.043603420704140472e+00,-1.289296264648437500e+02
1.046804060832166039e+00,-1.234806518554687500e+02
1.050004700960191384e+00,-1.258064956665039062e+02
1.053205341088216951e+00,-1.257652511596679688e+02
1.056405981216242518e+00,-1.330106658935546875e+02
1.059606621344268085e+00,-1.223184356689453125e+02
1.062807261472293652e+00,-1.270612640380859375e+02
1.066007901600319219e+00,-1.271619338989257812e+02
1.069208541728344786e+00,-1.265705490112304688e+02
1.072409181856370131e+00,-1.264080200195312500e+02
1.075609821984395698e+00,-1.415791931152343750e+02
1.078810462112421265e+00,-1.351494140625000000e+02
1.082011102240446832e+00,-1.220986251831054688e+02
1.085211742368472398e+00,-1.369838409423828125e+02
1.088412382496497965e+00,-1.198438568115234375e+02
1.091613022624523310e+00,-1.286483459472656250e+02
1.094813662752548877e+00,-1.224663925170898438e+02
1.098014302880574444e+00,-1.193812255859375000e+02
1.101214943008600011e+00,-1.188044204711914062e+02
1.104415583136625578e+00,-1.180619735717773438e+02
1.107616223264651145e+00,-1.267974624633789062e+02
1.110816863392676490e+00,-1.278529968261718750e+02
1.114017503520702057e+00,-1.250383682250976562e+02
1.117218143648727624e+00,-1.313922119140625000e+02
1.120418783776753191e+00,-1.179117355346679688e+02
1.123619423904778758e+00,-1.339385528564453125e+02
1.126820064032804325e+00,-1.262433853149414062e+02
1.130020704160829892e+00,-1.394667510986328125e+02
1.133221344288855237e+00,-1.185109024047851562e+02
1.136421984416880804e+00,-1.248731079101562500e+02
1.139622624544906371e+00,-1.249015884399414062e+02
1.142823264672931938e+00,-1.213908920288085938e+02
1.146023904800957505e+00,-1.218863449096679688e+02
1.149224544928983072e+00,-1.200114746093750000e+02
1.152425185057008417e+00,-1.204343643188476562e+02
1.155625825185033984e+00,-1.307669982910156250e+02
1.158826465313059551e+00,-1.224861373901367188e+02
1.162027105441085117e+00,-1.232187728881835938e+02
1.165227745569110684e+00,-1.294765472412109375e+02
1.168428385697136251e+00,-1.192538986206054688e+02
1.171629025825161596e+00,-1.298741149902343750e+02
1.174829665953187163e+00,-1.208055572509765625e+02
1.178030306081212730e+00,-1.318776855468750000e+02
1.181230946209238297e+00,-1.199330291748046875e+02
1.184431586337263864e+00,-1.249847793579101562e+02
1.187632226465289431e+00,-1.216024093627929688e+02
1.190832866593314776e+00,-1.255491256713867188e+02
1.194033506721340343e+00,-1.177799224853515625e+02
1.197234146849365910e+00,-1.234851074218750000e+02
1.200434786977391477e+00,-1.226288528442382812e+02
1.203635427105417044e+00,-1.333130645751953125e+02
1.206836067233442611e+00,-1.234209289550781250e+02
1.210036707361468178e+00,-1.325977172851562500e+02
1.213237347489493523e+00,-1.203236999511718750e+02
1.216437987617519090e+00,-1.289454040527343750e+02
1.219638627745544657e+00,-1.225650711059570312e+02
1.222839267873570224e+00,-1.268812637329101562e+02
1.226039908001595791e+00,-1.276262664794921875e+02
1.229240548129621358e+00,-1.337482757568359375e+02
1.232441188257646703e+00,-1.222732315063476562e+02
1.235641828385672270e+00,-1.281459350585937500e+02
1.238842468513697836e+00,-1.224861145019531250e+02
1.242043108641723403e+00,-1.220550537109375000e+02
1.245243748769748970e+00,-1.243089675903320312e+02
1.248444388897774537e+00,-1.300402374267578125e+02
1.251645029025799882e+00,-1.311937255859375000e+02
1.254845669153825449e+00,-1.201293258666992188e+02
1.258046309281851016e+00,-1.320436096191406250e+02
1.261246949409876583e+00,-1.223971939086914062e+02
1.264447589537902150e+00,-1.291359100341796875e+02
1.267648229665927717e+00,-1.276921539306640625e+02
1.270848869793953284e+00,-1.275550765991210938e+02
1.274049509921978629e+00,-1.249652328491210938e+02
1.277250150050004196e+00,-1.236899719238281250e+02
1.280450790178029763e+00,-1.172099838256835938e+02
1.283651430306055330e+00,-1.211359863281250000e+02
1.286852070434080897e+00,-1.252787094116210938e+02
1.290052710562106464e+00,-1.303674621582031250e+02
1.293253350690131809e+00,-1.309339447021484375e+02
1.296453990818157376e+00,-1.230193939208984375e+02
1.299654630946182943e+00,-1.234409179687500000e+02
1.302855271074208510e+00,-1.260723953247070312e+02
1.306055911202234077e+00,-1.293927307128906250e+02
1.309256551330259644e+00,-1.244592742919921875e+02
1.312457191458284989e+00,-1.308030242919921875e+02
1.315657831586310555e+00,-1.221461639404296875e+02
1.318858471714336122e+00,-1.211722183227539062e+02
1.322059111842361689e+00,-1.279557876586914062e+02
1.325259751970387256e+00,-1.237866363525390625e+02
1.328460392098412823e+00,-1.358261260986328125e+02
1.331661032226438390e+00,-1.245633468627929688e+02
1.334861672354463735e+00,-1.233392410278320312e+02
1.338062312482489302e+00,-1.257297363281250000e+02
1.341262952610514869e+00,-1.275670089721679688e+02
1.344463592738540436e+00,-1.159101562500000000e+02
1.347664232866566003e+00,-1.350756988525390625e+02
1.350864872994591570e+00,-1.230635223388671875e+02
1.354065513122616915e+00,-1.342676086425781250e+02
1.357266153250642482e+00,-1.216806716918945312e+02
1.360466793378668049e+00,-1.198358306884765625e+02
1.363667433506693616e+00,-1.263138504028320312e+02
1.366868073634719183e+00,-1.257609405517578125e+02
1.370068713762744750e+00,-1.246324615478515625e+02
1.373269353890770095e+00,-1.271862716674804688e+02
1.376469994018795662e+00,-1.246760177612304688e+02
1.379670634146821229e+00,-1.164639282226562500e+02
1.382871274274846796e+00,-1.171511459350585938e+02
1.386071914402872363e+00,-1.230337371826171875e+02
1.389272554530897930e+00,-1.229027557373046875e+02
1.392473194658923497e+00,-1.221604614257812500e+02
1.395673834786948841e+00,-1.282987518310546875e+02
1.398874474914974408e+00,-1.203112182617187500e+02
1.402075115042999975e+00,-1.195969467163085938e+02
1.405275755171025542e+00,-1.224252319335937500e+02
1.408476395299051109e+00,-1.266123123168945312e+02
1.411677035427076676e+00,-1.243255157470703125e+02
1.414877675555102021e+00,-1.257460174560546875e+02
1.418078315683127588e+00,-1.261441421508789062e+02
1.421278955811153155e+00,-1.287477111816406250e+02
1.424479595939178722e+00,-1.238579406738281250e+02
1.427680236067204289e+00,-1.252650909423828125e+02
1.430880876195229856e+00,-1.224144668579101562e+02
1.434081516323255201e+00,-1.178138198852539062e+02
1.437282156451280768e+00,-1.249446563720703125e+02
1.440482796579306335e+00,-1.281133117675781250e+02
1.443683436707331902e+00,-1.206854629516601562e+02
1.446884076835357469e+00,-1.225602874755859375e+02
1.450084716963383036e+00,-1.217740707397460938e+02
1.453285357091408381e+00,-1.314595489501953125e+02
1.456485997219433948e+00,-1.276418228149414062e+02
1.459686637347459515e+00,-1.252464447021484375e+02
1.462887277475485082e+00,-1.202540435791015625e+02
1.466087917603510649e+00,-1.174508895874023438e+02
1.469288557731536216e+00,-1.213624191284179688e+02
1.472489197859561783e+00,-1.347747955322265625e+02
1.475689837987587127e+00,-1.304851226806640625e+02
1.478890478115612694e+00,-1.211770172119140625e+02
1.482091118243638261e+00,-1.198005981445312500e+02
1.485291758371663828e+00,-1.238125762939453125e+02
1.488492398499689395e+00,-1.219121856689453125e+02
1.491693038627714962e+00,-1.241163482666015625e+02
1.494893678755740307e+00,-1.177964553833007812e+02
1.498094318883765874e+00,-1.245202941894531250e+02
1.501294959011791441e+00,-1.405740814208984375e+02
1.504495599139817008e+00,-1.252964553833007812e+02
1.507696239267842575e+00,-1.301046447753906250e+02
1.510896879395868142e+00,-1.363499145507812500e+02
1.514097519523893487e+00,-1.295355987548828125e+02
1.517298159651919054e+00,-1.227695770263671875e+02
1.520498799779944621e+00,-1.335899047851562500e+02
1.523699439907970188e+00,-1.215660324096679688e+02
1.526900080035995755e+00,-1.239209365844726562e+02
1.530100720164021322e+00,-1.268610763549804688e+02
1.533301360292046889e+00,-1.213443756103515625e+02
1.536502000420072234e+00,-1.241161804199218750e+02
1.539702640548097801e+00,-1.334322357177734375e+02
1.542903280676123368e+00,-1.225213088989257812e+02
1.546103920804148935e+00,-1.324405822753906250e+02
1.549304560932174502e+00,-1.339091796875000000e+02
1.552505201060200068e+00,-1.277154312133789062e+02
1.555705841188225413e+00,-1.224320678710937500e+02
1.558906481316250980e+00,-1.275410995483398438e+02
1.562107121444276547e+00,-1.231320648193359375e+02
1.565307761572302114e+00,-1.367501678466796875e+02
1.568508401700327681e+00,-1.286775054931640625e+02
1.571709041828353248e+00,-1.273698501586914062e+02
1.574909681956378593e+00,-1.308201446533203125e+02
1.578110322084404160e+00,-1.257228775024414062e+02
1.581310962212429727e+00,-1.340619354248046875e+02
1.584511602340455294e+00,-1.293835601806640625e+02
1.587712242468480861e+00,-1.265723876953125000e+02
1.590912882596506428e+00,-1.225510330200195312e+02
1.594113522724531995e+00,-1.213731155395507812e+02
1.597314162852557340e+00,-1.234272842407226562e+02
1.600514802980582907e+00,-1.275573348999023438e+02
1.603715443108608474e+00,-1.280960388183593750e+02
1.606916083236634041e+00,-1.245682220458984375e+02
1.610116723364659608e+00,-1.190697402954101562e+02
1.613317363492685175e+00,-1.268413467407226562e+02
1.616518003620710520e+00,-1.284202117919921875e+02
1.619718643748736087e+00,-1.275877456665039062e+02
1.622919283876761654e+00,-1.257686462402343750e+02
1.626119924004787221e+00,-1.331163482666015625e+02
1.629320564132812788e+00,-1.202125701904296875e+02
1.632521204260838354e+00,-1.267314605712890625e+02
1.635721844388863699e+00,-1.253899917602539062e+02
1.638922484516889266e+00,-1.325989685058593750e+02
1.642123124644914833e+00,-1.235595779418945312e+02
1.645323764772940400e+00,-1.233188858032226562e+02
1.648524404900965967e+00,-1.409135131835937500e+02
1.651725045028991534e+00,-1.241294403076171875e+02
1.654925685157017101e+00,-1.273049316406250000e+02
1.658126325285042446e+00,-1.328344879150390625e+02
1.661326965413068013e+00,-1.363279571533203125e+02
1.664527605541093580e+00,-1.396805114746093750e+02
1.667728245669119147e+00,-1.483019104003906250e+02
1.670928885797144714e+00,-1.280095520019531250e+02
1.674129525925170281e+00,-1.243007507324218750e+02
1.677330166053195626e+00,-1.241203842163085938e+02
1.680530806181221193e+00,-1.230877685546875000e+02
1.683731446309246760e+00,-1.398841247558593750e+02
1.686932086437272327e+00,-1.255596466064453125e+02
1.690132726565297894e+00,-1.182529144287109375e+02
1.693333366693323461e+00,-1.290985717773437500e+02
1.696534006821348806e+00,-1.222043075561523438e+02
1.699734646949374373e+00,-1.210035095214843750e+02
1.702935287077399940e+00,-1.211804656982421875e+02
1.706135927205425507e+00,-1.171594619750976562e+02
1.709336567333451073e+00,-1.196729736328125000e+02
1.712537207461476640e+00,-1.214301986694335938e+02
1.715737847589501985e+00,-1.265260696411132812e+02
1.718938487717527552e+00,-1.269133148193359375e+02
1.722139127845553119e+00,-1.236129684448242188e+02
1.725339767973578686e+00,-1.239511489868164062e+02
1.728540408101604253e+00,-1.195747756958007812e+02
1.731741048229629820e+00,-1.247956008911132812e+02
1.734941688357655387e+00,-1.283233795166015625e+02
1.738142328485680732e+00,-1.222425384521484375e+02
1.741342968613706299e+00,-1.378142700195312500e+02
1.744543608741731866e+00,-1.160717010498046875e+02
1.747744248869757433e+00,-1.188511810302734375e+02
1.750944888997783000e+00,-1.266428070068359375e+02
1.754145529125808567e+00,-1.245173263549804688e+02
1.757346169253833912e+00,-1.294034271240234375e+02
1.760546809381859479e+00,-1.302998962402343750e+02
1.763747449509885046e+00,-1.277216415405273438e+02
1.766948089637910613e+00,-1.191919403076171875e+02
1.770148729765936180e+00,-1.289066009521484375e+02
1.773349369893961747e+00,-1.338889007568359375e+02
1.776550010021987092e+00,-1.219597320556640625e+02
1.779750650150012659e+00,-1.220287170410156250e+02
1.782951290278038226e+00,-1.264992904663085938e+02
1.786151930406063792e+00,-1.258041076660156250e+02
1.789352570534089359e+00,-1.243405075073242188e+02
1.792553210662114926e+00,-1.316408233642578125e+02
1.795753850790140493e+00,-1.289780273437500000e+02
1.798954490918165838e+00,-1.296585540771484375e+02
1.802155131046191405e+00,-1.170689697265625000e+02
1.805355771174216972e+00,-1.226854400634765625e+02
1.808556411302242539e+00,-1.236142120361328125e+02
1.811757051430268106e+00,-1.236220169067382812e+02
1.814957691558293673e+00,-1.348529663085937500e+02
1.818158331686319018e+00,-1.201818389892578125e+02
1.821358971814344585e+00,-1.171731567382812500e+02
1.824559611942370152e+00,-1.244446105957031250e+02
1.827760252070395719e+00,-1.259595413208007812e+02
1.830960892198421286e+00,-1.203599395751953125e+02
1.834161532326446853e+00,-1.228202362060546875e+02
1.837362172454472198e+00,-1.236498794555664062e+02
1.840562812582497765e+00,-1.257734909057617188e+02
1.843763452710523332e+00,-1.213617401123046875e+02
1.846964092838548899e+00,-1.247103424072265625e+02
1.850164732966574466e+00,-1.179977493286132812e+02
1.853365373094600033e+00,-1.257449417114257812e+02
1.856566013222625600e+00,-1.314908752441406250e+02
1.859766653350650945e+00,-1.168197479248046875e+02
1.862967293478676511e+00,-1.200152893066406250e+02
1.866167933606702078e+00,-1.350973663330078125e+02
1.869368573734727645e+00,-1.321528778076171875e+02
1.872569213862753212e+00,-1.300581512451171875e+02
1.875769853990778779e+00,-1.186452941894531250e+02
1.878970494118804124e+00,-1.249307022094726562e+02
1.882171134246829691e+00,-1.171784515380859375e+02
1.885371774374855258e+00,-1.264951782226562500e+02
1.888572414502880825e+00,-1.273244094848632812e+02
1.891773054630906392e+00,-1.182916336059570312e+02
1.894973694758931959e+00,-1.187690963745117188e+02
1.898174334886957304e+00,-1.270347137451171875e+02
1.901374975014982871e+00,-1.267372665405273438e+02
1.904575615143008438e+00,-1.284250030517578125e+02
1.907776255271034005e+00,-1.258181533813476562e+02
1.910976895399059572e+00,-1.197558364868164062e+02
1.914177535527085139e+00,-1.210476379394531250e+02
1.917378175655110706e+00,-1.232665481567382812e+02
1.920578815783136051e+00,-1.180878829956054688e+02
1.923779455911161618e+00,-1.247464218139648438e+02
1.926980096039187185e+00,-1.214646072387695312e+02
1.930180736167212752e+00,-1.233684539794921875e+02
1.933381376295238319e+00,-1.284841308593750000e+02
1.936582016423263886e+00,-1.213711471557617188e+02
1.939782656551289231e+00,-1.288379821777343750e+02
1.942983296679314797e+00,-1.295715942382812500e+02
1.946183936807340364e+00,-1.250014648437500000e+02
1.949384576935365931e+00,-1.265987854003906250e+02
1.952585217063391498e+00,-1.288158569335937500e+02
1.955785857191417065e+00,-1.293228607177734375e+02
1.958986497319442410e+00,-1.278322296142578125e+02
1.962187137447467977e+00,-1.183200912475585938e+02
1.965387777575493544e+00,-1.205113601684570312e+02
1.968588417703519111e+00,-1.193780517578125000e+02
1.971789057831544678e+00,-1.230662002563476562e+02
1.974989697959570245e+00,-1.254218597412109375e+02
1.978190338087595812e+00,-1.269012832641601562e+02
1.981390978215621157e+00,-1.206585083007812500e+02
1.984591618343646724e+00,-1.317118988037109375e+02
1.987792258471672291e+00,-1.298685607910156250e+02
1.990992898599697858e+00,-1.241278533935546875e+02
1.994193538727723425e+00,-1.233894653320312500e+02
1.997394178855748992e+00,-1.227767868041992188e+02
2.000594818983774559e+00,-1.274584503173828125e+02
2.003795459111799904e+00,-1.272093429565429688e+02
2.006996099239825693e+00,-1.313100585937500000e+02
2.010196739367851038e+00,-1.227429962158203125e+02
2.013397379495876383e+00,-1.274778442382812500e+02
2.016598019623902172e+00,-1.207538299560546875e+02
2.019798659751927516e+00,-1.382215881347656250e+02
2.022999299879953305e+00,-1.269318542480468750e+02
2.026199940007978650e+00,-1.249660339355468750e+02
2.029400580136003995e+00,-1.153159255981445312e+02
2.032601220264029784e+00,-1.225449523925781250e+02
2.035801860392055129e+00,-1.234852981567382812e+02
2.039002500520080918e+00,-1.193211364746093750e+02
2.042203140648106263e+00,-1.346270141601562500e+02
2.045403780776132052e+00,-1.220783767700195312e+02
2.048604420904157397e+00,-1.176255645751953125e+02
2.051805061032182742e+00,-1.201270828247070312e+02
2.055005701160208531e+00,-1.197925872802734375e+02
2.058206341288233876e+00,-1.265984878540039062e+02
2.061406981416259665e+00,-1.234508514404296875e+02
2.064607621544285010e+00,-1.246471939086914062e+02
2.067808261672310799e+00,-1.279863433837890625e+02
2.071008901800336144e+00,-1.152284851074218750e+02
2.074209541928361489e+00,-1.196408691406250000e+02
2.077410182056387278e+00,-1.231006393432617188e+02
2.080610822184412623e+00,-1.216086273193359375e+02
2.083811462312438412e+00,-1.184221115112304688e+02
2.087012102440463757e+00,-1.266400299072265625e+02
2.090212742568489102e+00,-1.266965866088867188e+02
2.093413382696514891e+00,-1.180032730102539062e+02
2.096614022824540235e+00,-1.198545227050781250e+02
2.099814662952566025e+00,-1.254027328491210938e+02
2.103015303080591369e+00,-1.223568725585937500e+02
2.106215943208617158e+00,-1.250244445800781250e+02
2.109416583336642503e+00,-1.187386322021484375e+02
2.112617223464667848e+00,-1.205554809570312500e+02
2.115817863592693637e+00,-1.259755096435546875e+02
2.119018503720718982e+00,-1.264005661010742188e+02
2.122219143848744771e+00,-1.165776824951171875e+02
2.125419783976770116e+00,-1.285685272216796875e+02
2.128620424104795905e+00,-1.266604232788085938e+02
2.131821064232821250e+00,-1.183949890136718750e+02
2.135021704360846595e+00,-1.250491180419921875e+02
2.138222344488872384e+00,-1.321574554443359375e+02
2.141422984616897729e+00,-1.233032989501953125e+02
2.144623624744923518e+00,-1.357421875000000000e+02
2.147824264872949307e+00,-1.247397460937500000e+02
2.151024905000975096e+00,-1.224903717041015625e+02
2.154225545129001329e+00,-1.316358642578125000e+02
2.157426185257027118e+00,-1.235794830322265625e+02
2.160626825385053351e+00,-1.139065246582031250e+02
2.163827465513079140e+00,-1.212375030517578125e+02
2.167028105641105373e+00,-1.201684341430664062e+02
2.170228745769131162e+00,-1.238775558471679688e+02
2.173429385897157395e+00,-1.264822387695312500e+02
2.176630026025183184e+00,-1.190397872924804688e+02
2.179830666153209418e+00,-1.231398925781250000e+02
2.183031306281235207e+00,-1.325670928955078125e+02
2.186231946409261440e+00,-1.196010971069335938e+02
2.189432586537287229e+00,-1.170847778320312500e+02
2.192633226665313462e+00,-1.401670074462890625e+02
2.195833866793339251e+00,-1.203017578125000000e+02
2.199034506921365040e+00,-1.183260116577148438e+02
2.202235147049391273e+00,-1.281848602294921875e+02
2.205435787177417062e+00,-1.234772796630859375e+02
2.208636427305443295e+00,-1.388061981201171875e+02
2.211837067433469084e+00,-1.168503646850585938e+02
2.215037707561495317e+00,-1.298440093994140625e+02
2.218238347689521106e+00,-1.258662414550781250e+02
2.221438987817547339e+00,-1.316937713623046875e+02
2.224639627945573128e+00,-1.298620758056640625e+02
2.227840268073599361e+00,-1.208561706542968750e+02
2.231040908201625150e+00,-1.252292861938476562e+02
2.234241548329651383e+00,-1.293249969482421875e+02
2.237442188457677172e+00,-1.323567199707031250e+02
2.240642828585703406e+00,-1.215595245361328125e+02
2.243843468713729195e+00,-1.308810119628906250e+02
2.247044108841755428e+00,-1.359868774414062500e+02
2.250244748969781217e+00,-1.280724334716796875e+02
2.253445389097807450e+00,-1.212807083129882812e+02
2.256646029225833239e+00,-1.265641250610351562e+02
2.259846669353859472e+00,-1.181483230590820312e+02
2.263047309481885261e+00,-1.199861679077148438e+02
2.266247949609911494e+00,-1.304954376220703125e+02
2.269448589737937283e+00,-1.211713333129882812e+02
2.272649229865963516e+00,-1.244127044677734375e+02
2.275849869993989305e+00,-1.195858078002929688e+02
2.279050510122015538e+00,-1.239764099121093750e+02
2.282251150250041327e+00,-1.249434585571289062e+02
2.285451790378067560e+00,-1.231285552978515625e+02
2.288652430506093349e+00,-1.228832626342773438e+02
2.291853070634119582e+00,-1.278712768554687500e+02
2.295053710762145371e+00,-1.284774627685546875e+02
2.298254350890171605e+00,-1.258637237548828125e+02
2.301454991018197394e+00,-1.262510147094726562e+02
2.304655631146223627e+00,-1.297187347412109375e+02
2.307856271274249416e+00,-1.170123138427734375e+02
2.311056911402275649e+00,-1.232452316284179688e+02
2.314257551530301438e+00,-1.235219573974609375e+02
2.317458191658327671e+00,-1.260603027343750000e+02
2.320658831786353460e+00,-1.218077392578125000e+02
2.323859471914379693e+00,-1.215337448120117188e+02
2.327060112042405482e+00,-1.174091873168945312e+02
2.330260752170431715e+00,-1.179767150878906250e+02
2.333461392298457504e+00,-1.260857391357421875e+02
2.336662032426483737e+00,-1.352765045166015625e+02
2.339862672554509526e+00,-1.247605209350585938e+02
2.343063312682535759e+00,-1.226213607788085938e+02
2.346263952810561548e+00,-1.250043029785156250e+02
2.349464592938587781e+00,-1.203771514892578125e+02
2.352665233066613570e+00,-1.252184219360351562e+02
2.355865873194639804e+00,-1.281848297119140625e+02
2.359066513322665593e+00,-1.185291366577148438e+02
2.362267153450691826e+00,-1.245187911987304688e+02
2.365467793578717615e+00,-1.230888824462890625e+02
2.368668433706743848e+00,-1.250983505249023438e+02
2.371869073834769637e+00,-1.237727432250976562e+02
2.375069713962795870e+00,-1.218945083618164062e+02
2.378270354090821659e+00,-1.233908233642578125e+02
2.381470994218847892e+00,-1.238402175903320312e+02
2.384671634346873681e+00,-1.252213211059570312e+02
2.387872274474899914e+00,-1.214094543457031250e+02
2.391072914602925703e+00,-1.245875091552734375e+02
2.394273554730951936e+00,-1.265648193359375000e+02
2.397474194858977725e+00,-1.240801391601562500e+02
2.400674834987003958e+00,-1.242094421386718750e+02
2.403875475115029747e+00,-1.226522827148437500e+02
2.407076115243055980e+00,-1.241028366088867188e+02
2.410276755371081769e+00,-1.234316177368164062e+02
2.413477395499108002e+00,-1.223880386352539062e+02
2.416678035627133792e+00,-1.256682052612304688e+02
2.419878675755160025e+00,-1.275489349365234375e+02
2.423079315883185814e+00,-1.218059158325195312e+02
2.426279956011212047e+00,-1.256364288330078125e+02
2.429480596139237836e+00,-1.282203979492187500e+02
2.432681236267264069e+00,-1.152516784667968750e+02
2.435881876395289858e+00,-1.173157348632812500e+02
2.439082516523316091e+00,-1.222340621948242188e+02
2.442283156651341880e+00,-1.250955429077148438e+02
2.445483796779368113e+00,-1.260151901245117188e+02
2.448684436907393902e+00,-1.243067016601562500e+02
2.451885077035420135e+00,-1.224584426879882812e+02
2.455085717163445924e+00,-1.442610168457031250e+02
2.458286357291472157e+00,-1.179379272460937500e+02
2.461486997419497946e+00,-1.195655899047851562e+02
2.464687637547524179e+00,-1.262553863525390625e+02
2.467888277675549968e+00,-1.289033813476562500e+02
2.471088917803576201e+00,-1.310953063964843750e+02
2.474289557931601991e+00,-1.288066558837890625e+02
2.477490198059628224e+00,-1.222587585449218750e+02
2.480690838187654013e+00,-1.270772094726562500e+02
2.483891478315680246e+00,-1.222752456665039062e+02
2.487092118443706035e+00,-1.243355865478515625e+02
2.490292758571731824e+00,-1.316347351074218750e+02
2.493493398699758057e+00,-1.271499786376953125e+02
2.496694038827783846e+00,-1.174589691162109375e+02
2.499894678955810079e+00,-1.339787139892578125e+02
2.503095319083835868e+00,-1.246848831176757812e+02
2.506295959211862101e+00,-1.223625183105468750e+02
2.509496599339887890e+00,-1.226087493896484375e+02
2.512697239467914123e+00,-1.212396087646484375e+02
2.515897879595939912e+00,-1.221025161743164062e+02
2.519098519723966145e+00,-1.203375396728515625e+02
2.522299159851991934e+00,-1.217421035766601562e+02
2.525499799980018167e+00,-1.179492797851562500e+02
2.528700440108043956e+00,-1.308394775390625000e+02
2.531901080236070189e+00,-1.532226562500000000e+02
2.535101720364095979e+00,-1.211903228759765625e+02
2.538302360492122212e+00,-1.284986724853515625e+02
2.541503000620148001e+00,-1.210402832031250000e+02
2.544703640748174234e+00,-1.267657775878906250e+02
2.547904280876200023e+00,-1.323051452636718750e+02
2.551104921004226256e+00,-1.279929428100585938e+02
2.554305561132252045e+00,-1.211442794799804688e+02
2.557506201260278278e+00,-1.343157196044921875e+02
2.560706841388304067e+00,-1.187937088012695312e+02
2.563907481516330300e+00,-1.244060211181640625e+02
2.567108121644356089e+00,-1.191159439086914062e+02
2.570308761772382322e+00,-1.178201675415039062e+02
2.573509401900408111e+00,-1.310796661376953125e+02
2.576710042028434344e+00,-1.147840270996093750e+02
2.579910682156460133e+00,-1.300644531250000000e+02
2.583111322284486366e+00,-1.202117919921875000e+02
2.586311962412512155e+00,-1.211986846923828125e+02
2.589512602540538388e+00,-1.229916915893554688e+02
2.592713242668564178e+00,-1.315554199218750000e+02
2.595913882796590411e+00,-1.302350158691406250e+02
2.599114522924616200e+00,-1.329610290527343750e+02
2.602315163052642433e+00,-1.266987075805664062e+02
2.605515803180668222e+00,-1.181058197021484375e+02
2.608716443308694455e+00,-1.206816711425781250e+02
2.611917083436720244e+00,-1.243064346313476562e+02
2.615117723564746477e+00,-1.306448822021484375e+02
2.618318363692772266e+00,-1.162929611206054688e+02
2.621519003820798499e+00,-1.316021575927734375e+02
2.624719643948824288e+00,-1.197286453247070312e+02
2.627920284076850521e+00,-1.221166152954101562e+02
2.631120924204876310e+00,-1.248157730102539062e+02
2.634321564332902543e+00,-1.275948715209960938e+02
2.637522204460928332e+00,-1.230534286499023438e+02
2.640722844588954565e+00,-1.168962631225585938e+02
2.643923484716980354e+00,-1.212116775512695312e+02
2.647124124845006587e+00,-1.290343933105468750e+02
2.650324764973032377e+00,-1.261914749145507812e+02
2.653525405101058610e+00,-1.262462234497070312e+02
2.656726045229084399e+00,-1.308102722167968750e+02
2.659926685357110632e+00,-1.304813232421875000e+02
2.663127325485136421e+00,-1.251958999633789062e+02
2.666327965613162654e+00,-1.210224685668945312e+02
2.669528605741188443e+00,-1.231138305664062500e+02
2.672729245869214676e+00,-1.298855743408203125e+02
2.675929885997240465e+00,-1.218209915161132812e+02
2.679130526125266698e+00,-1.324323577880859375e+02
2.682331166253292487e+00,-1.221436462402343750e+02
2.685531806381318720e+00,-1.275767822265625000e+02
2.688732446509344509e+00,-1.322719421386718750e+02
2.691933086637370742e+00,-1.191642608642578125e+02
2.695133726765396531e+00,-1.248872146606445312e+02
2.698334366893422764e+00,-1.272707214355468750e+02
2.701535007021448553e+00,-1.235044403076171875e+02
2.704735647149474786e+00,-1.212961196899414062e+02
2.707936287277500575e+00,-1.178145217895507812e+02
2.711136927405526809e+00,-1.227413482666015625e+02
2.714337567533552598e+00,-1.206671829223632812e+02
2.717538207661578831e+00,-1.229865875244140625e+02
2.720738847789604620e+00,-1.353230133056640625e+02
2.723939487917630853e+00,-1.221325683593750000e+02
2.727140128045656642e+00,-1.194347076416015625e+02
2.730340768173682875e+00,-1.219032897949218750e+02
2.733541408301708664e+00,-1.274911193847656250e+02
2.736742048429734897e+00,-1.244582366943359375e+02
2.739942688557760686e+00,-1.202097778320312500e+02
2.743143328685786919e+00,-1.230664291381835938e+02
2.746343968813812708e+00,-1.251838684082031250e+02
2.749544608941838941e+00,-1.248137817382812500e+02
2.752745249069864730e+00,-1.230175323486328125e+02
2.755945889197890963e+00,-1.298170166015625000e+02
2.759146529325916752e+00,-1.361176605224609375e+02
2.762347169453942985e+00,-1.275959625244140625e+02
2.765547809581968774e+00,-1.294026641845703125e+02
2.768748449709995008e+00,-1.259312515258789062e+02
2.771949089838020797e+00,-1.273531341552734375e+02
2.775149729966047030e+00,-1.262829666137695312e+02
2.778350370094072819e+00,-1.176477508544921875e+02
2.781551010222098608e+00,-1.228096694946289062e+02
2.784751650350124841e+00,-1.214815597534179688e+02
2.787952290478150630e+00,-1.163876876831054688e+02
2.791152930606176863e+00,-1.313172760009765625e+02
2.794353570734202652e+00,-1.283608398437500000e+02
2.797554210862228885e+00,-1.182871627807617188e+02
2.800754850990254674e+00,-1.299642944335937500e+02
2.803955491118280907e+00,-1.186460342407226562e+02
2.807156131246306696e+00,-1.212726974487304688e+02
2.810356771374332929e+00,-1.218810806274414062e+02
2.813557411502358718e+00,-1.445126037597656250e+02
2.816758051630384951e+00,-1.212784118652343750e+02
2.819958691758410740e+00,-1.291025085449218750e+02
2.823159331886436973e+00,-1.249315261840820312e+02
2.826359972014462763e+00,-1.236672439575195312e+02
2.829560612142488996e+00,-1.211449050903320312e+02
2.832761252270514785e+00,-1.232833709716796875e+02
2.835961892398541018e+00,-1.191499023437500000e+02
2.839162532526566807e+00,-1.420850677490234375e+02
2.842363172654593040e+00,-1.301560516357421875e+02
2.845563812782618829e+00,-1.287240600585937500e+02
2.848764452910645062e+00,-1.249938812255859375e+02
2.851965093038670851e+00,-1.205904922485351562e+02
2.855165733166697084e+00,-1.243968582153320312e+02
2.858366373294722873e+00,-1.240157775878906250e+02
2.861567013422749106e+00,-1.292635345458984375e+02
2.864767653550774895e+00,-1.480351562500000000e+02
2.867968293678801128e+00,-1.197765808105468750e+02
2.871168933806826917e+00,-1.219053344726562500e+02
2.874369573934853150e+00,-1.201846008300781250e+02
2.877570214062878939e+00,-1.244893951416015625e+02
2.880770854190905172e+00,-1.172516937255859375e+02
2.883971494318930961e+00,-1.204170455932617188e+02
2.887172134446957195e+00,-1.224576950073242188e+02
2.890372774574982984e+00,-1.319211883544921875e+02
2.893573414703009217e+00,-1.197543182373046875e+02
2.896774054831035006e+00,-1.221297836303710938e+02
2.899974694959061239e+00,-1.244770736694335938e+02
2.903175335087087028e+00,-1.166851043701171875e+02
2.906375975215113261e+00,-1.329044189453125000e+02
2.909576615343139050e+00,-1.276121749877929688e+02
2.912777255471165283e+00,-1.232411193847656250e+02
2.915977895599191072e+00,-1.231459503173828125e+02
2.919178535727217305e+00,-1.185443344116210938e+02
2.922379175855243094e+00,-1.188033905029296875e+02
2.925579815983269327e+00,-1.251103897094726562e+02
2.928780456111295116e+00,-1.263696975708007812e+02
2.931981096239321349e+00,-1.264734191894531250e+02
2.935181736367347138e+00,-1.251639633178710938e+02
2.938382376495373371e+00,-1.225699462890625000e+02
2.941583016623399160e+00,-1.289324798583984375e+02
2.944783656751425394e+00,-1.258219528198242188e+02
2.947984296879451183e+00,-1.147673110961914062e+02
2.951184937007477416e+00,-1.223564071655273438e+02
2.954385577135503205e+00,-1.225686035156250000e+02
2.957586217263529438e+00,-1.373873443603515625e+02
2.960786857391555227e+00,-1.209199066162109375e+02
2.963987497519581460e+00,-1.361975097656250000e+02
2.967188137647607249e+00,-1.222154541015625000e+02
2.970388777775633482e+00,-1.204025192260742188e+02
2.973589417903659271e+00,-1.209334411621093750e+02
2.976790058031685504e+00,-1.190423202514648438e+02
2.979990698159711293e+00,-1.234243927001953125e+02
2.983191338287737526e+00,-1.242361679077148438e+02
2.986391978415763315e+00,-1.189644699096679688e+02
2.989592618543789548e+00,-1.203278732299804688e+02
2.992793258671815337e+00,-1.227966690063476562e+02
2.995993898799841570e+00,-1.226451492309570312e+02
2.999194538927867359e+00,-1.347810516357421875e+02
3.002395179055893593e+00,-1.193243637084960938e+02
3.005595819183919382e+00,-1.328951110839843750e+02
3.008796459311945615e+00,-1.407624511718750000e+02
3.011997099439971404e+00,-1.219459915161132812e+02
3.015197739567997637e+00,-1.499340820312500000e+02
3.018398379696023426e+00,-1.207164001464843750e+02
3.021599019824049659e+00,-1.249570465087890625e+02
3.024799659952075448e+00,-1.204090881347656250e+02
3.028000300080101681e+00,-1.237938919067382812e+02
3.031200940208127470e+00,-1.336363067626953125e+02
3.034401580336153703e+00,-1.316405944824218750e+02
3.037602220464179492e+00,-1.277621917724609375e+02
3.040802860592205725e+00,-1.198780593872070312e+02
3.044003500720231514e+00,-1.199856719970703125e+02
3.047204140848257747e+00,-1.236766204833984375e+02
3.050404780976283536e+00,-1.215137863159179688e+02
3.053605421104309769e+00,-1.270071563720703125e+02
3.056806061232335558e+00,-1.273004531860351562e+02
3.060006701360361792e+00,-1.198613357543945312e+02
3.063207341488387581e+00,-1.232008819580078125e+02
3.066407981616413814e+00,-1.274450836181640625e+02
3.069608621744439603e+00,-1.238979263305664062e+02
3.072809261872465392e+00,-1.179400558471679688e+02
3.076009902000491625e+00,-1.153531799316406250e+02
3.079210542128517414e+00,-1.226797561645507812e+02
3.082411182256543647e+00,-1.184908752441406250e+02
3.085611822384569436e+00,-1.192542877197265625e+02
3.088812462512595669e+00,-1.258647384643554688e+02
3.092013102640621458e+00,-1.234477081298828125e+02
3.095213742768647691e+00,-1.267475738525390625e+02
3.098414382896673480e+00,-1.217917785644531250e+02
3.101615023024699713e+00,-1.243703002929687500e+02
3.104815663152725502e+00,-1.456797332763671875e+02
3.108016303280751735e+00,-1.200810623168945312e+02
3.111216943408777524e+00,-1.243908920288085938e+02
3.114417583536803757e+00,-1.217060928344726562e+02
3.117618223664829546e+00,-1.249584808349609375e+02
3.120818863792855780e+00,-1.200881576538085938e+02
3.124019503920881569e+00,-1.187525482177734375e+02
3.127220144048907802e+00,-1.204646453857421875e+02
3.130420784176933591e+00,-1.302155456542968750e+02
3.133621424304959824e+00,-1.185607452392578125e+02
3.136822064432985613e+00,-1.185373611450195312e+02
3.140022704561011846e+00,-1.215460357666015625e+02
3.143223344689037635e+00,-1.205732345581054688e+02
3.146423984817063868e+00,-1.227888183593750000e+02
3.149624624945089657e+00,-1.273520584106445312e+02
3.152825265073115890e+00,-1.271958084106445312e+02
3.156025905201141679e+00,-1.210715103149414062e+02
3.159226545329167912e+00,-1.189199066162109375e+02
3.162427185457193701e+00,-1.181892700195312500e+02
3.165627825585219934e+00,-1.364284667968750000e+02
3.168828465713245723e+00,-1.199069747924804688e+02
3.172029105841271956e+00,-1.251668167114257812e+02
3.175229745969297745e+00,-1.221305389404296875e+02
3.178430386097323979e+00,-1.259626007080078125e+02
3.181631026225349768e+00,-1.350092163085937500e+02
3.184831666353376001e+00,-1.152794799804687500e+02
3.188032306481401790e+00,-1.263133239746093750e+02
3.191232946609428023e+00,-1.212853012084960938e+02
3.194433586737453812e+00,-1.278976211547851562e+02
3.197634226865480045e+00,-1.299755401611328125e+02
3.200834866993505834e+00,-1.196613922119140625e+02
3.204035507121532067e+00,-1.251910629272460938e+02
3.207236147249557856e+00,-1.171116333007812500e+02
3.210436787377584089e+00,-1.173468551635742188e+02
3.213637427505609878e+00,-1.285397033691406250e+02
3.216838067633636111e+00,-1.220560607910156250e+02
3.220038707761661900e+00,-1.211090316772460938e+02
3.223239347889688133e+00,-1.262718505859375000e+02
3.226439988017713922e+00,-1.271999282836914062e+02
3.229640628145740155e+00,-1.211100311279296875e+02
3.232841268273765944e+00,-1.245468215942382812e+02
3.236041908401792178e+00,-1.178423004150390625e+02
3.239242548529817967e+00,-1.222111968994140625e+02
3.242443188657844200e+00,-1.218049163818359375e+02
3.245643828785869989e+00,-1.252245178222656250e+02
3.248844468913896222e+00,-1.209911422729492188e+02
3.252045109041922011e+00,-1.175102691650390625e+02
3.255245749169948244e+00,-1.297696380615234375e+02
3.258446389297974033e+00,-1.258337707519531250e+02
3.261647029426000266e+00,-1.256645889282226562e+02
3.264847669554026055e+00,-1.250996322631835938e+02
3.268048309682052288e+00,-1.208970184326171875e+02
3.271248949810078077e+00,-1.184475784301757812e+02
3.274449589938104310e+00,-1.212190780639648438e+02
3.277650230066130099e+00,-1.233720169067382812e+02
3.280850870194156332e+00,-1.223431472778320312e+02
3.284051510322182121e+00,-1.355877227783203125e+02
3.287252150450208354e+00,-1.180005493164062500e+02
3.290452790578234143e+00,-1.293091735839843750e+02
3.293653430706260377e+00,-1.292290954589843750e+02
3.296854070834286166e+00,-1.351191711425781250e+02
3.300054710962312399e+00,-1.304859771728515625e+02
3.303255351090338188e+00,-1.226911697387695312e+02
3.306455991218364421e+00,-1.272646102905273438e+02
3.309656631346390210e+00,-1.242314910888671875e+02
3.312857271474416443e+00,-1.254353179931640625e+02
3.316057911602442232e+00,-1.203977737426757812e+02
3.319258551730468465e+00,-1.195549621582031250e+02
3.322459191858494254e+00,-1.253063507080078125e+02
3.325659831986520487e+00,-1.250342941284179688e+02
3.328860472114546276e+00,-1.209171371459960938e+02
3.332061112242572509e+00,-1.264847259521484375e+02
3.335261752370598298e+00,-1.244018402099609375e+02
3.338462392498624531e+00,-1.280535125732421875e+02
3.341663032626650320e+00,-1.159996719360351562e+02
3.344863672754676553e+00,-1.235435409545898438e+02
3.348064312882702342e+00,-1.225794830322265625e+02
3.351264953010728576e+00,-1.243499145507812500e+02
3.354465593138754365e+00,-1.315292510986328125e+02
3.357666233266780598e+00,-1.192127227783203125e+02
3.360866873394806387e+00,-1.168376846313476562e+02
3.364067513522832176e+00,-1.239244079589843750e+02
3.367268153650858409e+00,-1.169768905639648438e+02
3.370468793778884198e+00,-1.231135406494140625e+02
3.373669433906910431e+00,-1.214619369506835938e+02
3.376870074034936220e+00,-1.149408187866210938e+02
3.380070714162962453e+00,-1.214645538330078125e+02
3.383271354290988242e+00,-1.168382644653320312e+02
3.386471994419014475e+00,-1.213974761962890625e+02
3.389672634547040264e+00,-1.194025650024414062e+02
3.392873274675066497e+00,-1.148085784912109375e+02
3.396073914803092286e+00,-1.181607589721679688e+02
3.399274554931118519e+00,-1.262563934326171875e+02
3.402475195059144308e+00,-1.175784225463867188e+02
3.405675835187170541e+00,-1.238615493774414062e+02
3.408876475315196330e+00,-1.232179641723632812e+02
3.412077115443222564e+00,-1.194428482055664062e+02
3.415277755571248353e+00,-1.231290283203125000e+02
3.418478395699274586e+00,-1.242338409423828125e+02
3.421679035827300375e+00,-1.196845016479492188e+02
3.424879675955326608e+00,-1.180191726684570312e+02
3.428080316083352397e+00,-1.293674011230468750e+02
3.431280956211378630e+00,-1.248563308715820312e+02
3.434481596339404419e+00,-1.303233337402343750e+02
3.437682236467430652e+00,-1.184706115722656250e+02
3.440882876595456441e+00,-1.276317749023437500e+02
3.444083516723482674e+00,-1.266502838134765625e+02
3.447284156851508463e+00,-1.217550888061523438e+02
3.450484796979534696e+00,-1.278584365844726562e+02
3.453685437107560485e+00,-1.199744110107421875e+02
3.456886077235586718e+00,-1.154527969360351562e+02
3.460086717363612507e+00,-1.270271682739257812e+02
3.463287357491638740e+00,-1.264471359252929688e+02
3.466487997619664529e+00,-1.289144287109375000e+02
3.469688637747690763e+00,-1.337287445068359375e+02
3.472889277875716552e+00,-1.217021942138671875e+02
3.476089918003742785e+00,-1.194937896728515625e+02
3.479290558131768574e+00,-1.174118576049804688e+02
3.482491198259794807e+00,-1.202928314208984375e+02
3.485691838387820596e+00,-1.295414276123046875e+02
3.488892478515846829e+00,-1.263774261474609375e+02
3.492093118643872618e+00,-1.202416839599609375e+02
3.495293758771898851e+00,-1.202381362915039062e+02
3.498494398899924640e+00,-1.192984466552734375e+02
3.501695039027950873e+00,-1.247431411743164062e+02
3.504895679155976662e+00,-1.237699737548828125e+02
3.508096319284002895e+00,-1.190172042846679688e+02
3.511296959412028684e+00,-1.227799224853515625e+02
3.514497599540054917e+00,-1.277859039306640625e+02
3.517698239668080706e+00,-1.197992477416992188e+02
3.520898879796106939e+00,-1.216767959594726562e+02
3.524099519924132728e+00,-1.163182296752929688e+02
3.527300160052158962e+00,-1.172697601318359375e+02
3.530500800180184751e+00,-1.261922149658203125e+02
3.533701440308210984e+00,-1.228411636352539062e+02
3.536902080436236773e+00,-1.314688110351562500e+02
3.540102720564263006e+00,-1.165866622924804688e+02
3.543303360692288795e+00,-1.175969924926757812e+02
3.546504000820315028e+00,-1.262810745239257812e+02
3.549704640948340817e+00,-1.254563751220703125e+02
3.552905281076367050e+00,-1.198384628295898438e+02
3.556105921204392839e+00,-1.248932876586914062e+02
3.559306561332419072e+00,-1.214446792602539062e+02
3.562507201460444861e+00,-1.253076934814453125e+02
3.565707841588471094e+00,-1.154410247802734375e+02
3.568908481716496883e+00,-1.213045578002929688e+02
3.572109121844523116e+00,-1.242046127319335938e+02
3.575309761972548905e+00,-1.252662277221679688e+02
3.578510402100575138e+00,-1.182900238037109375e+02
3.581711042228600927e+00,-1.206531066894531250e+02
3.584911682356627161e+00,-1.177660751342773438e+02
3.588112322484652950e+00,-1.200670547485351562e+02
3.591312962612679183e+00,-1.196485366821289062e+02
3.594513602740704972e+00,-1.305917816162109375e+02
3.597714242868731205e+00,-1.199787597656250000e+02
3.600914882996756994e+00,-1.263469848632812500e+02
3.604115523124783227e+00,-1.325083160400390625e+02
3.607316163252809016e+00,-1.237469177246093750e+02
3.610516803380835249e+00,-1.163807983398437500e+02
3.613717443508861038e+00,-1.413669738769531250e+02
3.616918083636887271e+00,-1.216394882202148438e+02
3.620118723764913060e+00,-1.343519287109375000e+02
3.623319363892939293e+00,-1.175093002319335938e+02
3.626520004020965082e+00,-1.177609786987304688e+02
3.629720644148991315e+00,-1.270310287475585938e+02
3.632921284277017104e+00,-1.240979995727539062e+02
3.636121924405043337e+00,-1.383195648193359375e+02
3.639322564533069126e+00,-1.181008758544921875e+02
3.642523204661095360e+00,-1.179263763427734375e+02
3.645723844789121149e+00,-1.203145599365234375e+02
3.648924484917146938e+00,-1.212816162109375000e+02
3.652125125045173171e+00,-1.176723556518554688e+02
3.655325765173198960e+00,-1.185454559326171875e+02
3.658526405301225193e+00,-1.292616424560546875e+02
3.661727045429250982e+00,-1.196161880493164062e+02
3.664927685557277215e+00,-1.225493392944335938e+02
3.668128325685303004e+00,-1.281396942138671875e+02
3.671328965813329237e+00,-1.242208557128906250e+02
3.674529605941355026e+00,-1.282279968261718750e+02
3.677730246069381259e+00,-1.232984924316406250e+02
3.680930886197407048e+00,-1.163242111206054688e+02
3.684131526325433281e+00,-1.285889587402343750e+02
3.687332166453459070e+00,-1.238587493896484375e+02
3.690532806581485303e+00,-1.453508758544921875e+02
3.693733446709511092e+00,-1.209961318969726562e+02
3.696934086837537325e+00,-1.247212371826171875e+02
3.700134726965563114e+00,-1.244319076538085938e+02
3.703335367093589348e+00,-1.301553497314453125e+02
3.706536007221615137e+00,-1.214516296386718750e+02
3.709736647349641370e+00,-1.239317855834960938e+02
3.712937287477667159e+00,-1.209227371215820312e+02
3.716137927605693392e+00,-1.164281616210937500e+02
3.719338567733719181e+00,-1.318095245361328125e+02
3.722539207861745414e+00,-1.252455368041992188e+02
3.725739847989771203e+00,-1.224709930419921875e+02
3.728940488117797436e+00,-1.193945388793945312e+02
3.732141128245823225e+00,-1.183319854736328125e+02
3.735341768373849458e+00,-1.207393112182617188e+02
3.738542408501875247e+00,-1.184170150756835938e+02
3.741743048629901480e+00,-1.269355697631835938e+02
3.744943688757927269e+00,-1.236360931396484375e+02
3.748144328885953502e+00,-1.207710037231445312e+02
3.751344969013979291e+00,-1.189855728149414062e+02
3.754545609142005524e+00,-1.182641754150390625e+02
3.757746249270031313e+00,-1.294920806884765625e+02
3.760946889398057547e+00,-1.242291030883789062e+02
3.764147529526083336e+00,-1.193429718017578125e+02
3.767348169654109569e+00,-1.348598937988281250e+02
3.770548809782135358e+00,-1.196285476684570312e+02
3.773749449910161591e+00,-1.240146331787109375e+02
3.776950090038187380e+00,-1.254288940429687500e+02
3.780150730166213613e+00,-1.286206054687500000e+02
3.783351370294239402e+00,-1.218608856201171875e+02
3.786552010422265635e+00,-1.215578842163085938e+02
3.789752650550291424e+00,-1.287318267822265625e+02
3.792953290678317657e+00,-1.298373565673828125e+02
3.796153930806343446e+00,-1.245022354125976562e+02
3.799354570934369679e+00,-1.215834808349609375e+02
3.802555211062395468e+00,-1.311078948974609375e+02
3.805755851190421701e+00,-1.207758331298828125e+02
3.808956491318447490e+00,-1.311499023437500000e+02
3.812157131446473723e+00,-1.228302459716796875e+02
3.815357771574499512e+00,-1.180505981445312500e+02
3.818558411702525746e+00,-1.261270523071289062e+02
3.821759051830551535e+00,-1.198809280395507812e+02
3.824959691958577768e+00,-1.290040435791015625e+02
3.828160332086603557e+00,-1.193277664184570312e+02
3.831360972214629790e+00,-1.169002990722656250e+02
3.834561612342655579e+00,-1.253033142089843750e+02
3.837762252470681812e+00,-1.344147033691406250e+02
3.840962892598707601e+00,-1.307487945556640625e+02
3.844163532726733834e+00,-1.235964813232421875e+02
3.847364172854759623e+00,-1.207669143676757812e+02
3.850564812982785856e+00,-1.279043045043945312e+02
3.853765453110811645e+00,-1.213812713623046875e+02
3.856966093238837878e+00,-1.212629776000976562e+02
3.860166733366863667e+00,-1.268882141113281250e+02
3.863367373494889900e+00,-1.287001953125000000e+02
3.866568013622915689e+00,-1.223590621948242188e+02
3.869768653750941922e+00,-1.247323226928710938e+02
3.872969293878967711e+00,-1.186803665161132812e+02
3.876169934006993945e+00,-1.237693023681640625e+02
3.879370574135019734e+00,-1.235583572387695312e+02
3.882571214263045967e+00,-1.185868911743164062e+02
3.885771854391071756e+00,-1.262906188964843750e+02
3.888972494519097989e+00,-1.196081466674804688e+02
3.892173134647123778e+00,-1.188754272460937500e+02
3.895373774775150011e+00,-1.195528411865234375e+02
3.898574414903175800e+00,-1.233297958374023438e+02
3.901775055031202033e+00,-1.189369049072265625e+02
3.904975695159227822e+00,-1.180116577148437500e+02
3.908176335287254055e+00,-1.350528106689453125e+02
3.911376975415279844e+00,-1.160120391845703125e+02
3.914577615543306077e+00,-1.404436492919921875e+02
3.917778255671331866e+00,-1.224780960083007812e+02
3.920978895799358099e+00,-1.196494827270507812e+02
3.924179535927383888e+00,-1.176134414672851562e+02
3.927380176055410121e+00,-1.117776031494140625e+02
3.930580816183435910e+00,-1.136256790161132812e+02
3.933781456311462144e+00,-1.179184799194335938e+02
3.936982096439487933e+00,-1.278516693115234375e+02
3.940182736567513722e+00,-1.236529388427734375e+02
3.943383376695539955e+00,-1.224902343750000000e+02
3.946584016823565744e+00,-1.250686950683593750e+02
3.949784656951591977e+00,-1.232927703857421875e+02
3.952985297079617766e+00,-1.262584609985351562e+02
3.956185937207643999e+00,-1.203847503662109375e+02
3.959386577335669788e+00,-1.197191925048828125e+02
3.962587217463696021e+00,-1.180235595703125000e+02
3.965787857591721810e+00,-1.176133346557617188e+02
3.968988497719748043e+00,-1.184693298339843750e+02
3.972189137847773832e+00,-1.175118865966796875e+02
3.975389777975800065e+00,-1.251749343872070312e+02
3.978590418103825854e+00,-1.241003189086914062e+02
3.981791058231852087e+00,-1.192457656860351562e+02
3.984991698359877876e+00,-1.248541107177734375e+02
3.988192338487904109e+00,-1.222158203125000000e+02
3.991392978615929898e+00,-1.407960968017578125e+02
3.994593618743956132e+00,-1.230253524780273438e+02
3.997794258871981921e+00,-1.162417068481445312e+02
4.000994899000008154e+00,-1.361930694580078125e+02
4.004195539128033943e+00,-1.169830398559570312e+02
4.007396179256059732e+00,-1.243252563476562500e+02
4.010596819384086409e+00,-1.191431121826171875e+02
4.013797459512112198e+00,-1.196738586425781250e+02
4.016998099640137987e+00,-1.283440704345703125e+02
4.020198739768163776e+00,-1.252273483276367188e+02
4.023399379896190453e+00,-1.246492919921875000e+02
4.026600020024216242e+00,-1.160277175903320312e+02
4.029800660152242031e+00,-1.191741027832031250e+02
4.033001300280267820e+00,-1.160741958618164062e+02
4.036201940408294497e+00,-1.176017379760742188e+02
4.039402580536320286e+00,-1.172010803222656250e+02
4.042603220664346075e+00,-1.226369857788085938e+02
4.045803860792371864e+00,-1.198421478271484375e+02
4.049004500920398542e+00,-1.181428070068359375e+02
4.052205141048424331e+00,-1.354194641113281250e+02
4.055405781176450120e+00,-1.135187454223632812e+02
4.058606421304475909e+00,-1.230725326538085938e+02
4.061807061432502586e+00,-1.123043212890625000e+02
4.065007701560528375e+00,-1.201720199584960938e+02
4.068208341688554164e+00,-1.216686401367187500e+02
4.071408981816579953e+00,-1.209968643188476562e+02
4.074609621944606630e+00,-1.207130279541015625e+02
4.077810262072632419e+00,-1.140988082885742188e+02
4.081010902200658208e+00,-1.217273483276367188e+02
4.084211542328683997e+00,-1.174484786987304688e+02
4.087412182456710674e+00,-1.168055343627929688e+02
4.090612822584736463e+00,-1.243064804077148438e+02
4.093813462712762252e+00,-1.246794433593750000e+02
4.097014102840788041e+00,-1.140537719726562500e+02
4.100214742968814718e+00,-1.159677734375000000e+02
4.103415383096840507e+00,-1.194999160766601562e+02
4.106616023224866296e+00,-1.188733062744140625e+02
4.109816663352892085e+00,-1.238577651977539062e+02
4.113017303480918763e+00,-1.199109268188476562e+02
4.116217943608944552e+00,-1.232494277954101562e+02
4.119418583736970341e+00,-1.213896789550781250e+02
4.122619223864996130e+00,-1.268358840942382812e+02
4.125819863993022807e+00,-1.240382614135742188e+02
4.129020504121048596e+00,-1.121204223632812500e+02
4.132221144249074385e+00,-1.174419403076171875e+02
4.135421784377100174e+00,-1.210713424682617188e+02
4.138622424505126851e+00,-1.219329833984375000e+02
4.141823064633152640e+00,-1.208623657226562500e+02
4.145023704761178429e+00,-1.231582412719726562e+02
4.148224344889204218e+00,-1.189248657226562500e+02
4.151424985017230895e+00,-1.202474365234375000e+02
4.154625625145256684e+00,-1.205875473022460938e+02
4.157826265273282473e+00,-1.197980346679687500e+02
4.161026905401308262e+00,-1.268766708374023438e+02
4.164227545529334940e+00,-1.240111389160156250e+02
4.167428185657360729e+00,-1.179016265869140625e+02
4.170628825785386518e+00,-1.311926727294921875e+02
4.173829465913412307e+00,-1.367131652832031250e+02
4.177030106041438984e+00,-1.235098266601562500e+02
4.180230746169464773e+00,-1.182508468627929688e+02
4.183431386297490562e+00,-1.376865539550781250e+02
4.186632026425516351e+00,-1.187526016235351562e+02
4.189832666553543028e+00,-1.393818054199218750e+02
4.193033306681568817e+00,-1.196175155639648438e+02
4.196233946809594606e+00,-1.468098907470703125e+02
4.199434586937620395e+00,-1.257688522338867188e+02
4.202635227065647072e+00,-1.203461074829101562e+02
4.205835867193672861e+00,-1.214645538330078125e+02
4.209036507321698650e+00,-1.327679443359375000e+02
4.212237147449724439e+00,-1.223804626464843750e+02
4.215437787577751116e+00,-1.236321182250976562e+02
4.218638427705776905e+00,-1.252782821655273438e+02
4.221839067833802694e+00,-1.160129165649414062e+02
4.225039707961828483e+00,-1.216736984252929688e+02
4.228240348089855161e+00,-1.156323242187500000e+02
4.231440988217880950e+00,-1.215347671508789062e+02
4.234641628345906739e+00,-1.220563888549804688e+02
4.237842268473932528e+00,-1.260634002685546875e+02
4.241042908601958317e+00,-1.281556549072265625e+02
4.244243548729984994e+00,-1.262374191284179688e+02
4.247444188858010783e+00,-1.341405639648437500e+02
4.250644828986036572e+00,-1.268393783569335938e+02
4.253845469114062361e+00,-1.143266220092773438e+02
4.257046109242089038e+00,-1.185301513671875000e+02
4.260246749370114827e+00,-1.202602920532226562e+02
4.263447389498140616e+00,-1.183501663208007812e+02
4.266648029626166405e+00,-1.207804412841796875e+02
4.269848669754193082e+00,-1.221434707641601562e+02
4.273049309882218871e+00,-1.173028640747070312e+02
4.276249950010244660e+00,-1.205933990478515625e+02
4.279450590138270449e+00,-1.232538757324218750e+02
4.282651230266297127e+00,-1.216932296752929688e+02
4.285851870394322916e+00,-1.221853256225585938e+02
4.289052510522348705e+00,-1.156146469116210938e+02
4.292253150650374494e+00,-1.241771926879882812e+02
4.295453790778400283e+00,-1.224487838745117188e+02
4.298654430906425183e+00,-1.186072769165039062e+02
4.301855071034450972e+00,-1.259177017211914062e+02
4.305055711162475873e+00,-1.173556518554687500e+02
4.308256351290500774e+00,-1.161594924926757812e+02
4.311456991418525675e+00,-1.188548126220703125e+02
4.314657631546550576e+00,-1.166974029541015625e+02
4.317858271674575477e+00,-1.184393386840820312e+02
4.321058911802601266e+00,-1.243853530883789062e+02
4.324259551930626166e+00,-1.229566955566406250e+02
4.327460192058651067e+00,-1.161079559326171875e+02
4.330660832186675968e+00,-1.193505554199218750e+02
4.333861472314700869e+00,-1.180913772583007812e+02
4.337062112442725770e+00,-1.262701187133789062e+02
4.340262752570751559e+00,-1.289209594726562500e+02
4.343463392698776460e+00,-1.235434494018554688e+02
4.346664032826801360e+00,-1.254126739501953125e+02
4.349864672954826261e+00,-1.203564910888671875e+02
4.353065313082851162e+00,-1.218674774169921875e+02
4.356265953210876063e+00,-1.203893127441406250e+02
4.359466593338901852e+00,-1.303947753906250000e+02
4.362667233466926753e+00,-1.241379241943359375e+02
4.365867873594951654e+00,-1.378325805664062500e+02
4.369068513722976554e+00,-1.151308135986328125e+02
4.372269153851001455e+00,-1.190643081665039062e+02
4.375469793979026356e+00,-1.222917938232421875e+02
4.378670434107052145e+00,-1.215264129638671875e+02
4.381871074235077046e+00,-1.163996353149414062e+02
4.385071714363101947e+00,-1.381269531250000000e+02
4.388272354491126848e+00,-1.227760620117187500e+02
4.391472994619151748e+00,-1.277994308471679688e+02
4.394673634747177537e+00,-1.364936370849609375e+02
4.397874274875202438e+00,-1.324933471679687500e+02
4.401074915003227339e+00,-1.249348068237304688e+02
4.404275555131252240e+00,-1.221651763916015625e+02
4.407476195259277141e+00,-1.203627777099609375e+02
4.410676835387302042e+00,-1.193775405883789062e+02
4.413877475515327831e+00,-1.223407516479492188e+02
4.417078115643352731e+00,-1.224407958984375000e+02
4.420278755771377632e+00,-1.180277557373046875e+02
4.423479395899402533e+00,-1.238748168945312500e+02
4.426680036027427434e+00,-1.189445495605468750e+02
4.429880676155452335e+00,-1.188341217041015625e+02
4.433081316283478124e+00,-1.203566207885742188e+02
4.436281956411503025e+00,-1.258690795898437500e+02
4.439482596539527925e+00,-1.243608245849609375e+02
4.442683236667552826e+00,-1.274185409545898438e+02
4.445883876795577727e+00,-1.398376464843750000e+02
4.449084516923602628e+00,-1.261984710693359375e+02
4.452285157051628417e+00,-1.210605773925781250e+02
4.455485797179653318e+00,-1.268974380493164062e+02
4.458686437307678219e+00,-1.262337341308593750e+02
4.461887077435703119e+00,-1.237825851440429688e+02
4.465087717563728020e+00,-1.165213470458984375e+02
4.468288357691753809e+00,-1.244579925537109375e+02
4.471488997819778710e+00,-1.208445816040039062e+02
4.474689637947803611e+00,-1.165117492675781250e+02
4.477890278075828512e+00,-1.254283752441406250e+02
4.481090918203853413e+00,-1.192857360839843750e+02
4.484291558331878313e+00,-1.189270019531250000e+02
4.487492198459904102e+00,-1.163169097900390625e+02
4.490692838587929003e+00,-1.193529434204101562e+02
4.493893478715953904e+00,-1.228754806518554688e+02
4.497094118843978805e+00,-1.231371994018554688e+02
4.500294758972003706e+00,-1.266467208862304688e+02
4.503495399100028607e+00,-1.194455718994140625e+02
4.506696039228054396e+00,-1.357855987548828125e+02
4.509896679356079296e+00,-1.228354568481445312e+02
4.513097319484104197e+00,-1.192711486816406250e+02
4.516297959612129098e+00,-1.244464187622070312e+02
4.519498599740153999e+00,-1.242871398925781250e+02
4.522699239868178900e+00,-1.214016571044921875e+02
4.525899879996204689e+00,-1.198960723876953125e+02
4.529100520124229590e+00,-1.248055877685546875e+02
4.532301160252254491e+00,-1.254871520996093750e+02
4.535501800380279391e+00,-1.228133239746093750e+02
4.538702440508304292e+00,-1.213837432861328125e+02
4.541903080636330081e+00,-1.243596572875976562e+02
4.545103720764354982e+00,-1.145409088134765625e+02
4.548304360892379883e+00,-1.167125244140625000e+02
4.551505001020404784e+00,-1.197127761840820312e+02
4.554705641148429685e+00,-1.288981018066406250e+02
4.557906281276454585e+00,-1.247611312866210938e+02
4.561106921404480374e+00,-1.342542114257812500e+02
4.564307561532505275e+00,-1.194778671264648438e+02
4.567508201660530176e+00,-1.185203323364257812e+02
4.570708841788555077e+00,-1.239715805053710938e+02
4.573909481916579978e+00,-1.262902450561523438e+02
4.577110122044604879e+00,-1.243778305053710938e+02
4.580310762172630668e+00,-1.184464187622070312e+02
4.583511402300655568e+00,-1.216559371948242188e+02
4.586712042428680469e+00,-1.237239303588867188e+02
4.589912682556705370e+00,-1.304337005615234375e+02
4.593113322684730271e+00,-1.184450225830078125e+02
4.596313962812755172e+00,-1.212482147216796875e+02
4.599514602940780961e+00,-1.188174591064453125e+02
4.602715243068805862e+00,-1.261122436523437500e+02
4.605915883196830762e+00,-1.182898025512695312e+02
4.609116523324855663e+00,-1.143206710815429688e+02
4.612317163452880564e+00,-1.224634933471679688e+02
4.615517803580906353e+00,-1.246306381225585938e+02
4.618718443708931254e+00,-1.190594100952148438e+02
4.621919083836956155e+00,-1.204694442749023438e+02
4.625119723964981056e+00,-1.277159423828125000e+02
4.628320364093005956e+00,-1.226016006469726562e+02
4.631521004221030857e+00,-1.208100585937500000e+02
4.634721644349056646e+00,-1.313519134521484375e+02
4.637922284477081547e+00,-1.213455581665039062e+02
4.641122924605106448e+00,-1.272075042724609375e+02
4.644323564733131349e+00,-1.187938690185546875e+02
4.647524204861156250e+00,-1.242776641845703125e+02
4.650724844989181150e+00,-1.211685104370117188e+02
4.653925485117206939e+00,-1.200332031250000000e+02
4.657126125245231840e+00,-1.188142089843750000e+02
4.660326765373256741e+00,-1.193683013916015625e+02
4.663527405501281642e+00,-1.180833740234375000e+02
4.666728045629306543e+00,-1.184395523071289062e+02
4.669928685757331444e+00,-1.182372741699218750e+02
4.673129325885357233e+00,-1.243792419433593750e+02
4.676329966013382133e+00,-1.202778472900390625e+02
4.679530606141407034e+00,-1.128587799072265625e+02
4.682731246269431935e+00,-1.126707687377929688e+02
4.685931886397456836e+00,-1.264482955932617188e+02
4.689132526525481737e+00,-1.261594009399414062e+02
4.692333166653507526e+00,-1.228446121215820312e+02
4.695533806781532427e+00,-1.178190155029296875e+02
4.698734446909557327e+00,-1.111491165161132812e+02
4.701935087037582228e+00,-1.299463806152343750e+02
4.705135727165607129e+00,-1.351773376464843750e+02
4.708336367293632918e+00,-1.194862442016601562e+02
4.711537007421657819e+00,-1.214189834594726562e+02
4.714737647549682720e+00,-1.233077392578125000e+02
4.717938287677707621e+00,-1.166914138793945312e+02
4.721138927805732521e+00,-1.272248916625976562e+02
4.724339567933757422e+00,-1.216949310302734375e+02
4.727540208061783211e+00,-1.260971527099609375e+02
4.730740848189808112e+00,-1.173399658203125000e+02
4.733941488317833013e+00,-1.192350158691406250e+02
4.737142128445857914e+00,-1.170483322143554688e+02
4.740342768573882815e+00,-1.334827728271484375e+02
4.743543408701907715e+00,-1.180010910034179688e+02
4.746744048829933504e+00,-1.134606094360351562e+02
4.749944688957958405e+00,-1.186418304443359375e+02
4.753145329085983306e+00,-1.228946762084960938e+02
4.756345969214008207e+00,-1.198894958496093750e+02
4.759546609342033108e+00,-1.252666015625000000e+02
4.762747249470058009e+00,-1.223535232543945312e+02
4.765947889598083798e+00,-1.227666702270507812e+02
4.769148529726108698e+00,-1.227095642089843750e+02
4.772349169854133599e+00,-1.214388732910156250e+02
4.775549809982158500e+00,-1.150430145263671875e+02
4.778750450110183401e+00,-1.150220108032226562e+02
4.781951090238209190e+00,-1.320385131835937500e+02
4.785151730366234091e+00,-1.228768768310546875e+02
4.788352370494258992e+00,-1.279827041625976562e+02
4.791553010622283892e+00,-1.155632476806640625e+02
4.794753650750308793e+00,-1.183925323486328125e+02
4.797954290878333694e+00,-1.171947555541992188e+02
4.801154931006359483e+00,-1.201976470947265625e+02
4.804355571134384384e+00,-1.209898910522460938e+02
4.807556211262409285e+00,-1.177405700683593750e+02
4.810756851390434186e+00,-1.345226745605468750e+02
4.813957491518459086e+00,-1.162585983276367188e+02
4.817158131646483987e+00,-1.162766342163085938e+02
4.820358771774509776e+00,-1.203359375000000000e+02
4.823559411902534677e+00,-1.153890533447265625e+02
4.826760052030559578e+00,-1.258245468139648438e+02
4.829960692158584479e+00,-1.171552505493164062e+02
4.833161332286609380e+00,-1.146989974975585938e+02
4.836361972414634280e+00,-1.356341552734375000e+02
4.839562612542660069e+00,-1.263223953247070312e+02
4.842763252670684970e+00,-1.193011169433593750e+02
4.845963892798709871e+00,-1.183912506103515625e+02
4.849164532926734772e+00,-1.296034698486328125e+02
4.852365173054759673e+00,-1.205342330932617188e+02
4.855565813182785462e+00,-1.283781433105468750e+02
4.858766453310810363e+00,-1.223697509765625000e+02
4.861967093438835263e+00,-1.149910736083984375e+02
4.865167733566860164e+00,-1.253158340454101562e+02
4.868368373694885065e+00,-1.142241821289062500e+02
4.871569013822909966e+00,-1.173149795532226562e+02
4.874769653950935755e+00,-1.202550964355468750e+02
4.877970294078960656e+00,-1.189618301391601562e+02
4.881170934206985557e+00,-1.269961166381835938e+02
4.884371574335010457e+00,-1.183651809692382812e+02
4.887572214463035358e+00,-1.221550903320312500e+02
4.890772854591060259e+00,-1.289617614746093750e+02
4.893973494719086048e+00,-1.194399261474609375e+02
4.897174134847110949e+00,-1.182086486816406250e+02
4.900374774975135850e+00,-1.213621063232421875e+02
4.903575415103160751e+00,-1.190857467651367188e+02
4.906776055231185651e+00,-1.224650344848632812e+02
4.909976695359210552e+00,-1.130866622924804688e+02
4.913177335487236341e+00,-1.229448547363281250e+02
4.916377975615261242e+00,-1.254559020996093750e+02
4.919578615743286143e+00,-1.152681884765625000e+02
4.922779255871311044e+00,-1.227894592285156250e+02
4.925979895999335945e+00,-1.201568832397460938e+02
4.929180536127361734e+00,-1.259189529418945312e+02
4.932381176255386634e+00,-1.192443923950195312e+02
4.935581816383411535e+00,-1.244448623657226562e+02
4.938782456511436436e+00,-1.215077819824218750e+02
4.941983096639461337e+00,-1.229068145751953125e+02
4.945183736767486238e+00,-1.261507110595703125e+02
4.948384376895512027e+00,-1.185391616821289062e+02
4.951585017023536928e+00,-1.174188613891601562e+02
4.954785657151561828e+00,-1.274493408203125000e+02
4.957986297279586729e+00,-1.210174484252929688e+02
4.961186937407611630e+00,-1.270325698852539062e+02
4.964387577535636531e+00,-1.214534683227539062e+02
4.967588217663662320e+00,-1.316681823730468750e+02
4.970788857791687221e+00,-1.335469360351562500e+02
4.973989497919712122e+00,-1.253494110107421875e+02
4.977190138047737022e+00,-1.172876129150390625e+02
4.980390778175761923e+00,-1.209304046630859375e+02
4.983591418303786824e+00,-1.262727661132812500e+02
4.986792058431812613e+00,-1.349843902587890625e+02
4.989992698559837514e+00,-1.216685791015625000e+02
4.993193338687862415e+00,-1.291543731689453125e+02
4.996393978815887316e+00,-1.202621688842773438e+02
4.999594618943912216e+00,-1.178665771484375000e+02
5.002795259071937117e+00,-1.197408905029296875e+02
5.005995899199962906e+00,-1.235893554687500000e+02
5.009196539327987807e+00,-1.259365768432617188e+02
5.012397179456012708e+00,-1.339509429931640625e+02
5.015597819584037609e+00,-1.264527740478515625e+02
5.018798459712062510e+00,-1.269915466308593750e+02
5.021999099840088299e+00,-1.374595642089843750e+02
5.025199739968113199e+00,-4.405002593994140625e+01
5.028400380096138100e+00,-1.292653350830078125e+02
5.031601020224163001e+00,-1.179428787231445312e+02
5.034801660352187902e+00,-1.213155593872070312e+02
5.038002300480212803e+00,-1.174529800415039062e+02
5.041202940608238592e+00,-1.217067947387695312e+02
5.044403580736263493e+00,-1.206478271484375000e+02
5.047604220864288393e+00,-1.200347595214843750e+02
5.050804860992313294e+00,-1.255163803100585938e+02
5.054005501120338195e+00,-1.218564147949218750e+02
5.057206141248363096e+00,-1.265259094238281250e+02
5.060406781376388885e+00,-1.204640350341796875e+02
5.063607421504413786e+00,-1.250937805175781250e+02
5.066808061632438687e+00,-1.153630599975585938e+02
5.070008701760463588e+00,-1.130764465332031250e+02
5.073209341888488488e+00,-1.305478210449218750e+02
5.076409982016513389e+00,-1.175959320068359375e+02
5.079610622144539178e+00,-1.234173965454101562e+02
5.082811262272564079e+00,-1.173736343383789062e+02
5.086011902400588980e+00,-1.232987289428710938e+02
5.089212542528613881e+00,-1.191638946533203125e+02
5.092413182656638782e+00,-1.197643661499023438e+02
5.095613822784664571e+00,-1.205972900390625000e+02
5.098814462912689471e+00,-1.207296295166015625e+02
5.102015103040714372e+00,-1.144387359619140625e+02
5.105215743168739273e+00,-1.243547210693359375e+02
5.108416383296764174e+00,-1.280594024658203125e+02
5.111617023424789075e+00,-1.335535278320312500e+02
5.114817663552814864e+00,-1.409740600585937500e+02
5.118018303680839765e+00,-1.199699401855468750e+02
5.121218943808864665e+00,-1.370729522705078125e+02
5.124419583936889566e+00,-1.203293228149414062e+02
5.127620224064914467e+00,-1.332605743408203125e+02
5.130820864192939368e+00,-1.207838287353515625e+02
5.134021504320965157e+00,-1.198978347778320312e+02
5.137222144448990058e+00,-1.151646347045898438e+02
5.140422784577014959e+00,-1.242578506469726562e+02
5.143623424705039859e+00,-1.196427230834960938e+02
5.146824064833064760e+00,-1.194304046630859375e+02
5.150024704961089661e+00,-1.357794952392578125e+02
5.153225345089115450e+00,-1.204265518188476562e+02
5.156425985217140351e+00,-1.290308074951171875e+02
5.159626625345165252e+00,-1.175002059936523438e+02
5.162827265473190153e+00,-1.251924743652343750e+02
5.166027905601215053e+00,-1.210470581054687500e+02
5.169228545729240842e+00,-1.246333160400390625e+02
5.172429185857265743e+00,-1.157044906616210938e+02
5.175629825985290644e+00,-1.203192062377929688e+02
5.178830466113315545e+00,-1.159250793457031250e+02
5.182031106241340446e+00,-1.190570983886718750e+02
5.185231746369365347e+00,-1.137756118774414062e+02
5.188432386497391136e+00,-1.208703231811523438e+02
5.191633026625416036e+00,-1.420178527832031250e+02
5.194833666753440937e+00,-1.170609054565429688e+02
5.198034306881465838e+00,-1.243546981811523438e+02
5.201234947009490739e+00,-1.216063613891601562e+02
5.204435587137515640e+00,-1.228553390502929688e+02
5.207636227265541429e+00,-1.153704223632812500e+02
5.210836867393566330e+00,-1.137833023071289062e+02
5.214037507521591230e+00,-1.136407241821289062e+02
5.217238147649616131e+00,-1.237350387573242188e+02
5.220438787777641032e+00,-1.189637298583984375e+02
5.223639427905665933e+00,-1.251391067504882812e+02
5.226840068033691722e+00,-1.166858978271484375e+02
5.230040708161716623e+00,-1.166594085693359375e+02
5.233241348289741524e+00,-1.214588394165039062e+02
5.236441988417766424e+00,-1.303485870361328125e+02
5.239642628545791325e+00,-1.238974609375000000e+02
5.242843268673817114e+00,-1.243701858520507812e+02
5.246043908801842015e+00,-1.161372909545898438e+02
5.249244548929866916e+00,-1.216661529541015625e+02
5.252445189057891817e+00,-1.166996231079101562e+02
5.255645829185916718e+00,-1.251244049072265625e+02
5.258846469313941618e+00,-1.267385635375976562e+02
5.262047109441967407e+00,-1.148980560302734375e+02
5.265247749569992308e+00,-1.204001083374023438e+02
5.268448389698017209e+00,-1.284353637695312500e+02
5.271649029826042110e+00,-1.167425537109375000e+02
5.274849669954067011e+00,-1.248809356689453125e+02
5.278050310082091912e+00,-1.228086853027343750e+02
5.281250950210117701e+00,-1.257135772705078125e+02
5.284451590338142601e+00,-1.226115646362304688e+02
5.287652230466167502e+00,-1.234419631958007812e+02
5.290852870594192403e+00,-1.164569320678710938e+02
5.294053510722217304e+00,-1.128322372436523438e+02
5.297254150850242205e+00,-1.190594940185546875e+02
5.300454790978267994e+00,-1.160922698974609375e+02
5.303655431106292895e+00,-1.263916702270507812e+02
5.306856071234317795e+00,-1.175319824218750000e+02
5.310056711362342696e+00,-1.190535964965820312e+02
5.313257351490367597e+00,-1.138081893920898438e+02
5.316457991618393386e+00,-1.143856048583984375e+02
5.319658631746418287e+00,-1.254396438598632812e+02
5.322859271874443188e+00,-1.187681732177734375e+02
5.326059912002468089e+00,-1.149492416381835938e+02
5.329260552130492989e+00,-1.217802429199218750e+02
5.332461192258517890e+00,-1.180230636596679688e+02
5.335661832386543679e+00,-1.192677917480468750e+02
5.338862472514568580e+00,-1.124786758422851562e+02
5.342063112642593481e+00,-1.207932281494140625e+02
5.345263752770618382e+00,-1.253208923339843750e+02
5.348464392898643283e+00,-1.214092330932617188e+02
5.351665033026668183e+00,-1.187355575561523438e+02
5.354865673154693972e+00,-1.277728347778320312e+02
5.358066313282718873e+00,-1.202089385986328125e+02
5.361266953410743774e+00,-1.186386566162109375e+02
5.364467593538768675e+00,-1.165859680175781250e+02
5.367668233666793576e+00,-1.302822723388671875e+02
5.370868873794818477e+00,-1.150000915527343750e+02
5.374069513922844266e+00,-1.159516906738281250e+02
5.377270154050869166e+00,-1.148157882690429688e+02
5.380470794178894067e+00,-1.227988357543945312e+02
5.383671434306918968e+00,-1.145705337524414062e+02
5.386872074434943869e+00,-1.181436386108398438e+02
5.390072714562968770e+00,-1.217131652832031250e+02
5.393273354690994559e+00,-1.179001693725585938e+02
5.396473994819019460e+00,-1.182979736328125000e+02
5.399674634947044360e+00,-1.183887939453125000e+02
5.402875275075069261e+00,-1.228789138793945312e+02
5.406075915203094162e+00,-1.214860382080078125e+02
5.409276555331119951e+00,-1.171038360595703125e+02
5.412477195459144852e+00,-1.167551956176757812e+02
5.415677835587169753e+00,-1.128571853637695312e+02
5.418878475715194654e+00,-1.230010147094726562e+02
5.422079115843219554e+00,-1.164477691650390625e+02
5.425279755971244455e+00,-1.179514617919921875e+02
5.428480396099270244e+00,-1.153553924560546875e+02
5.431681036227295145e+00,-1.285706634521484375e+02
5.434881676355320046e+00,-1.154478454589843750e+02
5.438082316483344947e+00,-1.141064682006835938e+02
5.441282956611369848e+00,-1.185372924804687500e+02
5.444483596739394748e+00,-1.146802444458007812e+02
5.447684236867420537e+00,-1.204590911865234375e+02
5.450884876995445438e+00,-1.276730270385742188e+02
5.454085517123470339e+00,-1.185621795654296875e+02
5.457286157251495240e+00,-1.156583557128906250e+02
5.460486797379520141e+00,-1.177189483642578125e+02
5.463687437507545042e+00,-1.151314239501953125e+02
5.466888077635570831e+00,-1.158479766845703125e+02
5.470088717763595731e+00,-1.189505004882812500e+02
5.473289357891620632e+00,-1.261283721923828125e+02
5.476489998019645533e+00,-1.263467864990234375e+02
5.479690638147670434e+00,-1.218774261474609375e+02
5.482891278275696223e+00,-1.214208908081054688e+02
5.486091918403721124e+00,-1.170751113891601562e+02
5.489292558531746025e+00,-1.225048828125000000e+02
5.492493198659770925e+00,-1.323235778808593750e+02
5.495693838787795826e+00,-1.233644485473632812e+02
5.498894478915820727e+00,-1.227373886108398438e+02
5.502095119043846516e+00,-1.141618957519531250e+02
5.505295759171871417e+00,-1.194792251586914062e+02
5.508496399299896318e+00,-1.247998199462890625e+02
5.511697039427921219e+00,-1.236672744750976562e+02
5.514897679555946119e+00,-1.194814147949218750e+02
5.518098319683971020e+00,-1.292071685791015625e+02
5.521298959811996809e+00,-1.206263427734375000e+02
5.524499599940021710e+00,-1.248318557739257812e+02
5.527700240068046611e+00,-1.371775054931640625e+02
5.530900880196071512e+00,-1.193205947875976562e+02
5.534101520324096413e+00,-1.215084915161132812e+02
5.537302160452121313e+00,-1.538376159667968750e+02
5.540502800580147102e+00,-1.265469436645507812e+02
5.543703440708172003e+00,-1.349482269287109375e+02
5.546904080836196904e+00,-1.211165008544921875e+02
5.550104720964221805e+00,-1.232191772460937500e+02
5.553305361092246706e+00,-1.164687194824218750e+02
5.556506001220272495e+00,-1.203720703125000000e+02
5.559706641348297396e+00,-1.277736968994140625e+02
5.562907281476322296e+00,-1.171246566772460938e+02
5.566107921604347197e+00,-1.202339935302734375e+02
5.569308561732372098e+00,-1.148733062744140625e+02
5.572509201860396999e+00,-1.161808929443359375e+02
5.575709841988422788e+00,-1.184141235351562500e+02
5.578910482116447689e+00,-1.194226379394531250e+02
5.582111122244472590e+00,-1.216644287109375000e+02
5.585311762372497491e+00,-1.213916015625000000e+02
5.588512402500522391e+00,-1.193621826171875000e+02
5.591713042628547292e+00,-1.305773315429687500e+02
5.594913682756573081e+00,-1.163965454101562500e+02
5.598114322884597982e+00,-1.185458831787109375e+02
5.601314963012622883e+00,-1.121737594604492188e+02
5.604515603140647784e+00,-1.190187530517578125e+02
5.607716243268672685e+00,-1.225133972167968750e+02
5.610916883396697585e+00,-1.207849502563476562e+02
5.614117523524723374e+00,-1.307028198242187500e+02
5.617318163652748275e+00,-1.194884338378906250e+02
5.620518803780773176e+00,-1.130402526855468750e+02
5.623719443908798077e+00,-1.234378890991210938e+02
5.626920084036822978e+00,-1.250502090454101562e+02
5.630120724164848767e+00,-1.169636306762695312e+02
5.633321364292873668e+00,-1.258515472412109375e+02
5.636522004420898568e+00,-1.212794494628906250e+02
5.639722644548923469e+00,-1.174132537841796875e+02
5.642923284676948370e+00,-1.241942443847656250e+02
5.646123924804973271e+00,-1.237036590576171875e+02
5.649324564932999060e+00,-1.176811752319335938e+02
5.652525205061023961e+00,-1.183529891967773438e+02
5.655725845189048862e+00,-1.193329010009765625e+02
5.658926485317073762e+00,-1.248594970703125000e+02
5.662127125445098663e+00,-1.148585052490234375e+02
5.665327765573123564e+00,-1.207767410278320312e+02
5.668528405701149353e+00,-1.274855728149414062e+02
5.671729045829174254e+00,-1.154213943481445312e+02
5.674929685957199155e+00,-1.195378494262695312e+02
5.678130326085224056e+00,-1.149701232910156250e+02
5.681330966213248956e+00,-1.203885803222656250e+02
5.684531606341273857e+00,-1.194741973876953125e+02
5.687732246469299646e+00,-1.144883728027343750e+02
5.690932886597324547e+00,-1.329516601562500000e+02
5.694133526725349448e+00,-1.188849945068359375e+02
5.697334166853374349e+00,-1.191488800048828125e+02
5.700534806981399250e+00,-1.349408264160156250e+02
5.703735447109424150e+00,-1.265807952880859375e+02
5.706936087237449939e+00,-1.177949523925781250e+02
5.710136727365474840e+00,-1.172103347778320312e+02
5.713337367493499741e+00,-1.170937118530273438e+02
5.716538007621524642e+00,-1.248592834472656250e+02
5.719738647749549543e+00,-1.236362533569335938e+02
5.722939287877575332e+00,-1.155721130371093750e+02
5.726139928005600233e+00,-1.172482147216796875e+02
5.729340568133625133e+00,-1.324270019531250000e+02
5.732541208261650034e+00,-1.140447692871093750e+02
5.735741848389674935e+00,-1.240261764526367188e+02
5.738942488517699836e+00,-1.172139129638671875e+02
5.742143128645725625e+00,-1.248294677734375000e+02
5.745343768773750526e+00,-1.226271972656250000e+02
5.748544408901775427e+00,-1.154211807250976562e+02
5.751745049029800327e+00,-1.150642852783203125e+02
5.754945689157825228e+00,-1.193779983520507812e+02
5.758146329285850129e+00,-1.295062408447265625e+02
5.761346969413875918e+00,-1.225884017944335938e+02
5.764547609541900819e+00,-1.219012756347656250e+02
5.767748249669925720e+00,-1.261231307983398438e+02
5.770948889797950621e+00,-1.245923767089843750e+02
5.774149529925975521e+00,-1.228631973266601562e+02
5.777350170054000422e+00,-1.201230468750000000e+02
5.780550810182026211e+00,-1.336136932373046875e+02
5.783751450310051112e+00,-1.101098556518554688e+02
5.786952090438076013e+00,-1.197582931518554688e+02
5.790152730566100914e+00,-1.281039733886718750e+02
5.793353370694125815e+00,-1.135535202026367188e+02
5.796554010822151604e+00,-1.121884155273437500e+02
5.799754650950176504e+00,-1.258991394042968750e+02
5.802955291078201405e+00,-1.226733551025390625e+02
5.806155931206226306e+00,-1.201076965332031250e+02
5.809356571334251207e+00,-1.152594070434570312e+02
5.812557211462276108e+00,-1.228903732299804688e+02
5.815757851590301897e+00,-1.251080780029296875e+02
5.818958491718326798e+00,-1.267032012939453125e+02
5.822159131846351698e+00,-1.292335510253906250e+02
5.825359771974376599e+00,-1.195788574218750000e+02
5.828560412102401500e+00,-1.141477203369140625e+02
5.831761052230426401e+00,-1.215066757202148438e+02
5.834961692358452190e+00,-1.164986114501953125e+02
5.838162332486477091e+00,-1.208802490234375000e+02
5.841362972614501992e+00,-1.185911331176757812e+02
5.844563612742526892e+00,-1.203292694091796875e+02
5.847764252870551793e+00,-1.159260406494140625e+02
5.850964892998576694e+00,-1.184664840698242188e+02
5.854165533126602483e+00,-1.187457351684570312e+02
5.857366173254627384e+00,-1.253372650146484375e+02
5.860566813382652285e+00,-1.163029785156250000e+02
5.863767453510677186e+00,-1.190754470825195312e+02
5.866968093638702086e+00,-1.181583251953125000e+02
5.870168733766727875e+00,-1.239084548950195312e+02
5.873369373894752776e+00,-1.211127166748046875e+02
5.876570014022777677e+00,-1.193804016113281250e+02
5.879770654150802578e+00,-1.276552276611328125e+02
5.882971294278827479e+00,-1.232550354003906250e+02
5.886171934406852380e+00,-1.215328826904296875e+02
5.889372574534878169e+00,-1.235982818603515625e+02
5.892573214662903069e+00,-1.145235290527343750e+02
5.895773854790927970e+00,-1.220667724609375000e+02
5.898974494918952871e+00,-1.259957275390625000e+02
5.902175135046977772e+00,-1.206631240844726562e+02
5.905375775175002673e+00,-1.233276443481445312e+02
5.908576415303028462e+00,-1.174208984375000000e+02
5.911777055431053363e+00,-1.226735687255859375e+02
5.914977695559078263e+00,-1.261533737182617188e+02
5.918178335687103164e+00,-1.199545974731445312e+02
5.921378975815128065e+00,-1.253967285156250000e+02
5.924579615943152966e+00,-1.252081069946289062e+02
5.927780256071178755e+00,-1.274769058227539062e+02
5.930980896199203656e+00,-1.368868713378906250e+02
5.934181536327228557e+00,-1.230017318725585938e+02
5.937382176455253457e+00,-1.155035629272460938e+02
5.940582816583278358e+00,-1.212691040039062500e+02
5.943783456711304147e+00,-1.162220001220703125e+02
5.946984096839329048e+00,-1.190756454467773438e+02
5.950184736967353949e+00,-1.209561309814453125e+02
5.953385377095378850e+00,-1.226174392700195312e+02
5.956586017223403751e+00,-1.142830123901367188e+02
5.959786657351428651e+00,-1.199229278564453125e+02
5.962987297479454440e+00,-1.219587478637695312e+02
5.966187937607479341e+00,-1.156396942138671875e+02
5.969388577735504242e+00,-1.192844314575195312e+02
5.972589217863529143e+00,-1.303106231689453125e+02
5.975789857991554044e+00,-1.207941741943359375e+02
5.978990498119578945e+00,-1.329076538085937500e+02
5.982191138247604734e+00,-1.164872665405273438e+02
5.985391778375629634e+00,-1.148071441650390625e+02
5.988592418503654535e+00,-1.251900405883789062e+02
5.991793058631679436e+00,-1.309550628662109375e+02
5.994993698759704337e+00,-1.239950942993164062e+02
5.998194338887729238e+00,-1.149642028808593750e+02
6.001394979015755027e+00,-1.216293640136718750e+02
6.004595619143779928e+00,-1.374692077636718750e+02
6.007796259271804828e+00,-1.168835678100585938e+02
6.010996899399829729e+00,-1.278281173706054688e+02
6.014197539527854630e+00,-1.210943069458007812e+02
6.017398179655879531e+00,-1.263899536132812500e+02
6.020598819783905320e+00,-1.249245147705078125e+02
6.023799459911930221e+00,-1.257256317138671875e+02
6.027000100039955122e+00,-1.179363174438476562e+02
6.030200740167980022e+00,-1.154895248413085938e+02
6.033401380296004923e+00,-1.198866348266601562e+02
6.036602020424030712e+00,-1.183174133300781250e+02
6.039802660552055613e+00,-1.122813415527343750e+02
6.043003300680080514e+00,-1.252633438110351562e+02
6.046203940808105415e+00,-1.182434844970703125e+02
6.049404580936130316e+00,-1.253886566162109375e+02
6.052605221064155216e+00,-1.155030593872070312e+02
6.055805861192181005e+00,-1.290553436279296875e+02
6.059006501320205906e+00,-1.202794647216796875e+02
6.062207141448230807e+00,-1.252221908569335938e+02
6.065407781576255708e+00,-1.289402618408203125e+02
6.068608421704280609e+00,-1.156281661987304688e+02
6.071809061832305510e+00,-1.201245117187500000e+02
6.075009701960331299e+00,-1.213647155761718750e+02
6.078210342088356199e+00,-1.189290084838867188e+02
6.081410982216381100e+00,-1.241356430053710938e+02
6.084611622344406001e+00,-1.146102676391601562e+02
6.087812262472430902e+00,-1.171027526855468750e+02
6.091012902600455803e+00,-1.244478988647460938e+02
6.094213542728481592e+00,-1.213731002807617188e+02
6.097414182856506493e+00,-1.277031784057617188e+02
6.100614822984531394e+00,-1.212605667114257812e+02
6.103815463112556294e+00,-1.206203994750976562e+02
6.107016103240581195e+00,-1.212760620117187500e+02
6.110216743368606984e+00,-1.243383865356445312e+02
6.113417383496631885e+00,-1.201780319213867188e+02
6.116618023624656786e+00,-1.156113128662109375e+02
6.119818663752681687e+00,-1.179580535888671875e+02
6.123019303880706588e+00,-1.174641418457031250e+02
6.126219944008731488e+00,-1.175990524291992188e+02
6.129420584136757277e+00,-1.272997512817382812e+02
6.132621224264782178e+00,-1.187686309814453125e+02
6.135821864392807079e+00,-1.147580108642578125e+02
6.139022504520831980e+00,-1.166958084106445312e+02
6.142223144648856881e+00,-1.216726608276367188e+02
6.145423784776881782e+00,-1.202200927734375000e+02
6.148624424904907571e+00,-1.199301376342773438e+02
6.151825065032932471e+00,-1.186681442260742188e+02
6.155025705160957372e+00,-1.192654113769531250e+02
6.158226345288982273e+00,-1.288766479492187500e+02
6.161426985417007174e+00,-1.161130447387695312e+02
6.164627625545032075e+00,-1.207147293090820312e+02
6.167828265673057864e+00,-1.278863067626953125e+02
6.171028905801082765e+00,-1.181047515869140625e+02
6.174229545929107665e+00,-1.123295898437500000e+02
6.177430186057132566e+00,-1.172642211914062500e+02
6.180630826185157467e+00,-1.185917816162109375e+02
6.183831466313183256e+00,-1.258959503173828125e+02
6.187032106441208157e+00,-1.156237487792968750e+02
6.190232746569233058e+00,-1.224518737792968750e+02
6.193433386697257959e+00,-1.169995574951171875e+02
6.196634026825282859e+00,-1.187879486083984375e+02
6.199834666953307760e+00,-1.136713562011718750e+02
6.203035307081333549e+00,-1.191074905395507812e+02
6.206235947209358450e+00,-1.218339233398437500e+02
6.209436587337383351e+00,-1.214864501953125000e+02
6.212637227465408252e+00,-1.242706069946289062e+02
6.215837867593433153e+00,-1.238136444091796875e+02
6.219038507721458053e+00,-1.208375930786132812e+02
6.222239147849483842e+00,-1.158949508666992188e+02
6.225439787977508743e+00,-1.203941421508789062e+02
6.228640428105533644e+00,-1.245130233764648438e+02
6.231841068233558545e+00,-1.202903594970703125e+02
6.235041708361583446e+00,-1.137071685791015625e+02
6.238242348489608347e+00,-1.156716384887695312e+02
6.241442988617634136e+00,-1.174521408081054688e+02
6.244643628745659036e+00,-1.229925079345703125e+02
6.247844268873683937e+00,-1.125481262207031250e+02
6.251044909001708838e+00,-1.277902374267578125e+02
6.254245549129733739e+00,-1.197227783203125000e+02
6.257446189257759528e+00,-1.171848220825195312e+02
6.260646829385784429e+00,-1.212443389892578125e+02
6.263847469513809330e+00,-1.151048812866210938e+02
6.267048109641834230e+00,-1.173437957763671875e+02
6.270248749769859131e+00,-1.182863388061523438e+02
6.273449389897884032e+00,-1.227946701049804688e+02
6.276650030025909821e+00,-1.191261367797851562e+02
6.279850670153934722e+00,-1.234803848266601562e+02
6.283051310281959623e+00,-1.115277481079101562e+02
6.286251950409984524e+00,-1.157290649414062500e+02
6.289452590538009424e+00,-1.229875793457031250e+02
6.292653230666034325e+00,-1.241707458496093750e+02
6.295853870794060114e+00,-1.192836227416992188e+02
6.299054510922085015e+00,-1.269214096069335938e+02
6.302255151050109916e+00,-1.257695083618164062e+02
6.305455791178134817e+00,-1.194201126098632812e+02
6.308656431306159718e+00,-1.180466156005859375e+02
6.311857071434184618e+00,-1.177945480346679688e+02
6.315057711562210407e+00,-1.132902984619140625e+02
6.318258351690235308e+00,-1.353493652343750000e+02
6.321458991818260209e+00,-1.181884841918945312e+02
6.324659631946285110e+00,-1.259604110717773438e+02
6.327860272074310011e+00,-1.261306991577148438e+02
6.331060912202335800e+00,-1.140018386840820312e+02
6.334261552330360701e+00,-1.290162353515625000e+02
6.337462192458385601e+00,-1.190095596313476562e+02
6.340662832586410502e+00,-1.153929214477539062e+02
6.343863472714435403e+00,-1.125989151000976562e+02
6.347064112842460304e+00,-1.189550170898437500e+02
6.350264752970486093e+00,-1.219628219604492188e+02
6.353465393098510994e+00,-1.281902618408203125e+02
6.356666033226535895e+00,-1.229456710815429688e+02
6.359866673354560795e+00,-1.226746520996093750e+02
6.363067313482585696e+00,-1.157783203125000000e+02
6.366267953610610597e+00,-1.297101440429687500e+02
6.369468593738636386e+00,-1.191153411865234375e+02
6.372669233866661287e+00,-1.189529418945312500e+02
6.375869873994686188e+00,-1.232948684692382812e+02
6.379070514122711089e+00,-1.214999542236328125e+02
6.382271154250735989e+00,-1.167223968505859375e+02
6.385471794378760890e+00,-1.204451370239257812e+02
6.388672434506786679e+00,-1.191282501220703125e+02
6.391873074634811580e+00,-1.233255767822265625e+02
6.395073714762836481e+00,-1.277066574096679688e+02
6.398274354890861382e+00,-1.182491912841796875e+02
6.401474995018886283e+00,-1.163151168823242188e+02
6.404675635146911183e+00,-1.275116348266601562e+02
6.407876275274936972e+00,-1.148897094726562500e+02
6.411076915402961873e+00,-1.183822479248046875e+02
6.414277555530986774e+00,-1.240269927978515625e+02
6.417478195659011675e+00,-1.299011993408203125e+02
6.420678835787036576e+00,-1.272118759155273438e+02
6.423879475915062365e+00,-1.145652694702148438e+02
6.427080116043087266e+00,-1.136582489013671875e+02
6.430280756171112166e+00,-1.284665985107421875e+02
6.433481396299137067e+00,-1.217845993041992188e+02
6.436682036427161968e+00,-1.164996566772460938e+02
6.439882676555186869e+00,-1.314229736328125000e+02
6.443083316683212658e+00,-1.161035079956054688e+02
6.446283956811237559e+00,-1.131944732666015625e+02
6.449484596939262460e+00,-1.164117126464843750e+02
6.452685237067287360e+00,-1.138101806640625000e+02
6.455885877195312261e+00,-1.279843978881835938e+02
6.459086517323337162e+00,-1.197576141357421875e+02
6.462287157451362951e+00,-1.207339782714843750e+02
6.465487797579387852e+00,-1.144731063842773438e+02
6.468688437707412753e+00,-1.173854370117187500e+02
6.471889077835437654e+00,-1.273358459472656250e+02
6.475089717963462554e+00,-1.252901000976562500e+02
6.478290358091487455e+00,-1.209668045043945312e+02
6.481490998219513244e+00,-1.168659744262695312e+02
6.484691638347538145e+00,-1.309791870117187500e+02
6.487892278475563046e+00,-1.148981933593750000e+02
6.491092918603587947e+00,-1.181137008666992188e+02
6.494293558731612848e+00,-1.144269561767578125e+02
6.497494198859638637e+00,-1.149614334106445312e+02
6.500694838987663537e+00,-1.194574203491210938e+02
6.503895479115688438e+00,-1.181339187622070312e+02
6.507096119243713339e+00,-1.319185791015625000e+02
6.510296759371738240e+00,-1.192061538696289062e+02
6.513497399499763141e+00,-1.180431060791015625e+02
6.516698039627788930e+00,-1.170772323608398438e+02
6.519898679755813831e+00,-1.165080261230468750e+02
6.523099319883838731e+00,-1.259535140991210938e+02
6.526299960011863632e+00,-1.235147705078125000e+02
6.529500600139888533e+00,-1.237234573364257812e+02
6.532701240267913434e+00,-1.186930847167968750e+02
6.535901880395939223e+00,-1.262680206298828125e+02
6.539102520523964124e+00,-1.146118087768554688e+02
6.542303160651989025e+00,-1.225451660156250000e+02
6.545503800780013925e+00,-1.183302230834960938e+02
6.548704440908038826e+00,-1.187532653808593750e+02
6.551905081036063727e+00,-1.179652328491210938e+02
6.555105721164089516e+00,-1.159217376708984375e+02
6.558306361292114417e+00,-1.265042114257812500e+02
6.561507001420139318e+00,-1.278578109741210938e+02
6.564707641548164219e+00,-1.203972549438476562e+02
6.567908281676189119e+00,-1.189308471679687500e+02
6.571108921804214908e+00,-1.409299926757812500e+02
6.574309561932239809e+00,-1.247049865722656250e+02
6.577510202060264710e+00,-1.234366531372070312e+02
6.580710842188289611e+00,-1.240356826782226562e+02
6.583911482316314512e+00,-1.206996002197265625e+02
6.587112122444339413e+00,-1.156956634521484375e+02
6.590312762572365202e+00,-1.141596679687500000e+02
6.593513402700390102e+00,-1.215826797485351562e+02
6.596714042828415003e+00,-1.176548919677734375e+02
6.599914682956439904e+00,-1.160112991333007812e+02
6.603115323084464805e+00,-1.236994171142578125e+02
6.606315963212489706e+00,-1.219092941284179688e+02
6.609516603340515495e+00,-1.234615554809570312e+02
6.612717243468540396e+00,-1.185971755981445312e+02
6.615917883596565297e+00,-1.142458496093750000e+02
6.619118523724590197e+00,-1.150018997192382812e+02
6.622319163852615098e+00,-1.277877731323242188e+02
6.625519803980639999e+00,-1.188312149047851562e+02
6.628720444108665788e+00,-1.164518814086914062e+02
6.631921084236690689e+00,-1.186114807128906250e+02
6.635121724364715590e+00,-1.191025390625000000e+02
6.638322364492740491e+00,-1.147886199951171875e+02
6.641523004620765391e+00,-1.201700134277343750e+02
6.644723644748791180e+00,-1.131945266723632812e+02
6.647924284876816081e+00,-1.186599807739257812e+02
6.651124925004840982e+00,-1.246428756713867188e+02
6.654325565132865883e+00,-1.211455612182617188e+02
6.657526205260890784e+00,-1.159783630371093750e+02
6.660726845388915685e+00,-1.157874450683593750e+02
6.663927485516941474e+00,-1.183855972290039062e+02
6.667128125644966374e+00,-1.157956008911132812e+02
6.670328765772991275e+00,-1.145167999267578125e+02
6.673529405901016176e+00,-1.250549087524414062e+02
6.676730046029041077e+00,-1.217282791137695312e+02
6.679930686157065978e+00,-1.201965942382812500e+02
6.683131326285091767e+00,-1.158845062255859375e+02
6.686331966413116668e+00,-1.185988998413085938e+02
6.689532606541141568e+00,-1.286976165771484375e+02
6.692733246669166469e+00,-1.148013763427734375e+02
6.695933886797191370e+00,-1.175936584472656250e+02
6.699134526925216271e+00,-1.193314590454101562e+02
6.702335167053242060e+00,-1.204224548339843750e+02
6.705535807181266961e+00,-1.188179550170898438e+02
6.708736447309291862e+00,-1.159447937011718750e+02
6.711937087437316762e+00,-1.387819213867187500e+02
6.715137727565341663e+00,-1.207096939086914062e+02
6.718338367693366564e+00,-1.296299591064453125e+02
6.721539007821392353e+00,-1.229321823120117188e+02
6.724739647949417254e+00,-1.185441513061523438e+02
6.727940288077442155e+00,-1.176342926025390625e+02
6.731140928205467056e+00,-1.174544067382812500e+02
6.734341568333491956e+00,-1.192809219360351562e+02
6.737542208461517745e+00,-1.240981140136718750e+02
6.740742848589542646e+00,-1.182496719360351562e+02
6.743943488717567547e+00,-1.235047988891601562e+02
6.747144128845592448e+00,-1.244412689208984375e+02
6.750344768973617349e+00,-1.180491027832031250e+02
6.753545409101642250e+00,-1.207842864990234375e+02
6.756746049229668039e+00,-1.341270904541015625e+02
6.759946689357692939e+00,-1.283380432128906250e+02
6.763147329485717840e+00,-1.121686325073242188e+02
6.766347969613742741e+00,-1.284377288818359375e+02
6.769548609741767642e+00,-1.149006805419921875e+02
6.772749249869792543e+00,-1.196944732666015625e+02
6.775949889997818332e+00,-1.207556457519531250e+02
6.779150530125843233e+00,-1.163883514404296875e+02
6.782351170253868133e+00,-1.248912353515625000e+02
6.785551810381893034e+00,-1.173148498535156250e+02
6.788752450509917935e+00,-1.156664199829101562e+02
6.791953090637942836e+00,-1.162596359252929688e+02
6.795153730765968625e+00,-1.174082946777343750e+02
6.798354370893993526e+00,-1.249841995239257812e+02
6.801555011022018427e+00,-1.252462692260742188e+02
6.804755651150043327e+00,-1.171292114257812500e+02
6.807956291278068228e+00,-1.168227005004882812e+02
6.811156931406094017e+00,-1.150258178710937500e+02
6.814357571534118918e+00,-1.183687591552734375e+02
6.817558211662143819e+00,-1.259432220458984375e+02
6.820758851790168720e+00,-1.224924926757812500e+02
6.823959491918193621e+00,-1.166823959350585938e+02
6.827160132046218521e+00,-1.292821807861328125e+02
6.830360772174244310e+00,-1.285297851562500000e+02
6.833561412302269211e+00,-1.122590637207031250e+02
6.836762052430294112e+00,-1.255763854980468750e+02
6.839962692558319013e+00,-1.189724578857421875e+02
6.843163332686343914e+00,-1.198267135620117188e+02
6.846363972814368815e+00,-1.177162246704101562e+02
6.849564612942394604e+00,-1.190442962646484375e+02
6.852765253070419504e+00,-1.308613433837890625e+02
6.855965893198444405e+00,-1.258919067382812500e+02
6.859166533326469306e+00,-1.149320144653320312e+02
6.862367173454494207e+00,-1.240621566772460938e+02
6.865567813582519108e+00,-1.201064605712890625e+02
6.868768453710544897e+00,-1.156522827148437500e+02
6.871969093838569798e+00,-1.174140396118164062e+02
6.875169733966594698e+00,-1.255593261718750000e+02
6.878370374094619599e+00,-1.307678527832031250e+02
6.881571014222644500e+00,-1.175989532470703125e+02
6.884771654350670289e+00,-1.275893936157226562e+02
6.887972294478695190e+00,-1.155817184448242188e+02
6.891172934606720091e+00,-1.271858215332031250e+02
6.894373574734744992e+00,-1.194885330200195312e+02
6.897574214862769892e+00,-1.198390502929687500e+02
6.900774854990794793e+00,-1.188175277709960938e+02
6.903975495118820582e+00,-1.206270599365234375e+02
6.907176135246845483e+00,-1.191479568481445312e+02
6.910376775374870384e+00,-1.164790725708007812e+02
6.913577415502895285e+00,-1.150243301391601562e+02
6.916778055630920186e+00,-1.168409881591796875e+02
6.919978695758945086e+00,-1.148006668090820312e+02
6.923179335886970875e+00,-1.209877624511718750e+02
6.926379976014995776e+00,-1.207397613525390625e+02
6.929580616143020677e+00,-1.157725219726562500e+02
6.932781256271045578e+00,-1.221421356201171875e+02
6.935981896399070479e+00,-1.107346572875976562e+02
6.939182536527095380e+00,-1.266449890136718750e+02
6.942383176655121169e+00,-1.167010269165039062e+02
6.945583816783146069e+00,-1.221165161132812500e+02
6.948784456911170970e+00,-1.164339294433593750e+02
6.951985097039195871e+00,-1.159836807250976562e+02
6.955185737167220772e+00,-1.182477111816406250e+02
6.958386377295246561e+00,-1.194508514404296875e+02
6.961587017423271462e+00,-1.151546096801757812e+02
6.964787657551296363e+00,-1.240376129150390625e+02
6.967988297679321263e+00,-1.200765991210937500e+02
6.971188937807346164e+00,-1.195334014892578125e+02
6.974389577935371065e+00,-1.215909805297851562e+02
6.977590218063396854e+00,-1.278262939453125000e+02
6.980790858191421755e+00,-1.179417648315429688e+02
6.983991498319446656e+00,-1.146641998291015625e+02
6.987192138447471557e+00,-1.182298431396484375e+02
6.990392778575496457e+00,-1.224474105834960938e+02
6.993593418703521358e+00,-1.175379104614257812e+02
6.996794058831547147e+00,-1.245562667846679688e+02
6.999994698959572048e+00,-1.199961166381835938e+02
7.003195339087596949e+00,-1.230691604614257812e+02
7.006395979215621850e+00,-1.166016769409179688e+02
7.009596619343646751e+00,-1.192002868652343750e+02
7.012797259471671651e+00,-1.173033065795898438e+02
7.015997899599697440e+00,-1.290089263916015625e+02
7.019198539727722341e+00,-1.240068817138671875e+02
7.022399179855747242e+00,-1.285894012451171875e+02
7.025599819983772143e+00,-1.233354415893554688e+02
7.028800460111797044e+00,-1.234445877075195312e+02
7.032001100239821945e+00,-1.196661911010742188e+02
7.035201740367847734e+00,-1.209413757324218750e+02
7.038402380495872634e+00,-1.275597152709960938e+02
7.041603020623897535e+00,-1.129751510620117188e+02
7.044803660751922436e+00,-1.196380920410156250e+02
7.048004300879947337e+00,-1.278582305908203125e+02
7.051204941007973126e+00,-1.173191528320312500e+02
7.054405581135998027e+00,-1.327656402587890625e+02
7.057606221264022928e+00,-1.168513183593750000e+02
7.060806861392047828e+00,-1.315440979003906250e+02
7.064007501520072729e+00,-1.214076461791992188e+02
7.067208141648097630e+00,-1.382930450439453125e+02
7.070408781776123419e+00,-1.148282928466796875e+02
7.073609421904148320e+00,-1.169433288574218750e+02
7.076810062032173221e+00,-1.182592315673828125e+02
7.080010702160198122e+00,-1.172578582763671875e+02
7.083211342288223022e+00,-1.215129165649414062e+02
7.086411982416247923e+00,-1.304685821533203125e+02
7.089612622544273712e+00,-1.188208084106445312e+02
7.092813262672298613e+00,-1.172881317138671875e+02
7.096013902800323514e+00,-1.169045639038085938e+02
7.099214542928348415e+00,-1.259883956909179688e+02
7.102415183056373316e+00,-1.175770950317382812e+02
7.105615823184398216e+00,-1.185785446166992188e+02
7.108816463312424005e+00,-1.203572998046875000e+02
7.112017103440448906e+00,-1.266573333740234375e+02
7.115217743568473807e+00,-1.287888336181640625e+02
7.118418383696498708e+00,-1.225742187500000000e+02
7.121619023824523609e+00,-1.225406723022460938e+02
7.124819663952549398e+00,-1.161808700561523438e+02
7.128020304080574299e+00,-1.201127014160156250e+02
7.131220944208599199e+00,-1.204653625488281250e+02
7.134421584336624100e+00,-1.207356796264648438e+02
7.137622224464649001e+00,-1.195176696777343750e+02
7.140822864592673902e+00,-1.126544265747070312e+02
7.144023504720699691e+00,-1.326866760253906250e+02
7.147224144848724592e+00,-1.142544708251953125e+02
7.150424784976749493e+00,-1.150850601196289062e+02
7.153625425104774394e+00,-1.207956542968750000e+02
7.156826065232799294e+00,-1.205316467285156250e+02
7.160026705360824195e+00,-1.186206512451171875e+02
7.163227345488849984e+00,-1.150328903198242188e+02
7.166427985616874885e+00,-1.201523437500000000e+02
7.169628625744899786e+00,-1.236301727294921875e+02
7.172829265872924687e+00,-1.181466827392578125e+02
7.176029906000949588e+00,-1.194290847778320312e+02
7.179230546128974488e+00,-1.159277648925781250e+02
7.182431186257000277e+00,-1.179516754150390625e+02
7.185631826385025178e+00,-1.207726593017578125e+02
7.188832466513050079e+00,-1.222545928955078125e+02
7.192033106641074980e+00,-1.222367172241210938e+02
7.195233746769099881e+00,-1.162064361572265625e+02
7.198434386897125670e+00,-1.143641128540039062e+02
7.201635027025150571e+00,-1.215812911987304688e+02
7.204835667153175471e+00,-1.189404373168945312e+02
7.208036307281200372e+00,-1.254847946166992188e+02
7.211236947409225273e+00,-1.125714263916015625e+02
7.214437587537250174e+00,-1.148376312255859375e+02
7.217638227665275963e+00,-1.168620147705078125e+02
7.220838867793300864e+00,-1.253538589477539062e+02
7.224039507921325765e+00,-1.172539978027343750e+02
7.227240148049350665e+00,-1.246196289062500000e+02
7.230440788177375566e+00,-1.291908721923828125e+02
7.233641428305400467e+00,-1.187879791259765625e+02
7.236842068433426256e+00,-1.171323852539062500e+02
7.240042708561451157e+00,-1.222557601928710938e+02
7.243243348689476058e+00,-1.203935317993164062e+02
7.246443988817500959e+00,-1.204650268554687500e+02
7.249644628945525859e+00,-1.169984970092773438e+02
7.252845269073550760e+00,-1.140082092285156250e+02
7.256045909201576549e+00,-1.145865554809570312e+02
7.259246549329601450e+00,-1.121824417114257812e+02
7.262447189457626351e+00,-1.147902069091796875e+02
7.265647829585651252e+00,-1.236160125732421875e+02
7.268848469713676153e+00,-1.331361083984375000e+02
7.272049109841701942e+00,-1.185255050659179688e+02
7.275249749969726842e+00,-1.182134399414062500e+02
7.278450390097751743e+00,-1.280048675537109375e+02
7.281651030225776644e+00,-1.197253341674804688e+02
7.284851670353801545e+00,-1.147070999145507812e+02
7.288052310481826446e+00,-1.150226669311523438e+02
7.291252950609852235e+00,-1.191112136840820312e+02
7.294453590737877136e+00,-1.302152404785156250e+02
7.297654230865902036e+00,-1.228096160888671875e+02
7.300854870993926937e+00,-1.257014389038085938e+02
7.304055511121951838e+00,-1.204202346801757812e+02
7.307256151249976739e+00,-1.165190887451171875e+02
7.310456791378002528e+00,-1.325341186523437500e+02
7.313657431506027429e+00,-1.256963348388671875e+02
7.316858071634052330e+00,-1.160254287719726562e+02
7.320058711762077230e+00,-1.182689819335937500e+02
7.323259351890102131e+00,-1.209800415039062500e+02
7.326459992018127032e+00,-1.162664718627929688e+02
7.329660632146152821e+00,-1.167854461669921875e+02
7.332861272274177722e+00,-1.260055084228515625e+02
7.336061912402202623e+00,-1.149757843017578125e+02
7.339262552530227524e+00,-1.178514480590820312e+02
7.342463192658252424e+00,-1.280719146728515625e+02
7.345663832786278213e+00,-1.239644393920898438e+02
7.348864472914303114e+00,-1.171377792358398438e+02
7.352065113042328015e+00,-1.199344177246093750e+02
7.355265753170352916e+00,-1.220796127319335938e+02
7.358466393298377817e+00,-1.173735046386718750e+02
7.361667033426402718e+00,-1.137244338989257812e+02
7.364867673554428507e+00,-1.261761779785156250e+02
7.368068313682453407e+00,-1.158133468627929688e+02
7.371268953810478308e+00,-1.197439346313476562e+02
7.374469593938503209e+00,-1.259738464355468750e+02
7.377670234066528110e+00,-1.124434738159179688e+02
7.380870874194553011e+00,-1.142418212890625000e+02
7.384071514322578800e+00,-1.124754562377929688e+02
7.387272154450603701e+00,-1.236532821655273438e+02
7.390472794578628601e+00,-1.188337860107421875e+02
7.393673434706653502e+00,-1.170699844360351562e+02
7.396874074834678403e+00,-1.178205718994140625e+02
7.400074714962703304e+00,-1.160806884765625000e+02
7.403275355090729093e+00,-1.213031463623046875e+02
7.406475995218753994e+00,-1.167749862670898438e+02
7.409676635346778895e+00,-1.278804397583007812e+02
7.412877275474803795e+00,-1.175845718383789062e+02
7.416077915602828696e+00,-1.304814147949218750e+02
7.419278555730853597e+00,-1.294450225830078125e+02
7.422479195858879386e+00,-1.234577865600585938e+02
7.425679835986904287e+00,-1.195856323242187500e+02
7.428880476114929188e+00,-1.192397460937500000e+02
7.432081116242954089e+00,-1.212085266113281250e+02
7.435281756370978989e+00,-1.315559234619140625e+02
7.438482396499004778e+00,-1.265686187744140625e+02
7.441683036627029679e+00,-1.224454269409179688e+02
7.444883676755054580e+00,-1.154234695434570312e+02
7.448084316883079481e+00,-1.096357650756835938e+02
7.451284957011104382e+00,-1.166515960693359375e+02
7.454485597139129283e+00,-1.241706390380859375e+02
7.457686237267155072e+00,-1.212580490112304688e+02
7.460886877395179972e+00,-1.201824188232421875e+02
7.464087517523204873e+00,-1.219670944213867188e+02
7.467288157651229774e+00,-1.253810806274414062e+02
7.470488797779254675e+00,-1.192658538818359375e+02
7.473689437907279576e+00,-1.184653472900390625e+02
7.476890078035305365e+00,-1.200757904052734375e+02
7.480090718163330266e+00,-1.147204208374023438e+02
7.483291358291355166e+00,-1.187192840576171875e+02
7.486491998419380067e+00,-1.171927261352539062e+02
7.489692638547404968e+00,-1.218689270019531250e+02
7.492893278675429869e+00,-1.244662094116210938e+02
7.496093918803455658e+00,-1.199588928222656250e+02
7.499294558931480559e+00,-1.180363464355468750e+02
7.502495199059505460e+00,-1.179323196411132812e+02
7.505695839187530360e+00,-1.199555206298828125e+02
7.508896479315555261e+00,-1.222378921508789062e+02
7.512097119443581050e+00,-1.144405288696289062e+02
7.515297759571605951e+00,-1.241735687255859375e+02
7.518498399699630852e+00,-1.208752975463867188e+02
7.521699039827655753e+00,-1.227273712158203125e+02
7.524899679955680654e+00,-1.190088195800781250e+02
7.528100320083705554e+00,-1.250882644653320312e+02
7.531300960211731343e+00,-1.262186203002929688e+02
7.534501600339756244e+00,-1.227511978149414062e+02
7.537702240467781145e+00,-1.197883377075195312e+02
7.540902880595806046e+00,-1.205476379394531250e+02
7.544103520723830947e+00,-1.210074920654296875e+02
7.547304160851855848e+00,-1.345952148437500000e+02
7.550504800979881637e+00,-1.229705276489257812e+02
7.553705441107906537e+00,-1.191688156127929688e+02
7.556906081235931438e+00,-1.172150192260742188e+02
7.560106721363956339e+00,-1.148852462768554688e+02
7.563307361491981240e+00,-1.209799880981445312e+02
7.566508001620006141e+00,-1.159233322143554688e+02
7.569708641748031930e+00,-1.201617355346679688e+02
7.572909281876056831e+00,-1.273339843750000000e+02
7.576109922004081731e+00,-1.235891036987304688e+02
7.579310562132106632e+00,-1.166168670654296875e+02
7.582511202260131533e+00,-1.321114654541015625e+02
7.585711842388157322e+00,-1.240503158569335938e+02
7.588912482516182223e+00,-1.310979461669921875e+02
7.592113122644207124e+00,-1.207119750976562500e+02
7.595313762772232025e+00,-1.213565902709960938e+02
7.598514402900256925e+00,-1.177381057739257812e+02
7.601715043028281826e+00,-1.221545944213867188e+02
7.604915683156307615e+00,-1.170087814331054688e+02
7.608116323284332516e+00,-1.193803710937500000e+02
7.611316963412357417e+00,-1.193619613647460938e+02
7.614517603540382318e+00,-1.214151306152343750e+02
7.617718243668407219e+00,-1.223962478637695312e+02
7.620918883796432119e+00,-1.144461364746093750e+02
7.624119523924457908e+00,-1.269617614746093750e+02
7.627320164052482809e+00,-1.206863861083984375e+02
7.630520804180507710e+00,-1.194225082397460938e+02
7.633721444308532611e+00,-1.159109573364257812e+02
7.636922084436557512e+00,-1.186205291748046875e+02
7.640122724564582413e+00,-1.215163116455078125e+02
7.643323364692608202e+00,-1.249604110717773438e+02
7.646524004820633102e+00,-1.207077941894531250e+02
7.649724644948658003e+00,-1.295074462890625000e+02
7.652925285076682904e+00,-1.225389633178710938e+02
7.656125925204707805e+00,-1.229465789794921875e+02
7.659326565332733594e+00,-1.256454238891601562e+02
7.662527205460758495e+00,-1.150045776367187500e+02
7.665727845588783396e+00,-1.332638092041015625e+02
7.668928485716808297e+00,-1.148776245117187500e+02
7.672129125844833197e+00,-1.175426788330078125e+02
7.675329765972858098e+00,-1.196101074218750000e+02
7.678530406100883887e+00,-1.174343414306640625e+02
7.681731046228908788e+00,-1.399813537597656250e+02
7.684931686356933689e+00,-1.198859176635742188e+02
7.688132326484958590e+00,-1.309825286865234375e+02
7.691332966612983491e+00,-1.202090225219726562e+02
7.694533606741008391e+00,-1.257345657348632812e+02
7.697734246869034180e+00,-1.258870010375976562e+02
7.700934886997059081e+00,-1.192266235351562500e+02
7.704135527125083982e+00,-1.217824859619140625e+02
7.707336167253108883e+00,-1.209664840698242188e+02
7.710536807381133784e+00,-1.239489974975585938e+02
7.713737447509158685e+00,-1.181706771850585938e+02
7.716938087637184474e+00,-1.147553939819335938e+02
7.720138727765209374e+00,-1.205194702148437500e+02
7.723339367893234275e+00,-1.209000473022460938e+02
7.726540008021259176e+00,-1.218423080444335938e+02
7.729740648149284077e+00,-1.226303024291992188e+02
7.732941288277308978e+00,-1.267846145629882812e+02
7.736141928405334767e+00,-1.166131668090820312e+02
7.739342568533359668e+00,-1.182460098266601562e+02
7.742543208661384568e+00,-1.176339035034179688e+02
7.745743848789409469e+00,-1.323371276855468750e+02
7.748944488917434370e+00,-1.155113677978515625e+02
7.752145129045460159e+00,-1.200317535400390625e+02
7.755345769173485060e+00,-1.305165710449218750e+02
7.758546409301509961e+00,-1.257337417602539062e+02
7.761747049429534862e+00,-1.220878067016601562e+02
7.764947689557559762e+00,-1.209828948974609375e+02
7.768148329685584663e+00,-1.246747360229492188e+02
7.771348969813610452e+00,-1.217286987304687500e+02
7.774549609941635353e+00,-1.257884826660156250e+02
7.777750250069660254e+00,-1.207817687988281250e+02
7.780950890197685155e+00,-1.203789596557617188e+02
7.784151530325710056e+00,-1.148400650024414062e+02
7.787352170453734956e+00,-1.138755187988281250e+02
7.790552810581760745e+00,-1.190690765380859375e+02
7.793753450709785646e+00,-1.218561477661132812e+02
7.796954090837810547e+00,-1.190907058715820312e+02
7.800154730965835448e+00,-1.193843154907226562e+02
7.803355371093860349e+00,-1.169554672241210938e+02
7.806556011221885250e+00,-1.146518173217773438e+02
7.809756651349911039e+00,-1.139833450317382812e+02
7.812957291477935939e+00,-1.220268707275390625e+02
7.816157931605960840e+00,-1.140334625244140625e+02
7.819358571733985741e+00,-1.111850967407226562e+02
7.822559211862010642e+00,-1.180553741455078125e+02
7.825759851990036431e+00,-1.238522415161132812e+02
7.828960492118061332e+00,-1.244729385375976562e+02
7.832161132246086233e+00,-1.222931213378906250e+02
7.835361772374111133e+00,-1.206486282348632812e+02
7.838562412502136034e+00,-1.202723464965820312e+02
7.841763052630160935e+00,-1.218969345092773438e+02
7.844963692758186724e+00,-1.258463668823242188e+02
7.848164332886211625e+00,-1.146880035400390625e+02
7.851364973014236526e+00,-1.126747741699218750e+02
7.854565613142261427e+00,-1.171853790283203125e+02
7.857766253270286327e+00,-1.235467910766601562e+02
7.860966893398311228e+00,-1.335946807861328125e+02
7.864167533526337017e+00,-1.204930953979492188e+02
7.867368173654361918e+00,-1.296779022216796875e+02
7.870568813782386819e+00,-1.227628250122070312e+02
7.873769453910411720e+00,-1.251704940795898438e+02
7.876970094038436621e+00,-1.276744461059570312e+02
7.880170734166461521e+00,-1.181179504394531250e+02
7.883371374294487310e+00,-1.206910400390625000e+02
7.886572014422512211e+00,-1.278678207397460938e+02
7.889772654550537112e+00,-1.224555816650390625e+02
7.892973294678562013e+00,-1.213020477294921875e+02
7.896173934806586914e+00,-1.172869796752929688e+02
7.899374574934612703e+00,-1.207411346435546875e+02
7.902575215062637604e+00,-1.243316955566406250e+02
7.905775855190662504e+00,-1.191978607177734375e+02
7.908976495318687405e+00,-1.175077285766601562e+02
7.912177135446712306e+00,-1.266195602416992188e+02
7.915377775574737207e+00,-1.194084320068359375e+02
7.918578415702762996e+00,-1.147271575927734375e+02
7.921779055830787897e+00,-1.169818267822265625e+02
7.924979695958812798e+00,-1.178086471557617188e+02
7.928180336086837698e+00,-1.193882980346679688e+02
7.931380976214862599e+00,-1.162726135253906250e+02
7.934581616342887500e+00,-1.171166992187500000e+02
7.937782256470913289e+00,-1.178735275268554688e+02
7.940982896598938190e+00,-1.220044555664062500e+02
7.944183536726963091e+00,-1.227779998779296875e+02
7.947384176854987992e+00,-1.160419540405273438e+02
7.950584816983012892e+00,-1.145115890502929688e+02
7.953785457111037793e+00,-1.198434524536132812e+02
7.956986097239063582e+00,-1.167057189941406250e+02
7.960186737367088483e+00,-1.223891983032226562e+02
7.963387377495113384e+00,-1.197200088500976562e+02
7.966588017623138285e+00,-1.259936065673828125e+02
7.969788657751163186e+00,-1.210546798706054688e+02
7.972989297879188975e+00,-1.205816879272460938e+02
7.976189938007213875e+00,-1.258654251098632812e+02
7.979390578135238776e+00,-1.231435089111328125e+02
7.982591218263263677e+00,-1.179188232421875000e+02
7.985791858391288578e+00,-1.189696121215820312e+02
7.988992498519313479e+00,-1.225002822875976562e+02
7.992193138647339268e+00,-1.408303985595703125e+02
7.995393778775364169e+00,-1.255551910400390625e+02
7.998594418903389069e+00,-1.280289306640625000e+02
8.001795059031413970e+00,-1.226429672241210938e+02
8.004995699159438871e+00,-1.191061096191406250e+02
8.008196339287463772e+00,-1.403047180175781250e+02
8.011396979415488673e+00,-1.233072509765625000e+02
8.014597619543513574e+00,-1.262277297973632812e+02
8.017798259671538474e+00,-1.252437973022460938e+02
8.020998899799565152e+00,-1.188975601196289062e+02
8.024199539927590052e+00,-1.181157913208007812e+02
8.027400180055614953e+00,-1.324416809082031250e+02
8.030600820183639854e+00,-1.173923950195312500e+02
8.033801460311664755e+00,-1.194465713500976562e+02
8.037002100439689656e+00,-1.173080673217773438e+02
8.040202740567714557e+00,-1.178548355102539062e+02
8.043403380695739457e+00,-1.205833053588867188e+02
8.046604020823764358e+00,-1.138963394165039062e+02
8.049804660951789259e+00,-1.244110412597656250e+02
8.053005301079814160e+00,-1.255525436401367188e+02
8.056205941207840837e+00,-1.192447052001953125e+02
8.059406581335865738e+00,-1.398647613525390625e+02
8.062607221463890639e+00,-1.370161437988281250e+02
8.065807861591915540e+00,-1.167037582397460938e+02
8.069008501719940440e+00,-1.224660797119140625e+02
8.072209141847965341e+00,-1.234420166015625000e+02
8.075409781975990242e+00,-1.198745727539062500e+02
8.078610422104015143e+00,-1.219503021240234375e+02
8.081811062232040044e+00,-1.179077987670898438e+02
8.085011702360064945e+00,-1.250215759277343750e+02
8.088212342488089845e+00,-1.281231384277343750e+02
8.091412982616114746e+00,-1.173221282958984375e+02
8.094613622744141423e+00,-1.269203414916992188e+02
8.097814262872166324e+00,-1.223443756103515625e+02
8.101014903000191225e+00,-1.159945373535156250e+02
8.104215543128216126e+00,-1.291510925292968750e+02
8.107416183256241027e+00,-1.153288650512695312e+02
8.110616823384265928e+00,-1.244449081420898438e+02
8.113817463512290828e+00,-1.166950988769531250e+02
8.117018103640315729e+00,-1.278573913574218750e+02
8.120218743768340630e+00,-1.262552490234375000e+02
8.123419383896365531e+00,-1.260773162841796875e+02
8.126620024024390432e+00,-1.179796371459960938e+02
8.129820664152417109e+00,-1.232029876708984375e+02
8.133021304280442010e+00,-1.207791366577148438e+02
8.136221944408466911e+00,-1.222604675292968750e+02
8.139422584536491811e+00,-1.215321502685546875e+02
8.142623224664516712e+00,-1.184659652709960938e+02
8.145823864792541613e+00,-1.175346069335937500e+02
8.149024504920566514e+00,-1.155626068115234375e+02
8.152225145048591415e+00,-1.251781692504882812e+02
8.155425785176616316e+00,-1.369509429931640625e+02
8.158626425304641216e+00,-1.228709182739257812e+02
8.161827065432666117e+00,-1.197203445434570312e+02
8.165027705560691018e+00,-1.176221542358398438e+02
8.168228345688717695e+00,-1.146654129028320312e+02
8.171428985816742596e+00,-1.138302993774414062e+02
8.174629625944767497e+00,-1.170792312622070312e+02
8.177830266072792398e+00,-1.200331039428710938e+02
8.181030906200817299e+00,-1.197243347167968750e+02
8.184231546328842200e+00,-1.170159759521484375e+02
8.187432186456867100e+00,-1.242531280517578125e+02
8.190632826584892001e+00,-1.216288909912109375e+02
8.193833466712916902e+00,-1.205375823974609375e+02
8.197034106840941803e+00,-1.195591735839843750e+02
8.200234746968966704e+00,-1.213984375000000000e+02
8.203435387096993381e+00,-1.311531066894531250e+02
8.206636027225018282e+00,-1.218600234985351562e+02
8.209836667353043183e+00,-1.208864974975585938e+02
8.213037307481068083e+00,-1.224387207031250000e+02
8.216237947609092984e+00,-1.178200836181640625e+02
8.219438587737117885e+00,-1.221950988769531250e+02
8.222639227865142786e+00,-1.190420684814453125e+02
8.225839867993167687e+00,-1.240877456665039062e+02
8.229040508121192588e+00,-1.260821151733398438e+02
8.232241148249217488e+00,-1.189997634887695312e+02
8.235441788377242389e+00,-1.221266021728515625e+02
8.238642428505267290e+00,-1.165781478881835938e+02
8.241843068633293967e+00,-1.217504119873046875e+02
8.245043708761318868e+00,-1.193471527099609375e+02
8.248244348889343769e+00,-1.257550125122070312e+02
8.251444989017368670e+00,-1.146334991455078125e+02
8.254645629145393571e+00,-1.265967864990234375e+02
8.257846269273418471e+00,-1.162559356689453125e+02
8.261046909401443372e+00,-1.165642776489257812e+02
8.264247549529468273e+00,-1.176545028686523438e+02
8.267448189657493174e+00,-1.189448928833007812e+02
8.270648829785518075e+00,-1.193746032714843750e+02
8.273849469913542976e+00,-1.147695007324218750e+02
8.277050110041567876e+00,-1.297569580078125000e+02
8.280250750169594554e+00,-1.168442306518554688e+02
8.283451390297619454e+00,-1.356361999511718750e+02
8.286652030425644355e+00,-1.250815505981445312e+02
8.289852670553669256e+00,-1.207742004394531250e+02
8.293053310681694157e+00,-1.204325256347656250e+02
8.296253950809719058e+00,-1.432525939941406250e+02
8.299454590937743959e+00,-1.180200958251953125e+02
8.302655231065768859e+00,-1.198288955688476562e+02
8.305855871193793760e+00,-1.177528076171875000e+02
8.309056511321818661e+00,-1.180335769653320312e+02
8.312257151449843562e+00,-1.305462951660156250e+02
8.315457791577870239e+00,-1.212925338745117188e+02
8.318658431705895140e+00,-1.147654418945312500e+02
8.321859071833920041e+00,-1.197115249633789062e+02
8.325059711961944942e+00,-1.158502426147460938e+02
8.328260352089969842e+00,-1.156618347167968750e+02
8.331460992217994743e+00,-1.176397628784179688e+02
8.334661632346019644e+00,-1.122312622070312500e+02
8.337862272474044545e+00,-1.146158370971679688e+02
8.341062912602069446e+00,-1.216001205444335938e+02
8.344263552730094347e+00,-1.223207702636718750e+02
8.347464192858119247e+00,-1.224678421020507812e+02
8.350664832986144148e+00,-1.244179611206054688e+02
8.353865473114170825e+00,-1.184874114990234375e+02
8.357066113242195726e+00,-1.286961059570312500e+02
8.360266753370220627e+00,-1.264570999145507812e+02
8.363467393498245528e+00,-1.158484420776367188e+02
8.366668033626270429e+00,-1.415681915283203125e+02
8.369868673754295330e+00,-1.165040435791015625e+02
8.373069313882320230e+00,-1.211835937500000000e+02
8.376269954010345131e+00,-1.099788970947265625e+02
8.379470594138370032e+00,-1.259887313842773438e+02
8.382671234266394933e+00,-1.202474822998046875e+02
8.385871874394419834e+00,-1.167851257324218750e+02
8.389072514522446511e+00,-1.159745941162109375e+02
8.392273154650471412e+00,-1.259904327392578125e+02
8.395473794778496313e+00,-1.164148712158203125e+02
8.398674434906521213e+00,-1.256945114135742188e+02
8.401875075034546114e+00,-1.163600387573242188e+02
8.405075715162571015e+00,-1.180574569702148438e+02
8.408276355290595916e+00,-1.214247283935546875e+02
8.411476995418620817e+00,-1.198392868041992188e+02
8.414677635546645718e+00,-1.219787368774414062e+02
8.417878275674670618e+00,-1.131073989868164062e+02
8.421078915802695519e+00,-1.228851394653320312e+02
8.424279555930720420e+00,-1.147321166992187500e+02
8.427480196058747097e+00,-1.152141876220703125e+02
8.430680836186771998e+00,-1.419727325439453125e+02
8.433881476314796899e+00,-1.214907608032226562e+02
8.437082116442821800e+00,-1.272180328369140625e+02
8.440282756570846701e+00,-1.214190063476562500e+02
8.443483396698871601e+00,-1.257063293457031250e+02
8.446684036826896502e+00,-1.191292419433593750e+02
8.449884676954921403e+00,-1.197682418823242188e+02
8.453085317082946304e+00,-1.189008178710937500e+02
8.456285957210971205e+00,-1.181794815063476562e+02
8.459486597338996106e+00,-1.152723617553710938e+02
8.462687237467022783e+00,-1.185256271362304688e+02
8.465887877595047684e+00,-1.143332977294921875e+02
8.469088517723072584e+00,-1.277462768554687500e+02
8.472289157851097485e+00,-1.176100387573242188e+02
8.475489797979122386e+00,-1.213127136230468750e+02
8.478690438107147287e+00,-1.218027114868164062e+02
8.481891078235172188e+00,-1.144417953491210938e+02
8.485091718363197089e+00,-1.217254180908203125e+02
8.488292358491221989e+00,-1.182615585327148438e+02
8.491492998619246890e+00,-1.235367050170898438e+02
8.494693638747271791e+00,-1.176528244018554688e+02
8.497894278875296692e+00,-1.204152832031250000e+02
8.501094919003323369e+00,-1.239305191040039062e+02
8.504295559131348270e+00,-1.281844024658203125e+02
8.507496199259373171e+00,-1.247589645385742188e+02
8.510696839387398072e+00,-1.227763519287109375e+02
8.513897479515422972e+00,-1.212292556762695312e+02
8.517098119643447873e+00,-1.244328079223632812e+02
8.520298759771472774e+00,-1.282976989746093750e+02
8.523499399899497675e+00,-1.157082595825195312e+02
8.526700040027522576e+00,-1.169514923095703125e+02
8.529900680155547477e+00,-1.161868820190429688e+02
8.533101320283572377e+00,-1.255790481567382812e+02
8.536301960411599055e+00,-1.180661544799804688e+02
8.539502600539623955e+00,-1.217820663452148438e+02
8.542703240667648856e+00,-1.174049835205078125e+02
8.545903880795673757e+00,-1.217369232177734375e+02
8.549104520923698658e+00,-1.186775741577148438e+02
8.552305161051723559e+00,-1.198723297119140625e+02
8.555505801179748460e+00,-1.196699752807617188e+02
8.558706441307773360e+00,-1.184917068481445312e+02
8.561907081435798261e+00,-1.203140182495117188e+02
8.565107721563823162e+00,-1.197438049316406250e+02
8.568308361691848063e+00,-1.276154022216796875e+02
8.571509001819872964e+00,-1.215725479125976562e+02
8.574709641947899641e+00,-1.209359436035156250e+02
8.577910282075924542e+00,-1.204500732421875000e+02
8.581110922203949443e+00,-1.311855926513671875e+02
8.584311562331974343e+00,-1.300141601562500000e+02
8.587512202459999244e+00,-1.213932571411132812e+02
8.590712842588024145e+00,-1.364006347656250000e+02
8.593913482716049046e+00,-1.210966491699218750e+02
8.597114122844073947e+00,-1.211353530883789062e+02
8.600314762972098848e+00,-1.362985076904296875e+02
8.603515403100123748e+00,-1.220797119140625000e+02
8.606716043228148649e+00,-1.233901824951171875e+02
8.609916683356175326e+00,-1.182731781005859375e+02
8.613117323484200227e+00,-1.266632232666015625e+02
8.616317963612225128e+00,-1.314083404541015625e+02
8.619518603740250029e+00,-1.143317718505859375e+02
8.622719243868274930e+00,-1.189242630004882812e+02
8.625919883996299831e+00,-1.187852706909179688e+02
8.629120524124324731e+00,-1.221290893554687500e+02
8.632321164252349632e+00,-1.191933822631835938e+02
8.635521804380374533e+00,-1.172363433837890625e+02
8.638722444508399434e+00,-1.191084289550781250e+02
8.641923084636424335e+00,-1.297717590332031250e+02
8.645123724764449236e+00,-1.179815597534179688e+02
8.648324364892475913e+00,-1.302018737792968750e+02
8.651525005020500814e+00,-1.148822250366210938e+02
8.654725645148525714e+00,-1.229752349853515625e+02
8.657926285276550615e+00,-1.192096862792968750e+02
8.661126925404575516e+00,-1.170018157958984375e+02
8.664327565532600417e+00,-1.203235015869140625e+02
8.667528205660625318e+00,-1.150123062133789062e+02
8.670728845788650219e+00,-1.159657592773437500e+02
8.673929485916675119e+00,-1.210387649536132812e+02
8.677130126044700020e+00,-1.155389404296875000e+02
8.680330766172724921e+00,-1.185545120239257812e+02
8.683531406300751598e+00,-1.210006713867187500e+02
8.686732046428776499e+00,-1.235559463500976562e+02
8.689932686556801400e+00,-1.256980743408203125e+02
8.693133326684826301e+00,-1.259323043823242188e+02
8.696333966812851202e+00,-1.172534255981445312e+02
8.699534606940876102e+00,-1.203648529052734375e+02
8.702735247068901003e+00,-1.188046798706054688e+02
8.705935887196925904e+00,-1.286426391601562500e+02
8.709136527324950805e+00,-1.263210678100585938e+02
8.712337167452975706e+00,-1.267899475097656250e+02
8.715537807581000607e+00,-1.235036773681640625e+02
8.718738447709025507e+00,-1.320049438476562500e+02
8.721939087837052185e+00,-1.186689529418945312e+02
8.725139727965077086e+00,-1.212246627807617188e+02
8.728340368093101986e+00,-1.168300476074218750e+02
8.731541008221126887e+00,-1.210497055053710938e+02
8.734741648349151788e+00,-1.219284515380859375e+02
8.737942288477176689e+00,-1.247617874145507812e+02
8.741142928605201590e+00,-1.152464218139648438e+02
8.744343568733226491e+00,-1.200497207641601562e+02
8.747544208861251391e+00,-1.251109924316406250e+02
8.750744848989276292e+00,-1.313179779052734375e+02
8.753945489117301193e+00,-1.230672836303710938e+02
8.757146129245327870e+00,-1.183009796142578125e+02
8.760346769373352771e+00,-1.146514968872070312e+02
8.763547409501377672e+00,-1.284104614257812500e+02
8.766748049629402573e+00,-1.218172225952148438e+02
8.769948689757427474e+00,-1.145276107788085938e+02
8.773149329885452374e+00,-1.335192718505859375e+02
8.776349970013477275e+00,-1.171298904418945312e+02
8.779550610141502176e+00,-1.244745254516601562e+02
8.782751250269527077e+00,-1.254029922485351562e+02
8.785951890397551978e+00,-1.240908889770507812e+02
8.789152530525576879e+00,-1.271075439453125000e+02
8.792353170653601779e+00,-1.250717315673828125e+02
8.795553810781628457e+00,-1.225358505249023438e+02
8.798754450909653357e+00,-1.193837814331054688e+02
8.801955091037678258e+00,-1.233513183593750000e+02
8.805155731165703159e+00,-1.247015457153320312e+02
8.808356371293728060e+00,-1.195469131469726562e+02
8.811557011421752961e+00,-1.203857955932617188e+02
8.814757651549777862e+00,-1.176271133422851562e+02
8.817958291677802762e+00,-1.233952713012695312e+02
8.821158931805827663e+00,-1.153457183837890625e+02
8.824359571933852564e+00,-1.179105606079101562e+02
8.827560212061877465e+00,-1.226782150268554688e+02
8.830760852189904142e+00,-1.184992218017578125e+02
8.833961492317929043e+00,-1.263384170532226562e+02
8.837162132445953944e+00,-1.201190490722656250e+02
8.840362772573978845e+00,-1.240650634765625000e+02
8.843563412702003745e+00,-1.189335861206054688e+02
8.846764052830028646e+00,-1.151061325073242188e+02
8.849964692958053547e+00,-1.135531082153320312e+02
8.853165333086078448e+00,-1.265882034301757812e+02
8.856365973214103349e+00,-1.215996475219726562e+02
8.859566613342128250e+00,-1.222781524658203125e+02
8.862767253470153150e+00,-1.233558731079101562e+02
8.865967893598178051e+00,-1.399945373535156250e+02
8.869168533726204728e+00,-1.236289138793945312e+02
8.872369173854229629e+00,-1.222946548461914062e+02
8.875569813982254530e+00,-1.295917053222656250e+02
8.878770454110279431e+00,-1.187341995239257812e+02
8.881971094238304332e+00,-1.282287902832031250e+02
8.885171734366329233e+00,-1.236600952148437500e+02
8.888372374494354133e+00,-1.207673492431640625e+02
8.891573014622379034e+00,-1.166739883422851562e+02
8.894773654750403935e+00,-1.257813262939453125e+02
8.897974294878428836e+00,-1.297586822509765625e+02
8.901174935006453737e+00,-1.317238311767578125e+02
8.904375575134478638e+00,-1.217552108764648438e+02
8.907576215262505315e+00,-1.254185409545898438e+02
8.910776855390530216e+00,-1.182460327148437500e+02
8.913977495518555116e+00,-1.171408691406250000e+02
8.917178135646580017e+00,-1.216216125488281250e+02
8.920378775774604918e+00,-1.284022521972656250e+02
8.923579415902629819e+00,-1.234575119018554688e+02
8.926780056030654720e+00,-1.136846847534179688e+02
8.929980696158679621e+00,-1.152199172973632812e+02
8.933181336286704521e+00,-1.188385925292968750e+02
8.936381976414729422e+00,-1.191706542968750000e+02
8.939582616542754323e+00,-1.182472000122070312e+02
8.942783256670781000e+00,-1.294187316894531250e+02
8.945983896798805901e+00,-1.170489883422851562e+02
8.949184536926830802e+00,-1.184356307983398438e+02
8.952385177054855703e+00,-1.284268646240234375e+02
8.955585817182880604e+00,-1.164088745117187500e+02
8.958786457310905504e+00,-1.296399993896484375e+02
8.961987097438930405e+00,-1.176991806030273438e+02
8.965187737566955306e+00,-1.413728637695312500e+02
8.968388377694980207e+00,-1.232005233764648438e+02
8.971589017823005108e+00,-1.209973144531250000e+02
8.974789657951030009e+00,-1.146991195678710938e+02
8.977990298079054909e+00,-1.267772140502929688e+02
8.981190938207081587e+00,-1.205886840820312500e+02
8.984391578335106487e+00,-1.217605819702148438e+02
8.987592218463131388e+00,-1.220169525146484375e+02
8.990792858591156289e+00,-1.269511184692382812e+02
8.993993498719181190e+00,-1.246900253295898438e+02
8.997194138847206091e+00,-1.150156250000000000e+02
9.000394778975230992e+00,-1.244465713500976562e+02
9.003595419103255892e+00,-1.253613052368164062e+02
9.006796059231280793e+00,-1.213384933471679688e+02
9.009996699359305694e+00,-1.219030227661132812e+02
9.013197339487330595e+00,-1.250941467285156250e+02
9.016397979615357272e+00,-1.278751449584960938e+02
9.019598619743382173e+00,-1.196870880126953125e+02
9.022799259871407074e+00,-1.227526168823242188e+02
9.025999899999431975e+00,-1.131280822753906250e+02


==> figSpecFinalB.csv <==
1.025999899999999965e+00,-1.247906341552734375e+02
1.029200540128025532e+00,-1.167984466552734375e+02
1.032401180256051099e+00,-1.270647659301757812e+02
1.035601820384076666e+00,-1.354032897949218750e+02
1.038802460512102233e+00,-1.267363281250000000e+02
1.042003100640127577e+00,-1.292366943359375000e+02
1.045203740768153144e+00,-1.288906097412109375e+02
1.048404380896178711e+00,-1.338914794921875000e+02
1.051605021024204278e+00,-1.191358108520507812e+02
1.054805661152229845e+00,-1.231740875244140625e+02
1.058006301280255412e+00,-1.252067489624023438e+02
1.061206941408280757e+00,-1.219726867675781250e+02
1.064407581536306324e+00,-1.216027297973632812e+02
1.067608221664331891e+00,-1.244942092895507812e+02
1.070808861792357458e+00,-1.218681259155273438e+02
1.074009501920383025e+00,-1.176861572265625000e+02
1.077210142048408592e+00,-1.327651367187500000e+02
1.080410782176433937e+00,-1.316432037353515625e+02
1.083611422304459504e+00,-1.208752059936523438e+02
1.086812062432485071e+00,-1.264571685791015625e+02
1.090012702560510638e+00,-1.250154495239257812e+02
1.093213342688536205e+00,-1.214320297241210938e+02
1.096413982816561772e+00,-1.231497039794921875e+02
1.099614622944587339e+00,-1.222575836181640625e+02
1.102815263072612684e+00,-1.215284500122070312e+02
1.106015903200638251e+00,-1.197792205810546875e+02
1.109216543328663818e+00,-1.275689239501953125e+02
1.112417183456689385e+00,-1.195106506347656250e+02
1.115617823584714952e+00,-1.189469680786132812e+02
1.118818463712740519e+00,-1.179297790527343750e+02
1.122019103840765863e+00,-1.309260101318359375e+02
1.125219743968791430e+00,-1.181046676635742188e+02
1.128420384096816997e+00,-1.250590515136718750e+02
1.131621024224842564e+00,-1.309504241943359375e+02
1.134821664352868131e+00,-1.245183868408203125e+02
1.138022304480893698e+00,-1.261659240722656250e+02
1.141222944608919043e+00,-1.259550323486328125e+02
1.144423584736944610e+00,-1.208509750366210938e+02
1.147624224864970177e+00,-1.306842041015625000e+02
1.150824864992995744e+00,-1.308075561523437500e+02
1.154025505121021311e+00,-1.307469329833984375e+02
1.157226145249046878e+00,-1.178503189086914062e+02
1.160426785377072445e+00,-1.247751998901367188e+02
1.163627425505097790e+00,-1.182481002807617188e+02
1.166828065633123357e+00,-1.311866149902343750e+02
1.170028705761148924e+00,-1.220164260864257812e+02
1.173229345889174491e+00,-1.190808486938476562e+02
1.176429986017200058e+00,-1.226733322143554688e+02
1.179630626145225625e+00,-1.224245986938476562e+02
1.182831266273250970e+00,-1.261751708984375000e+02
1.186031906401276537e+00,-1.224686584472656250e+02
1.189232546529302104e+00,-1.252181015014648438e+02
1.192433186657327671e+00,-1.301423034667968750e+02
1.195633826785353238e+00,-1.253024368286132812e+02
1.198834466913378805e+00,-1.290421752929687500e+02
1.202035107041404149e+00,-1.316675567626953125e+02
1.205235747169429716e+00,-1.321837310791015625e+02
1.208436387297455283e+00,-1.234572525024414062e+02
1.211637027425480850e+00,-1.273572540283203125e+02
1.214837667553506417e+00,-1.307915496826171875e+02
1.218038307681531984e+00,-1.296883087158203125e+02
1.221238947809557329e+00,-1.332873687744140625e+02
1.224439587937582896e+00,-1.235886306762695312e+02
1.227640228065608463e+00,-1.179213562011718750e+02
1.230840868193634030e+00,-1.221666488647460938e+02
1.234041508321659597e+00,-1.194100265502929688e+02
1.237242148449685164e+00,-1.274830856323242188e+02
1.240442788577710731e+00,-1.304110565185546875e+02
1.243643428705736076e+00,-1.259080123901367188e+02
1.246844068833761643e+00,-1.294369506835937500e+02
1.250044708961787210e+00,-1.276207427978515625e+02
1.253245349089812777e+00,-1.269480361938476562e+02
1.256445989217838344e+00,-1.280202789306640625e+02
1.259646629345863911e+00,-1.257275390625000000e+02
1.262847269473889256e+00,-1.233239517211914062e+02
1.266047909601914823e+00,-1.253823699951171875e+02
1.269248549729940390e+00,-1.189332809448242188e+02
1.272449189857965957e+00,-1.226543655395507812e+02
1.275649829985991524e+00,-1.231103286743164062e+02
1.278850470114017090e+00,-1.189053115844726562e+02
1.282051110242042435e+00,-1.215934677124023438e+02
1.285251750370068002e+00,-1.269418334960937500e+02
1.288452390498093569e+00,-1.191804046630859375e+02
1.291653030626119136e+00,-1.234512023925781250e+02
1.294853670754144703e+00,-1.205762939453125000e+02
1.298054310882170270e+00,-1.243512420654296875e+02
1.301254951010195837e+00,-1.265045089721679688e+02
1.304455591138221182e+00,-1.203787078857421875e+02
1.307656231266246749e+00,-1.245916366577148438e+02
1.310856871394272316e+00,-1.218066940307617188e+02
1.314057511522297883e+00,-1.215411300659179688e+02
1.317258151650323450e+00,-1.272651977539062500e+02
1.320458791778349017e+00,-1.354281463623046875e+02
1.323659431906374362e+00,-1.228323135375976562e+02
1.326860072034399929e+00,-1.516911163330078125e+02
1.330060712162425496e+00,-1.289117736816406250e+02
1.333261352290451063e+00,-1.260303802490234375e+02
1.336461992418476630e+00,-1.324443359375000000e+02
1.339662632546502197e+00,-1.213438491821289062e+02
1.342863272674527542e+00,-1.251378631591796875e+02
1.346063912802553109e+00,-1.228850708007812500e+02
1.349264552930578676e+00,-1.328497467041015625e+02
1.352465193058604243e+00,-1.326057434082031250e+02
1.355665833186629810e+00,-1.225000228881835938e+02
1.358866473314655376e+00,-1.239747009277343750e+02
1.362067113442680943e+00,-1.298236846923828125e+02
1.365267753570706288e+00,-1.238929367065429688e+02
1.368468393698731855e+00,-1.222533493041992188e+02
1.371669033826757422e+00,-1.234314804077148438e+02
1.374869673954782989e+00,-1.310356597900390625e+02
1.378070314082808556e+00,-1.186147537231445312e+02
1.381270954210834123e+00,-1.244818038940429688e+02
1.384471594338859468e+00,-1.196342926025390625e+02
1.387672234466885035e+00,-1.404584655761718750e+02
1.390872874594910602e+00,-1.325228118896484375e+02
1.394073514722936169e+00,-1.246753234863281250e+02
1.397274154850961736e+00,-1.263191909790039062e+02
1.400474794978987303e+00,-1.318305358886718750e+02
1.403675435107012648e+00,-1.237081604003906250e+02
1.406876075235038215e+00,-1.371897430419921875e+02
1.410076715363063782e+00,-1.192142028808593750e+02
1.413277355491089349e+00,-1.246186904907226562e+02
1.416477995619114916e+00,-1.214222946166992188e+02
1.419678635747140483e+00,-1.272824020385742188e+02
1.422879275875166050e+00,-1.236243896484375000e+02
1.426079916003191395e+00,-1.202197647094726562e+02
1.429280556131216962e+00,-1.371599121093750000e+02
1.432481196259242529e+00,-1.207911300659179688e+02
1.435681836387268095e+00,-1.322693634033203125e+02
1.438882476515293662e+00,-1.202240600585937500e+02
1.442083116643319229e+00,-1.208416900634765625e+02
1.445283756771344574e+00,-1.247979354858398438e+02
1.448484396899370141e+00,-1.368822479248046875e+02
1.451685037027395708e+00,-1.350970306396484375e+02
1.454885677155421275e+00,-1.202042312622070312e+02
1.458086317283446842e+00,-1.209398040771484375e+02
1.461286957411472409e+00,-1.205544128417968750e+02
1.464487597539497754e+00,-1.266492843627929688e+02
1.467688237667523321e+00,-1.214012069702148438e+02
1.470888877795548888e+00,-1.380973663330078125e+02
1.474089517923574455e+00,-1.228507308959960938e+02
1.477290158051600022e+00,-1.450150756835937500e+02
1.480490798179625589e+00,-1.398601531982421875e+02
1.483691438307650934e+00,-1.241879730224609375e+02
1.486892078435676501e+00,-1.293881988525390625e+02
1.490092718563702068e+00,-1.227175064086914062e+02
1.493293358691727635e+00,-1.286154479980468750e+02
1.496493998819753202e+00,-1.256525115966796875e+02
1.499694638947778769e+00,-1.222887191772460938e+02
1.502895279075804336e+00,-1.195935592651367188e+02
1.506095919203829681e+00,-1.271809768676757812e+02
1.509296559331855248e+00,-1.231711654663085938e+02
1.512497199459880814e+00,-1.357597961425781250e+02
1.515697839587906381e+00,-1.209942474365234375e+02
1.518898479715931948e+00,-1.218616790771484375e+02
1.522099119843957515e+00,-1.196086120605468750e+02
1.525299759971982860e+00,-1.302452239990234375e+02
1.528500400100008427e+00,-1.245894012451171875e+02
1.531701040228033994e+00,-1.209496841430664062e+02
1.534901680356059561e+00,-1.282288055419921875e+02
1.538102320484085128e+00,-1.328899383544921875e+02
1.541302960612110695e+00,-1.185510482788085938e+02
1.544503600740136040e+00,-1.211236495971679688e+02
1.547704240868161607e+00,-1.293960418701171875e+02
1.550904880996187174e+00,-1.193852539062500000e+02
1.554105521124212741e+00,-1.289790191650390625e+02
1.557306161252238308e+00,-1.357190246582031250e+02
1.560506801380263875e+00,-1.215024032592773438e+02
1.563707441508289442e+00,-1.278511505126953125e+02
1.566908081636314787e+00,-1.293829956054687500e+02
1.570108721764340354e+00,-1.265077056884765625e+02
1.573309361892365921e+00,-1.275539855957031250e+02
1.576510002020391488e+00,-1.271022796630859375e+02
1.579710642148417055e+00,-1.329606933593750000e+02
1.582911282276442622e+00,-1.197219619750976562e+02
1.586111922404467967e+00,-1.225010375976562500e+02
1.589312562532493533e+00,-1.254762954711914062e+02
1.592513202660519100e+00,-1.313710632324218750e+02
1.595713842788544667e+00,-1.213178482055664062e+02
1.598914482916570234e+00,-1.199001083374023438e+02
1.602115123044595801e+00,-1.250293426513671875e+02
1.605315763172621146e+00,-1.288418121337890625e+02
1.608516403300646713e+00,-1.222847213745117188e+02
1.611717043428672280e+00,-1.313230438232421875e+02
1.614917683556697847e+00,-1.208846969604492188e+02
1.618118323684723414e+00,-1.283481445312500000e+02
1.621318963812748981e+00,-1.223497848510742188e+02
1.624519603940774548e+00,-1.256054534912109375e+02
1.627720244068799893e+00,-1.315985870361328125e+02
1.630920884196825460e+00,-1.372236022949218750e+02
1.634121524324851027e+00,-1.270294799804687500e+02
1.637322164452876594e+00,-1.226631851196289062e+02
1.640522804580902161e+00,-1.277828445434570312e+02
1.643723444708927728e+00,-1.272221374511718750e+02
1.646924084836953073e+00,-1.232219390869140625e+02
1.650124724964978640e+00,-1.266977767944335938e+02
1.653325365093004207e+00,-1.257969360351562500e+02
1.656526005221029774e+00,-1.200845260620117188e+02
1.659726645349055341e+00,-1.253905868530273438e+02
1.662927285477080908e+00,-1.182126617431640625e+02
1.666127925605106253e+00,-1.287619018554687500e+02
1.669328565733131819e+00,-1.245638656616210938e+02
1.672529205861157386e+00,-1.333718872070312500e+02
1.675729845989182953e+00,-1.200454177856445312e+02
1.678930486117208520e+00,-1.393887786865234375e+02
1.682131126245234087e+00,-1.318764953613281250e+02
1.685331766373259654e+00,-1.261149597167968750e+02
1.688532406501284999e+00,-1.189073867797851562e+02
1.691733046629310566e+00,-1.232437744140625000e+02
1.694933686757336133e+00,-1.297675170898437500e+02
1.698134326885361700e+00,-1.333580932617187500e+02
1.701334967013387267e+00,-1.234252014160156250e+02
1.704535607141412834e+00,-1.187907943725585938e+02
1.707736247269438179e+00,-1.263828811645507812e+02
1.710936887397463746e+00,-1.218418426513671875e+02
1.714137527525489313e+00,-1.232191467285156250e+02
1.717338167653514880e+00,-1.205696258544921875e+02
1.720538807781540447e+00,-1.239580230712890625e+02
1.723739447909566014e+00,-1.206452407836914062e+02
1.726940088037591359e+00,-1.234186859130859375e+02
1.730140728165616926e+00,-1.216009826660156250e+02
1.733341368293642493e+00,-1.250814285278320312e+02
1.736542008421668060e+00,-1.256991424560546875e+02
1.739742648549693627e+00,-1.220237579345703125e+02
1.742943288677719194e+00,-1.187804718017578125e+02
1.746143928805744538e+00,-1.284901123046875000e+02
1.749344568933770105e+00,-1.260535507202148438e+02
1.752545209061795672e+00,-1.334685058593750000e+02
1.755745849189821239e+00,-1.297121276855468750e+02
1.758946489317846806e+00,-1.197681732177734375e+02
1.762147129445872373e+00,-1.284764709472656250e+02
1.765347769573897940e+00,-1.288442687988281250e+02
1.768548409701923285e+00,-1.209895553588867188e+02
1.771749049829948852e+00,-1.284430541992187500e+02
1.774949689957974419e+00,-1.229039611816406250e+02
1.778150330085999986e+00,-1.203283386230468750e+02
1.781350970214025553e+00,-1.334259643554687500e+02
1.784551610342051120e+00,-1.272997817993164062e+02
1.787752250470076465e+00,-1.322762756347656250e+02
1.790952890598102032e+00,-1.272805938720703125e+02
1.794153530726127599e+00,-1.231270523071289062e+02
1.797354170854153166e+00,-1.380055999755859375e+02
1.800554810982178733e+00,-1.305671081542968750e+02
1.803755451110204300e+00,-1.176980209350585938e+02
1.806956091238229645e+00,-1.212649154663085938e+02
1.810156731366255212e+00,-1.247040634155273438e+02
1.813357371494280779e+00,-1.232154312133789062e+02
1.816558011622306346e+00,-1.214735794067382812e+02
1.819758651750331913e+00,-1.197506332397460938e+02
1.822959291878357480e+00,-1.358961029052734375e+02
1.826159932006383046e+00,-1.230860519409179688e+02
1.829360572134408391e+00,-1.311784667968750000e+02
1.832561212262433958e+00,-1.297750701904296875e+02
1.835761852390459525e+00,-1.257051925659179688e+02
1.838962492518485092e+00,-1.280623931884765625e+02
1.842163132646510659e+00,-1.279117355346679688e+02
1.845363772774536226e+00,-1.321238098144531250e+02
1.848564412902561571e+00,-1.284517517089843750e+02
1.851765053030587138e+00,-1.167316207885742188e+02
1.854965693158612705e+00,-1.216129302978515625e+02
1.858166333286638272e+00,-1.230674591064453125e+02
1.861366973414663839e+00,-1.158623657226562500e+02
1.864567613542689406e+00,-1.222015457153320312e+02
1.867768253670714751e+00,-1.285975494384765625e+02
1.870968893798740318e+00,-1.205540084838867188e+02
1.874169533926765885e+00,-1.222265472412109375e+02
1.877370174054791452e+00,-1.418951568603515625e+02
1.880570814182817019e+00,-1.334413452148437500e+02
1.883771454310842586e+00,-1.411527252197265625e+02
1.886972094438868153e+00,-1.238175735473632812e+02
1.890172734566893498e+00,-1.194406890869140625e+02
1.893373374694919065e+00,-1.255340423583984375e+02
1.896574014822944632e+00,-1.334209594726562500e+02
1.899774654950970199e+00,-1.211152496337890625e+02
1.902975295078995766e+00,-1.215953063964843750e+02
1.906175935207021332e+00,-1.243292388916015625e+02
1.909376575335046677e+00,-1.210824279785156250e+02
1.912577215463072244e+00,-1.494897460937500000e+02
1.915777855591097811e+00,-1.256276779174804688e+02
1.918978495719123378e+00,-1.184744033813476562e+02
1.922179135847148945e+00,-1.216161270141601562e+02
1.925379775975174512e+00,-1.223409500122070312e+02
1.928580416103199857e+00,-1.282114257812500000e+02
1.931781056231225424e+00,-1.211690902709960938e+02
1.934981696359250991e+00,-1.212636337280273438e+02
1.938182336487276558e+00,-1.373233184814453125e+02
1.941382976615302125e+00,-1.247415466308593750e+02
1.944583616743327692e+00,-1.180036544799804688e+02
1.947784256871353259e+00,-1.254144515991210938e+02
1.950984896999378604e+00,-1.242724227905273438e+02
1.954185537127404171e+00,-1.204746093750000000e+02
1.957386177255429738e+00,-1.225639114379882812e+02
1.960586817383455305e+00,-1.229535903930664062e+02
1.963787457511480872e+00,-1.298304290771484375e+02
1.966988097639506439e+00,-1.189128799438476562e+02
1.970188737767531784e+00,-1.257418594360351562e+02
1.973389377895557351e+00,-1.264048385620117188e+02
1.976590018023582918e+00,-1.233032608032226562e+02
1.979790658151608485e+00,-1.216924362182617188e+02
1.982991298279634051e+00,-1.154500122070312500e+02
1.986191938407659618e+00,-1.391662597656250000e+02
1.989392578535684963e+00,-1.309301910400390625e+02
1.992593218663710530e+00,-1.257766952514648438e+02
1.995793858791736097e+00,-1.261427764892578125e+02
1.998994498919761664e+00,-1.225995864868164062e+02
2.002195139047787009e+00,-1.227723159790039062e+02
2.005395779175812798e+00,-1.227720413208007812e+02
2.008596419303838143e+00,-1.244849395751953125e+02
2.011797059431863932e+00,-1.301481170654296875e+02
2.014997699559889277e+00,-1.223673629760742188e+02
2.018198339687915066e+00,-1.156868438720703125e+02
2.021398979815940411e+00,-1.347594299316406250e+02
2.024599619943965756e+00,-1.186579284667968750e+02
2.027800260071991545e+00,-1.236720199584960938e+02
2.031000900200016890e+00,-1.243519058227539062e+02
2.034201540328042679e+00,-1.245776824951171875e+02
2.037402180456068024e+00,-1.274289703369140625e+02
2.040602820584093369e+00,-1.376069335937500000e+02
2.043803460712119158e+00,-1.231740493774414062e+02
2.047004100840144503e+00,-1.182390060424804688e+02
2.050204740968170292e+00,-1.229977798461914062e+02
2.053405381096195637e+00,-1.262547531127929688e+02
2.056606021224221426e+00,-1.210262832641601562e+02
2.059806661352246770e+00,-1.380828857421875000e+02
2.063007301480272115e+00,-1.179210281372070312e+02
2.066207941608297904e+00,-1.206713867187500000e+02
2.069408581736323249e+00,-1.236055145263671875e+02
2.072609221864349038e+00,-1.190394210815429688e+02
2.075809861992374383e+00,-1.159845809936523438e+02
2.079010502120400172e+00,-1.241225585937500000e+02
2.082211142248425517e+00,-1.272816619873046875e+02
2.085411782376450862e+00,-1.341814880371093750e+02
2.088612422504476651e+00,-1.227383804321289062e+02
2.091813062632501996e+00,-1.193849411010742188e+02
2.095013702760527785e+00,-1.232021102905273438e+02
2.098214342888553130e+00,-1.225449295043945312e+02
2.101414983016578475e+00,-1.253535766601562500e+02
2.104615623144604264e+00,-1.183842544555664062e+02
2.107816263272629609e+00,-1.220121688842773438e+02
2.111016903400655398e+00,-1.208092880249023438e+02
2.114217543528680743e+00,-1.260001296997070312e+02
2.117418183656706532e+00,-1.188120651245117188e+02
2.120618823784731877e+00,-1.188978271484375000e+02
2.123819463912757222e+00,-1.267302627563476562e+02
2.127020104040783011e+00,-1.245546264648437500e+02
2.130220744168808356e+00,-1.204672470092773438e+02
2.133421384296834145e+00,-1.306641387939453125e+02
2.136622024424859489e+00,-1.199495544433593750e+02
2.139822664552884834e+00,-1.245835647583007812e+02
2.143023304680910623e+00,-1.269232101440429688e+02
2.146223944808935968e+00,-1.193579177856445312e+02
2.149424584936962201e+00,-1.256487197875976562e+02
2.152625225064987990e+00,-1.244244308471679688e+02
2.155825865193014224e+00,-1.294084014892578125e+02
2.159026505321040013e+00,-1.313684997558593750e+02
2.162227145449066246e+00,-1.252573471069335938e+02
2.165427785577092035e+00,-1.300483703613281250e+02
2.168628425705118268e+00,-1.172758102416992188e+02
2.171829065833144057e+00,-1.152581939697265625e+02
2.175029705961170290e+00,-1.227169799804687500e+02
2.178230346089196079e+00,-1.147640075683593750e+02
2.181430986217222312e+00,-1.218885345458984375e+02
2.184631626345248101e+00,-1.256589355468750000e+02
2.187832266473274334e+00,-1.203790969848632812e+02
2.191032906601300123e+00,-1.263911590576171875e+02
2.194233546729326356e+00,-1.357152862548828125e+02
2.197434186857352145e+00,-1.198614425659179688e+02
2.200634826985378378e+00,-1.266881332397460938e+02
2.203835467113404167e+00,-1.328816528320312500e+02
2.207036107241430400e+00,-1.270366897583007812e+02
2.210236747369456189e+00,-1.400242309570312500e+02
2.213437387497482423e+00,-1.181436538696289062e+02
2.216638027625508212e+00,-1.198260192871093750e+02
2.219838667753534445e+00,-1.198918304443359375e+02
2.223039307881560234e+00,-1.239522247314453125e+02
2.226239948009586467e+00,-1.269602813720703125e+02
2.229440588137612256e+00,-1.255616912841796875e+02
2.232641228265638489e+00,-1.197184448242187500e+02
2.235841868393664278e+00,-1.231790084838867188e+02
2.239042508521690511e+00,-1.340473937988281250e+02
2.242243148649716300e+00,-1.283823699951171875e+02
2.245443788777742533e+00,-1.223184814453125000e+02
2.248644428905768322e+00,-1.160139465332031250e+02
2.251845069033794555e+00,-1.255783920288085938e+02
2.255045709161820344e+00,-1.270685806274414062e+02
2.258246349289846577e+00,-1.254420928955078125e+02
2.261446989417872366e+00,-1.211209640502929688e+02
2.264647629545898599e+00,-1.304967803955078125e+02
2.267848269673924388e+00,-1.169564437866210938e+02
2.271048909801950622e+00,-1.234404220581054688e+02
2.274249549929976411e+00,-1.210237045288085938e+02
2.277450190058002644e+00,-1.213352432250976562e+02
2.280650830186028433e+00,-1.211693115234375000e+02
2.283851470314054666e+00,-1.311555786132812500e+02
2.287052110442080455e+00,-1.318585662841796875e+02
2.290252750570106688e+00,-1.323325805664062500e+02
2.293453390698132477e+00,-1.234103927612304688e+02
2.296654030826158710e+00,-1.270296936035156250e+02
2.299854670954184499e+00,-1.350898437500000000e+02
2.303055311082210732e+00,-1.396290893554687500e+02
2.306255951210236521e+00,-1.199259719848632812e+02
2.309456591338262754e+00,-1.193441696166992188e+02
2.312657231466288543e+00,-1.223499374389648438e+02
2.315857871594314776e+00,-1.224880371093750000e+02
2.319058511722340565e+00,-1.204581298828125000e+02
2.322259151850366798e+00,-1.255385513305664062e+02
2.325459791978392587e+00,-1.287420196533203125e+02
2.328660432106418821e+00,-1.308840179443359375e+02
2.331861072234444610e+00,-1.201197814941406250e+02
2.335061712362470843e+00,-1.231889801025390625e+02
2.338262352490496632e+00,-1.307622680664062500e+02
2.341462992618522865e+00,-1.186934127807617188e+02
2.344663632746548654e+00,-1.231282272338867188e+02
2.347864272874574443e+00,-1.222521438598632812e+02
2.351064913002600676e+00,-1.267054977416992188e+02
2.354265553130626465e+00,-1.187085800170898438e+02
2.357466193258652698e+00,-1.241006698608398438e+02
2.360666833386678487e+00,-1.322306060791015625e+02
2.363867473514704720e+00,-1.197220001220703125e+02
2.367068113642730509e+00,-1.238002929687500000e+02
2.370268753770756742e+00,-1.233606338500976562e+02
2.373469393898782531e+00,-1.268928756713867188e+02
2.376670034026808764e+00,-1.276288223266601562e+02
2.379870674154834553e+00,-1.240569000244140625e+02
2.383071314282860786e+00,-1.371723175048828125e+02
2.386271954410886575e+00,-1.192982025146484375e+02
2.389472594538912809e+00,-1.217748641967773438e+02
2.392673234666938598e+00,-1.247457427978515625e+02
2.395873874794964831e+00,-1.352785339355468750e+02
2.399074514922990620e+00,-1.182375717163085938e+02
2.402275155051016853e+00,-1.260573272705078125e+02
2.405475795179042642e+00,-1.204878768920898438e+02
2.408676435307068875e+00,-1.251015167236328125e+02
2.411877075435094664e+00,-1.240819549560546875e+02
2.415077715563120897e+00,-1.366395568847656250e+02
2.418278355691146686e+00,-1.379394378662109375e+02
2.421478995819172919e+00,-1.199421539306640625e+02
2.424679635947198708e+00,-1.249263839721679688e+02
2.427880276075224941e+00,-1.259957580566406250e+02
2.431080916203250730e+00,-1.257917175292968750e+02
2.434281556331276963e+00,-1.166521072387695312e+02
2.437482196459302752e+00,-1.318129425048828125e+02
2.440682836587328985e+00,-1.267889633178710938e+02
2.443883476715354774e+00,-1.243532180786132812e+02
2.447084116843381008e+00,-1.205433807373046875e+02
2.450284756971406797e+00,-1.239258804321289062e+02
2.453485397099433030e+00,-1.196857681274414062e+02
2.456686037227458819e+00,-1.211770553588867188e+02
2.459886677355485052e+00,-1.251504058837890625e+02
2.463087317483510841e+00,-1.231579513549804688e+02
2.466287957611537074e+00,-1.164989395141601562e+02
2.469488597739562863e+00,-1.224760208129882812e+02
2.472689237867589096e+00,-1.243565139770507812e+02
2.475889877995614885e+00,-1.191145401000976562e+02
2.479090518123641118e+00,-1.320621185302734375e+02
2.482291158251666907e+00,-1.271014480590820312e+02
2.485491798379693140e+00,-1.181090393066406250e+02
2.488692438507718929e+00,-1.230682678222656250e+02
2.491893078635745162e+00,-1.337619018554687500e+02
2.495093718763770951e+00,-1.183701705932617188e+02
2.498294358891797184e+00,-1.281912689208984375e+02
2.501494999019822973e+00,-1.240684585571289062e+02
2.504695639147849207e+00,-1.216319351196289062e+02
2.507896279275874996e+00,-1.316499633789062500e+02
2.511096919403901229e+00,-1.327755432128906250e+02
2.514297559531927018e+00,-1.276973342895507812e+02
2.517498199659953251e+00,-1.207382049560546875e+02
2.520698839787979040e+00,-1.204838562011718750e+02
2.523899479916005273e+00,-1.295177917480468750e+02
2.527100120044031062e+00,-1.178179244995117188e+02
2.530300760172057295e+00,-1.256674194335937500e+02
2.533501400300083084e+00,-1.199422836303710938e+02
2.536702040428109317e+00,-1.264180755615234375e+02
2.539902680556135106e+00,-1.233131332397460938e+02
2.543103320684161339e+00,-1.208320693969726562e+02
2.546303960812187128e+00,-1.258477020263671875e+02
2.549504600940213361e+00,-1.300509490966796875e+02
2.552705241068239150e+00,-1.445079345703125000e+02
2.555905881196265383e+00,-1.290836029052734375e+02
2.559106521324291172e+00,-1.188391265869140625e+02
2.562307161452317406e+00,-1.253990325927734375e+02
2.565507801580343195e+00,-1.325352172851562500e+02
2.568708441708369428e+00,-1.225266723632812500e+02
2.571909081836395217e+00,-1.213088226318359375e+02
2.575109721964421450e+00,-1.239969253540039062e+02
2.578310362092447239e+00,-1.223078155517578125e+02
2.581511002220473472e+00,-1.175544357299804688e+02
2.584711642348499261e+00,-1.148346710205078125e+02
2.587912282476525494e+00,-1.262730789184570312e+02
2.591112922604551283e+00,-1.232619781494140625e+02
2.594313562732577516e+00,-1.291775970458984375e+02
2.597514202860603305e+00,-1.238488769531250000e+02
2.600714842988629538e+00,-1.202228012084960938e+02
2.603915483116655327e+00,-1.208326110839843750e+02
2.607116123244681560e+00,-1.252005081176757812e+02
2.610316763372707349e+00,-1.238881149291992188e+02
2.613517403500733582e+00,-1.174055938720703125e+02
2.616718043628759371e+00,-1.182522964477539062e+02
2.619918683756785605e+00,-1.304226074218750000e+02
2.623119323884811394e+00,-1.267073593139648438e+02
2.626319964012837627e+00,-1.290210876464843750e+02
2.629520604140863416e+00,-1.228618240356445312e+02
2.632721244268889649e+00,-1.270390625000000000e+02
2.635921884396915438e+00,-1.204027557373046875e+02
2.639122524524941227e+00,-1.177341842651367188e+02
2.642323164652967460e+00,-1.454192810058593750e+02
2.645523804780993249e+00,-1.291273345947265625e+02
2.648724444909019482e+00,-1.208180084228515625e+02
2.651925085037045271e+00,-1.275896682739257812e+02
2.655125725165071504e+00,-1.291470031738281250e+02
2.658326365293097293e+00,-1.341110687255859375e+02
2.661527005421123526e+00,-1.361105499267578125e+02
2.664727645549149315e+00,-1.219923324584960938e+02
2.667928285677175548e+00,-1.249569396972656250e+02
2.671128925805201337e+00,-1.140752716064453125e+02
2.674329565933227570e+00,-1.213826980590820312e+02
2.677530206061253359e+00,-1.298149871826171875e+02
2.680730846189279593e+00,-1.204690017700195312e+02
2.683931486317305382e+00,-1.252333908081054688e+02
2.687132126445331615e+00,-1.207493286132812500e+02
2.690332766573357404e+00,-1.244965896606445312e+02
2.693533406701383637e+00,-1.375910491943359375e+02
2.696734046829409426e+00,-1.212254333496093750e+02
2.699934686957435659e+00,-1.458425292968750000e+02
2.703135327085461448e+00,-1.223995971679687500e+02
2.706335967213487681e+00,-1.326342468261718750e+02
2.709536607341513470e+00,-1.217775802612304688e+02
2.712737247469539703e+00,-1.197041168212890625e+02
2.715937887597565492e+00,-1.229041061401367188e+02
2.719138527725591725e+00,-1.232724304199218750e+02
2.722339167853617514e+00,-1.281889038085937500e+02
2.725539807981643747e+00,-1.229620513916015625e+02
2.728740448109669536e+00,-1.172131195068359375e+02
2.731941088237695769e+00,-1.430167236328125000e+02
2.735141728365721558e+00,-1.291285247802734375e+02
2.738342368493747792e+00,-1.189377517700195312e+02
2.741543008621773581e+00,-1.225841217041015625e+02
2.744743648749799814e+00,-1.272414932250976562e+02
2.747944288877825603e+00,-1.282455902099609375e+02
2.751144929005851836e+00,-1.241876220703125000e+02
2.754345569133877625e+00,-1.383559570312500000e+02
2.757546209261903858e+00,-1.204782333374023438e+02
2.760746849389929647e+00,-1.170396194458007812e+02
2.763947489517955880e+00,-1.193848495483398438e+02
2.767148129645981669e+00,-1.191382141113281250e+02
2.770348769774007902e+00,-1.153395919799804688e+02
2.773549409902033691e+00,-1.277132034301757812e+02
2.776750050030059924e+00,-1.306879119873046875e+02
2.779950690158085713e+00,-1.367647552490234375e+02
2.783151330286111946e+00,-1.272212600708007812e+02
2.786351970414137735e+00,-1.314884185791015625e+02
2.789552610542163968e+00,-1.256788635253906250e+02
2.792753250670189757e+00,-1.384595489501953125e+02
2.795953890798215991e+00,-1.303477935791015625e+02
2.799154530926241780e+00,-1.200460739135742188e+02
2.802355171054268013e+00,-1.277228088378906250e+02
2.805555811182293802e+00,-1.344675292968750000e+02
2.808756451310320035e+00,-1.262463302612304688e+02
2.811957091438345824e+00,-1.187973785400390625e+02
2.815157731566372057e+00,-1.244153366088867188e+02
2.818358371694397846e+00,-1.250821151733398438e+02
2.821559011822424079e+00,-1.279338836669921875e+02
2.824759651950449868e+00,-1.290960998535156250e+02
2.827960292078476101e+00,-1.185900878906250000e+02
2.831160932206501890e+00,-1.234613113403320312e+02
2.834361572334528123e+00,-1.234258804321289062e+02
2.837562212462553912e+00,-1.207087478637695312e+02
2.840762852590580145e+00,-1.291538696289062500e+02
2.843963492718605934e+00,-1.208115386962890625e+02
2.847164132846632167e+00,-1.193620223999023438e+02
2.850364772974657956e+00,-1.268753509521484375e+02
2.853565413102684190e+00,-1.197987365722656250e+02
2.856766053230709979e+00,-1.279133300781250000e+02
2.859966693358736212e+00,-1.285458679199218750e+02
2.863167333486762001e+00,-1.249137802124023438e+02
2.866367973614788234e+00,-1.189248733520507812e+02
2.869568613742814023e+00,-1.228585357666015625e+02
2.872769253870840256e+00,-1.253898162841796875e+02
2.875969893998866045e+00,-1.261674118041992188e+02
2.879170534126892278e+00,-1.273652114868164062e+02
2.882371174254918067e+00,-1.245821151733398438e+02
2.885571814382944300e+00,-1.241661453247070312e+02
2.888772454510970089e+00,-1.247262039184570312e+02
2.891973094638996322e+00,-1.314624481201171875e+02
2.895173734767022111e+00,-1.191071853637695312e+02
2.898374374895048344e+00,-1.236778030395507812e+02
2.901575015023074133e+00,-1.177400360107421875e+02
2.904775655151100366e+00,-1.245218505859375000e+02
2.907976295279126155e+00,-1.351350402832031250e+02
2.911176935407152389e+00,-1.251327819824218750e+02
2.914377575535178178e+00,-1.211662979125976562e+02
2.917578215663204411e+00,-1.220177841186523438e+02
2.920778855791230200e+00,-1.287487030029296875e+02
2.923979495919255989e+00,-1.173321456909179688e+02
2.927180136047282222e+00,-1.249229736328125000e+02
2.930380776175308011e+00,-1.311067199707031250e+02
2.933581416303334244e+00,-1.183819427490234375e+02
2.936782056431360033e+00,-1.231936874389648438e+02
2.939982696559386266e+00,-1.238090972900390625e+02
2.943183336687412055e+00,-1.241669464111328125e+02
2.946383976815438288e+00,-1.164709014892578125e+02
2.949584616943464077e+00,-1.222776718139648438e+02
2.952785257071490310e+00,-1.195667800903320312e+02
2.955985897199516099e+00,-1.188512115478515625e+02
2.959186537327542332e+00,-1.385618896484375000e+02
2.962387177455568121e+00,-1.220337448120117188e+02
2.965587817583594354e+00,-1.240730209350585938e+02
2.968788457711620143e+00,-1.178007278442382812e+02
2.971989097839646377e+00,-1.178598403930664062e+02
2.975189737967672166e+00,-1.212499008178710938e+02
2.978390378095698399e+00,-1.303850555419921875e+02
2.981591018223724188e+00,-1.225099639892578125e+02
2.984791658351750421e+00,-1.198137359619140625e+02
2.987992298479776210e+00,-1.378914642333984375e+02
2.991192938607802443e+00,-1.182797622680664062e+02
2.994393578735828232e+00,-1.239998397827148438e+02
2.997594218863854465e+00,-1.182642745971679688e+02
3.000794858991880254e+00,-1.168850173950195312e+02
3.003995499119906487e+00,-1.289401550292968750e+02
3.007196139247932276e+00,-1.177720413208007812e+02
3.010396779375958509e+00,-1.205119857788085938e+02
3.013597419503984298e+00,-1.192009735107421875e+02
3.016798059632010531e+00,-1.201784210205078125e+02
3.019998699760036320e+00,-1.156253738403320312e+02
3.023199339888062553e+00,-1.225693435668945312e+02
3.026399980016088342e+00,-1.263091583251953125e+02
3.029600620144114576e+00,-1.247215499877929688e+02
3.032801260272140365e+00,-1.174771118164062500e+02
3.036001900400166598e+00,-1.158087463378906250e+02
3.039202540528192387e+00,-1.231326599121093750e+02
3.042403180656218620e+00,-1.189585113525390625e+02
3.045603820784244409e+00,-1.223380432128906250e+02
3.048804460912270642e+00,-1.218283233642578125e+02
3.052005101040296431e+00,-1.230097961425781250e+02
3.055205741168322664e+00,-1.201093750000000000e+02
3.058406381296348453e+00,-1.274564361572265625e+02
3.061607021424374686e+00,-1.205293884277343750e+02
3.064807661552400475e+00,-1.245171813964843750e+02
3.068008301680426708e+00,-1.243210144042968750e+02
3.071208941808452497e+00,-1.165158615112304688e+02
3.074409581936478730e+00,-1.291186676025390625e+02
3.077610222064504519e+00,-1.324185028076171875e+02
3.080810862192530752e+00,-1.227267684936523438e+02
3.084011502320556541e+00,-1.242890701293945312e+02
3.087212142448582775e+00,-1.247313613891601562e+02
3.090412782576608564e+00,-1.260693283081054688e+02
3.093613422704634797e+00,-1.222656250000000000e+02
3.096814062832660586e+00,-1.266345291137695312e+02
3.100014702960686819e+00,-1.221260070800781250e+02
3.103215343088712608e+00,-1.276404266357421875e+02
3.106415983216738841e+00,-1.175845031738281250e+02
3.109616623344764630e+00,-1.182383651733398438e+02
3.112817263472790863e+00,-1.248899154663085938e+02
3.116017903600816652e+00,-1.175223159790039062e+02
3.119218543728842885e+00,-1.271188735961914062e+02
3.122419183856868674e+00,-1.250208587646484375e+02
3.125619823984894907e+00,-1.238305587768554688e+02
3.128820464112920696e+00,-1.220780868530273438e+02
3.132021104240946929e+00,-1.210442657470703125e+02
3.135221744368972718e+00,-1.220044174194335938e+02
3.138422384496998951e+00,-1.178612060546875000e+02
3.141623024625024740e+00,-1.230473632812500000e+02
3.144823664753050974e+00,-1.295048370361328125e+02
3.148024304881076763e+00,-1.247372360229492188e+02
3.151224945009102996e+00,-1.241823272705078125e+02
3.154425585137128785e+00,-1.276101608276367188e+02
3.157626225265155018e+00,-1.270157470703125000e+02
3.160826865393180807e+00,-1.189105300903320312e+02
3.164027505521207040e+00,-1.224771652221679688e+02
3.167228145649232829e+00,-1.255167541503906250e+02
3.170428785777259062e+00,-1.223764419555664062e+02
3.173629425905284851e+00,-1.215499267578125000e+02
3.176830066033311084e+00,-1.179861145019531250e+02
3.180030706161336873e+00,-1.276843948364257812e+02
3.183231346289363106e+00,-1.231552352905273438e+02
3.186431986417388895e+00,-1.218385314941406250e+02
3.189632626545415128e+00,-1.216868591308593750e+02
3.192833266673440917e+00,-1.339387054443359375e+02
3.196033906801467150e+00,-1.194121246337890625e+02
3.199234546929492939e+00,-1.247405319213867188e+02
3.202435187057519173e+00,-1.172781448364257812e+02
3.205635827185544962e+00,-1.260207519531250000e+02
3.208836467313571195e+00,-1.223169860839843750e+02
3.212037107441596984e+00,-1.289730987548828125e+02
3.215237747569622773e+00,-1.216274261474609375e+02
3.218438387697649006e+00,-1.233504791259765625e+02
3.221639027825674795e+00,-1.283642425537109375e+02
3.224839667953701028e+00,-1.296794586181640625e+02
3.228040308081726817e+00,-1.228635940551757812e+02
3.231240948209753050e+00,-1.253023300170898438e+02
3.234441588337778839e+00,-1.261792144775390625e+02
3.237642228465805072e+00,-1.309825897216796875e+02
3.240842868593830861e+00,-1.295614471435546875e+02
3.244043508721857094e+00,-1.199821472167968750e+02
3.247244148849882883e+00,-1.214292678833007812e+02
3.250444788977909116e+00,-1.205478286743164062e+02
3.253645429105934905e+00,-1.211410446166992188e+02
3.256846069233961138e+00,-1.458192443847656250e+02
3.260046709361986927e+00,-1.173151168823242188e+02
3.263247349490013161e+00,-1.208111495971679688e+02
3.266447989618038950e+00,-1.271551284790039062e+02
3.269648629746065183e+00,-1.148402786254882812e+02
3.272849269874090972e+00,-1.284601135253906250e+02
3.276049910002117205e+00,-1.199392089843750000e+02
3.279250550130142994e+00,-1.262674407958984375e+02
3.282451190258169227e+00,-1.279383926391601562e+02
3.285651830386195016e+00,-1.247694015502929688e+02
3.288852470514221249e+00,-1.294204101562500000e+02
3.292053110642247038e+00,-1.231406936645507812e+02
3.295253750770273271e+00,-1.184495315551757812e+02
3.298454390898299060e+00,-1.265710449218750000e+02
3.301655031026325293e+00,-1.193440780639648438e+02
3.304855671154351082e+00,-1.180198822021484375e+02
3.308056311282377315e+00,-1.189171295166015625e+02
3.311256951410403104e+00,-1.301934509277343750e+02
3.314457591538429337e+00,-1.293563385009765625e+02
3.317658231666455126e+00,-1.181351928710937500e+02
3.320858871794481360e+00,-1.208326187133789062e+02
3.324059511922507149e+00,-1.271001281738281250e+02
3.327260152050533382e+00,-1.317994537353515625e+02
3.330460792178559171e+00,-1.227684020996093750e+02
3.333661432306585404e+00,-1.233798751831054688e+02
3.336862072434611193e+00,-1.298892669677734375e+02
3.340062712562637426e+00,-1.261474609375000000e+02
3.343263352690663215e+00,-1.285621643066406250e+02
3.346463992818689448e+00,-1.187926864624023438e+02
3.349664632946715237e+00,-1.225540618896484375e+02
3.352865273074741470e+00,-1.223592758178710938e+02
3.356065913202767259e+00,-1.188359832763671875e+02
3.359266553330793492e+00,-1.199986495971679688e+02
3.362467193458819281e+00,-1.151736068725585938e+02
3.365667833586845514e+00,-1.219740676879882812e+02
3.368868473714871303e+00,-1.245204315185546875e+02
3.372069113842897536e+00,-1.218561172485351562e+02
3.375269753970923325e+00,-1.308759613037109375e+02
3.378470394098949559e+00,-1.250619735717773438e+02
3.381671034226975348e+00,-1.192483901977539062e+02
3.384871674355001581e+00,-1.244286499023437500e+02
3.388072314483027370e+00,-1.241586074829101562e+02
3.391272954611053603e+00,-1.171775665283203125e+02
3.394473594739079392e+00,-1.262295608520507812e+02
3.397674234867105625e+00,-1.174240341186523438e+02
3.400874874995131414e+00,-1.193469009399414062e+02
3.404075515123157647e+00,-1.214747924804687500e+02
3.407276155251183436e+00,-1.231026916503906250e+02
3.410476795379209669e+00,-1.275447082519531250e+02
3.413677435507235458e+00,-1.278500213623046875e+02
3.416878075635261691e+00,-1.283625793457031250e+02
3.420078715763287480e+00,-1.237574310302734375e+02
3.423279355891313713e+00,-1.266313171386718750e+02
3.426479996019339502e+00,-1.168319396972656250e+02
3.429680636147365735e+00,-1.238720245361328125e+02
3.432881276275391524e+00,-1.245457153320312500e+02
3.436081916403417758e+00,-1.228164367675781250e+02
3.439282556531443547e+00,-1.288755493164062500e+02
3.442483196659469780e+00,-1.217486724853515625e+02
3.445683836787495569e+00,-1.339519500732421875e+02
3.448884476915521802e+00,-1.252097930908203125e+02
3.452085117043547591e+00,-1.148012313842773438e+02
3.455285757171573824e+00,-1.232600173950195312e+02
3.458486397299599613e+00,-1.198763351440429688e+02
3.461687037427625846e+00,-1.197358856201171875e+02
3.464887677555651635e+00,-1.315236968994140625e+02
3.468088317683677868e+00,-1.231189575195312500e+02
3.471288957811703657e+00,-1.172576980590820312e+02
3.474489597939729890e+00,-1.239306106567382812e+02
3.477690238067755679e+00,-1.328882446289062500e+02
3.480890878195781912e+00,-1.167490921020507812e+02
3.484091518323807701e+00,-1.213063735961914062e+02
3.487292158451833934e+00,-1.307597503662109375e+02
3.490492798579859723e+00,-1.222901458740234375e+02
3.493693438707885957e+00,-1.179314270019531250e+02
3.496894078835911746e+00,-1.247386016845703125e+02
3.500094718963937979e+00,-1.191640930175781250e+02
3.503295359091963768e+00,-1.229800796508789062e+02
3.506495999219989557e+00,-1.155328979492187500e+02
3.509696639348015790e+00,-1.288509368896484375e+02
3.512897279476041579e+00,-1.266837768554687500e+02
3.516097919604067812e+00,-1.425942535400390625e+02
3.519298559732093601e+00,-1.216588516235351562e+02
3.522499199860119834e+00,-1.204389953613281250e+02
3.525699839988145623e+00,-1.254279098510742188e+02
3.528900480116171856e+00,-1.187982330322265625e+02
3.532101120244197645e+00,-1.290417022705078125e+02
3.535301760372223878e+00,-1.310173492431640625e+02
3.538502400500249667e+00,-1.223270797729492188e+02
3.541703040628275900e+00,-1.227983093261718750e+02
3.544903680756301689e+00,-1.215988616943359375e+02
3.548104320884327922e+00,-1.230329513549804688e+02
3.551304961012353711e+00,-1.269905166625976562e+02
3.554505601140379945e+00,-1.194924850463867188e+02
3.557706241268405734e+00,-1.196918640136718750e+02
3.560906881396431967e+00,-1.203388671875000000e+02
3.564107521524457756e+00,-1.292583312988281250e+02
3.567308161652483989e+00,-1.236619262695312500e+02
3.570508801780509778e+00,-1.185806961059570312e+02
3.573709441908536011e+00,-1.260385818481445312e+02
3.576910082036561800e+00,-1.202388229370117188e+02
3.580110722164588033e+00,-1.193291320800781250e+02
3.583311362292613822e+00,-1.200827102661132812e+02
3.586512002420640055e+00,-1.329456329345703125e+02
3.589712642548665844e+00,-1.229426422119140625e+02
3.592913282676692077e+00,-1.239837036132812500e+02
3.596113922804717866e+00,-1.278222503662109375e+02
3.599314562932744099e+00,-1.381626129150390625e+02
3.602515203060769888e+00,-1.255396728515625000e+02
3.605715843188796121e+00,-1.245317459106445312e+02
3.608916483316821910e+00,-1.303075103759765625e+02
3.612117123444848144e+00,-1.180313720703125000e+02
3.615317763572873933e+00,-1.257487487792968750e+02
3.618518403700900166e+00,-1.192029190063476562e+02
3.621719043828925955e+00,-1.192689132690429688e+02
3.624919683956952188e+00,-1.157701110839843750e+02
3.628120324084977977e+00,-1.214517440795898438e+02
3.631320964213004210e+00,-1.356607818603515625e+02
3.634521604341029999e+00,-1.215321884155273438e+02
3.637722244469056232e+00,-1.243963317871093750e+02
3.640922884597082021e+00,-1.154849395751953125e+02
3.644123524725108254e+00,-1.203531188964843750e+02
3.647324164853134043e+00,-1.286695404052734375e+02
3.650524804981160276e+00,-1.317042846679687500e+02
3.653725445109186065e+00,-1.215162124633789062e+02
3.656926085237212298e+00,-1.184660949707031250e+02
3.660126725365238087e+00,-1.328625946044921875e+02
3.663327365493264320e+00,-1.210502777099609375e+02
3.666528005621290109e+00,-1.164404144287109375e+02
3.669728645749316343e+00,-1.362126159667968750e+02
3.672929285877342132e+00,-1.302760925292968750e+02
3.676129926005368365e+00,-1.132748794555664062e+02
3.679330566133394154e+00,-1.170297927856445312e+02
3.682531206261420387e+00,-1.204319381713867188e+02
3.685731846389446176e+00,-1.169140853881835938e+02
3.688932486517472409e+00,-1.249190521240234375e+02
3.692133126645498198e+00,-1.294259948730468750e+02
3.695333766773524431e+00,-1.214112472534179688e+02
3.698534406901550220e+00,-1.163475799560546875e+02
3.701735047029576453e+00,-1.224162445068359375e+02
3.704935687157602242e+00,-1.178360977172851562e+02
3.708136327285628475e+00,-1.216598129272460938e+02
3.711336967413654264e+00,-1.162943038940429688e+02
3.714537607541680497e+00,-1.206429290771484375e+02
3.717738247669706286e+00,-1.442981109619140625e+02
3.720938887797732519e+00,-1.457217712402343750e+02
3.724139527925758308e+00,-1.227135086059570312e+02
3.727340168053784542e+00,-1.245883178710937500e+02
3.730540808181810331e+00,-1.237188720703125000e+02
3.733741448309836564e+00,-1.218791351318359375e+02
3.736942088437862353e+00,-1.236323165893554688e+02
3.740142728565888586e+00,-1.222653198242187500e+02
3.743343368693914375e+00,-1.198835830688476562e+02
3.746544008821940608e+00,-1.193217010498046875e+02
3.749744648949966397e+00,-1.414774017333984375e+02
3.752945289077992630e+00,-1.205974044799804688e+02
3.756145929206018419e+00,-1.274844818115234375e+02
3.759346569334044652e+00,-1.167907485961914062e+02
3.762547209462070441e+00,-1.244642181396484375e+02
3.765747849590096674e+00,-1.252072753906250000e+02
3.768948489718122463e+00,-1.144652252197265625e+02
3.772149129846148696e+00,-1.214063339233398438e+02
3.775349769974174485e+00,-1.179781341552734375e+02
3.778550410102200718e+00,-1.295005950927734375e+02
3.781751050230226507e+00,-1.254908752441406250e+02
3.784951690358252741e+00,-1.304465942382812500e+02
3.788152330486278530e+00,-1.222274169921875000e+02
3.791352970614304763e+00,-1.263778076171875000e+02
3.794553610742330552e+00,-1.206383972167968750e+02
3.797754250870356341e+00,-1.196190719604492188e+02
3.800954890998382574e+00,-1.210617675781250000e+02
3.804155531126408363e+00,-1.146035232543945312e+02
3.807356171254434596e+00,-1.210125579833984375e+02
3.810556811382460385e+00,-1.303597259521484375e+02
3.813757451510486618e+00,-1.167197799682617188e+02
3.816958091638512407e+00,-1.228291778564453125e+02
3.820158731766538640e+00,-1.185799560546875000e+02
3.823359371894564429e+00,-1.258953933715820312e+02
3.826560012022590662e+00,-1.183277664184570312e+02
3.829760652150616451e+00,-1.149552307128906250e+02
3.832961292278642684e+00,-1.226263732910156250e+02
3.836161932406668473e+00,-1.133323364257812500e+02
3.839362572534694706e+00,-1.231307220458984375e+02
3.842563212662720495e+00,-1.259872665405273438e+02
3.845763852790746729e+00,-1.201510391235351562e+02
3.848964492918772518e+00,-1.221168060302734375e+02
3.852165133046798751e+00,-1.217354583740234375e+02
3.855365773174824540e+00,-1.197466888427734375e+02
3.858566413302850773e+00,-1.181593399047851562e+02
3.861767053430876562e+00,-1.173338088989257812e+02
3.864967693558902795e+00,-1.156096343994140625e+02
3.868168333686928584e+00,-1.217597503662109375e+02
3.871368973814954817e+00,-1.175511169433593750e+02
3.874569613942980606e+00,-1.276479568481445312e+02
3.877770254071006839e+00,-1.159563369750976562e+02
3.880970894199032628e+00,-1.226728286743164062e+02
3.884171534327058861e+00,-1.250706329345703125e+02
3.887372174455084650e+00,-1.138803100585937500e+02
3.890572814583110883e+00,-1.414709777832031250e+02
3.893773454711136672e+00,-1.223738861083984375e+02
3.896974094839162905e+00,-1.417030487060546875e+02
3.900174734967188694e+00,-1.169206237792968750e+02
3.903375375095214928e+00,-1.195643234252929688e+02
3.906576015223240717e+00,-1.282145233154296875e+02
3.909776655351266950e+00,-1.203913269042968750e+02
3.912977295479292739e+00,-1.239164123535156250e+02
3.916177935607318972e+00,-1.171346588134765625e+02
3.919378575735344761e+00,-1.182952117919921875e+02
3.922579215863370994e+00,-1.224645538330078125e+02
3.925779855991396783e+00,-1.139702301025390625e+02
3.928980496119423016e+00,-1.301813354492187500e+02
3.932181136247448805e+00,-1.351969757080078125e+02
3.935381776375475038e+00,-1.280823669433593750e+02
3.938582416503500827e+00,-1.179001998901367188e+02
3.941783056631527060e+00,-1.170216522216796875e+02
3.944983696759552849e+00,-1.144523391723632812e+02
3.948184336887579082e+00,-1.190226745605468750e+02
3.951384977015604871e+00,-1.201483230590820312e+02
3.954585617143631104e+00,-1.152884521484375000e+02
3.957786257271656893e+00,-1.156953887939453125e+02
3.960986897399683127e+00,-1.224796295166015625e+02
3.964187537527708916e+00,-1.334494781494140625e+02
3.967388177655735149e+00,-1.335706481933593750e+02
3.970588817783760938e+00,-1.288165130615234375e+02
3.973789457911787171e+00,-1.322675323486328125e+02
3.976990098039812960e+00,-1.247098007202148438e+02
3.980190738167839193e+00,-1.283233337402343750e+02
3.983391378295864982e+00,-1.300125427246093750e+02
3.986592018423891215e+00,-1.199024810791015625e+02
3.989792658551917004e+00,-1.238534240722656250e+02
3.992993298679943237e+00,-1.266738967895507812e+02
3.996193938807969026e+00,-1.174375610351562500e+02
3.999394578935995259e+00,-1.183741302490234375e+02
4.002595219064021492e+00,-1.301704711914062500e+02
4.005795859192047281e+00,-1.236732635498046875e+02
4.008996499320073070e+00,-1.424875488281250000e+02
4.012197139448098859e+00,-1.199583663940429688e+02
4.015397779576125536e+00,-1.280891876220703125e+02
4.018598419704151326e+00,-1.170622634887695312e+02
4.021799059832177115e+00,-1.195012054443359375e+02
4.024999699960202904e+00,-1.178748855590820312e+02
4.028200340088229581e+00,-1.294717559814453125e+02
4.031400980216255370e+00,-1.209458465576171875e+02
4.034601620344281159e+00,-1.258705673217773438e+02
4.037802260472306948e+00,-1.242509536743164062e+02
4.041002900600333625e+00,-1.284166717529296875e+02
4.044203540728359414e+00,-1.245964889526367188e+02
4.047404180856385203e+00,-1.440092163085937500e+02
4.050604820984410992e+00,-1.219005661010742188e+02
4.053805461112437669e+00,-1.219169006347656250e+02
4.057006101240463458e+00,-1.274339141845703125e+02
4.060206741368489247e+00,-1.343570098876953125e+02
4.063407381496515036e+00,-1.228266525268554688e+02
4.066608021624541713e+00,-1.188998565673828125e+02
4.069808661752567502e+00,-1.215205535888671875e+02
4.073009301880593291e+00,-1.183186874389648438e+02
4.076209942008619080e+00,-1.134956436157226562e+02
4.079410582136645758e+00,-1.207768630981445312e+02
4.082611222264671547e+00,-1.191558761596679688e+02
4.085811862392697336e+00,-1.204167404174804688e+02
4.089012502520723125e+00,-1.223565368652343750e+02
4.092213142648748914e+00,-1.214568328857421875e+02
4.095413782776775591e+00,-1.331459503173828125e+02
4.098614422904801380e+00,-1.164783401489257812e+02
4.101815063032827169e+00,-1.182929077148437500e+02
4.105015703160852958e+00,-1.166565628051757812e+02
4.108216343288879635e+00,-1.269771652221679688e+02
4.111416983416905424e+00,-1.251882553100585938e+02
4.114617623544931213e+00,-1.277799758911132812e+02
4.117818263672957002e+00,-1.150752029418945312e+02
4.121018903800983679e+00,-1.261707458496093750e+02
4.124219543929009468e+00,-1.198155593872070312e+02
4.127420184057035257e+00,-1.163478622436523438e+02
4.130620824185061046e+00,-1.197301940917968750e+02
4.133821464313087723e+00,-1.228432159423828125e+02
4.137022104441113513e+00,-1.176177062988281250e+02
4.140222744569139302e+00,-1.240071487426757812e+02
4.143423384697165091e+00,-1.237426376342773438e+02
4.146624024825191768e+00,-1.222475738525390625e+02
4.149824664953217557e+00,-1.145095596313476562e+02
4.153025305081243346e+00,-1.195029449462890625e+02
4.156225945209269135e+00,-1.206574172973632812e+02
4.159426585337295812e+00,-1.261382675170898438e+02
4.162627225465321601e+00,-1.252361068725585938e+02
4.165827865593347390e+00,-1.223058624267578125e+02
4.169028505721373179e+00,-1.180569686889648438e+02
4.172229145849399856e+00,-1.212867660522460938e+02
4.175429785977425645e+00,-1.154268875122070312e+02
4.178630426105451434e+00,-1.240923156738281250e+02
4.181831066233477223e+00,-1.177267379760742188e+02
4.185031706361503900e+00,-1.335886840820312500e+02
4.188232346489529689e+00,-1.178920822143554688e+02
4.191432986617555478e+00,-1.141262435913085938e+02
4.194633626745581267e+00,-1.332410583496093750e+02
4.197834266873607945e+00,-1.203682403564453125e+02
4.201034907001633734e+00,-1.159242019653320312e+02
4.204235547129659523e+00,-1.156971130371093750e+02
4.207436187257685312e+00,-1.254965286254882812e+02
4.210636827385711989e+00,-1.241122207641601562e+02
4.213837467513737778e+00,-1.215145874023437500e+02
4.217038107641763567e+00,-1.202112655639648438e+02
4.220238747769789356e+00,-1.174758300781250000e+02
4.223439387897816033e+00,-1.237731933593750000e+02
4.226640028025841822e+00,-1.314035034179687500e+02
4.229840668153867611e+00,-1.193919601440429688e+02
4.233041308281893400e+00,-1.176461105346679688e+02
4.236241948409920077e+00,-1.209500503540039062e+02
4.239442588537945866e+00,-1.196189193725585938e+02
4.242643228665971655e+00,-1.222722549438476562e+02
4.245843868793997444e+00,-1.209729995727539062e+02
4.249044508922024121e+00,-1.187806396484375000e+02
4.252245149050049910e+00,-1.219154891967773438e+02
4.255445789178075700e+00,-1.255212783813476562e+02
4.258646429306101489e+00,-1.152677841186523438e+02
4.261847069434128166e+00,-1.322755584716796875e+02
4.265047709562153955e+00,-1.215480117797851562e+02
4.268248349690179744e+00,-1.215958404541015625e+02
4.271448989818205533e+00,-1.313945465087890625e+02
4.274649629946232210e+00,-1.245411071777343750e+02
4.277850270074257999e+00,-1.205008926391601562e+02
4.281050910202283788e+00,-1.195058593750000000e+02
4.284251550330309577e+00,-1.344492187500000000e+02
4.287452190458336254e+00,-1.303332977294921875e+02
4.290652830586362043e+00,-1.240229949951171875e+02
4.293853470714387832e+00,-1.198880081176757812e+02
4.297054110842412733e+00,-1.202970199584960938e+02
4.300254750970437634e+00,-1.196915740966796875e+02
4.303455391098463423e+00,-1.236832275390625000e+02
4.306656031226488324e+00,-1.221457824707031250e+02
4.309856671354513225e+00,-1.442651519775390625e+02
4.313057311482538125e+00,-1.268846664428710938e+02
4.316257951610563026e+00,-1.210007324218750000e+02
4.319458591738587927e+00,-1.352391052246093750e+02
4.322659231866613716e+00,-1.191118164062500000e+02
4.325859871994638617e+00,-1.237992630004882812e+02
4.329060512122663518e+00,-1.174710540771484375e+02
4.332261152250688419e+00,-1.239188079833984375e+02
4.335461792378713319e+00,-1.212188720703125000e+02
4.338662432506738220e+00,-1.192673797607421875e+02
4.341863072634764009e+00,-1.225281066894531250e+02
4.345063712762788910e+00,-1.142790298461914062e+02
4.348264352890813811e+00,-1.302707824707031250e+02
4.351464993018838712e+00,-1.220951538085937500e+02
4.354665633146863613e+00,-1.159386215209960938e+02
4.357866273274889402e+00,-1.246713790893554688e+02
4.361066913402914302e+00,-1.181583251953125000e+02
4.364267553530939203e+00,-1.170698394775390625e+02
4.367468193658964104e+00,-1.152232589721679688e+02
4.370668833786989005e+00,-1.409782409667968750e+02
4.373869473915013906e+00,-1.240040359497070312e+02
4.377070114043039695e+00,-1.207271347045898438e+02
4.380270754171064596e+00,-1.200451431274414062e+02
4.383471394299089496e+00,-1.171512374877929688e+02
4.386672034427114397e+00,-1.260463485717773438e+02
4.389872674555139298e+00,-1.166716995239257812e+02
4.393073314683164199e+00,-1.188708801269531250e+02
4.396273954811189988e+00,-1.167077713012695312e+02
4.399474594939214889e+00,-1.218993072509765625e+02
4.402675235067239790e+00,-1.220360488891601562e+02
4.405875875195264690e+00,-1.209613800048828125e+02
4.409076515323289591e+00,-1.210521087646484375e+02
4.412277155451314492e+00,-1.186990509033203125e+02
4.415477795579340281e+00,-1.238599090576171875e+02
4.418678435707365182e+00,-1.291732330322265625e+02
4.421879075835390083e+00,-1.207956390380859375e+02
4.425079715963414984e+00,-1.151147460937500000e+02
4.428280356091439884e+00,-1.214607162475585938e+02
4.431480996219465673e+00,-1.163522186279296875e+02
4.434681636347490574e+00,-1.197569427490234375e+02
4.437882276475515475e+00,-1.319489440917968750e+02
4.441082916603540376e+00,-1.170358200073242188e+02
4.444283556731565277e+00,-1.180456085205078125e+02
4.447484196859590178e+00,-1.231390380859375000e+02
4.450684836987615967e+00,-1.215693435668945312e+02
4.453885477115640867e+00,-1.246057128906250000e+02
4.457086117243665768e+00,-1.171842575073242188e+02
4.460286757371690669e+00,-1.210828781127929688e+02
4.463487397499715570e+00,-1.338258056640625000e+02
4.466688037627740471e+00,-1.231597595214843750e+02
4.469888677755766260e+00,-1.263642578125000000e+02
4.473089317883791161e+00,-1.170470657348632812e+02
4.476289958011816061e+00,-1.201068725585937500e+02
4.479490598139840962e+00,-1.187260284423828125e+02
4.482691238267865863e+00,-1.280087432861328125e+02
4.485891878395890764e+00,-1.195156707763671875e+02
4.489092518523916553e+00,-1.302213287353515625e+02
4.492293158651941454e+00,-1.217186203002929688e+02
4.495493798779966355e+00,-1.216645355224609375e+02
4.498694438907991255e+00,-1.175058135986328125e+02
4.501895079036016156e+00,-1.236626510620117188e+02
4.505095719164041945e+00,-1.559722442626953125e+02
4.508296359292066846e+00,-1.210022201538085938e+02
4.511496999420091747e+00,-1.222555847167968750e+02
4.514697639548116648e+00,-1.263148956298828125e+02
4.517898279676141549e+00,-1.174569778442382812e+02
4.521098919804166449e+00,-1.282517852783203125e+02
4.524299559932192238e+00,-1.186620712280273438e+02
4.527500200060217139e+00,-1.165696868896484375e+02
4.530700840188242040e+00,-1.164774246215820312e+02
4.533901480316266941e+00,-1.161552581787109375e+02
4.537102120444291842e+00,-1.236721649169921875e+02
4.540302760572316743e+00,-1.238139572143554688e+02
4.543503400700342532e+00,-1.318553314208984375e+02
4.546704040828367432e+00,-1.171791763305664062e+02
4.549904680956392333e+00,-1.238656616210937500e+02
4.553105321084417234e+00,-1.266929397583007812e+02
4.556305961212442135e+00,-1.255464859008789062e+02
4.559506601340467036e+00,-1.149759902954101562e+02
4.562707241468492825e+00,-1.195084915161132812e+02
4.565907881596517726e+00,-1.243478546142578125e+02
4.569108521724542626e+00,-1.174885787963867188e+02
4.572309161852567527e+00,-1.188656158447265625e+02
4.575509801980592428e+00,-1.170482559204101562e+02
4.578710442108618217e+00,-1.217227020263671875e+02
4.581911082236643118e+00,-1.243479537963867188e+02
4.585111722364668019e+00,-1.147528228759765625e+02
4.588312362492692920e+00,-1.273706359863281250e+02
4.591513002620717820e+00,-1.140511245727539062e+02
4.594713642748742721e+00,-1.298557434082031250e+02
4.597914282876768510e+00,-1.185765686035156250e+02
4.601114923004793411e+00,-1.157110595703125000e+02
4.604315563132818312e+00,-1.242378616333007812e+02
4.607516203260843213e+00,-1.219209976196289062e+02
4.610716843388868114e+00,-1.182531204223632812e+02
4.613917483516893014e+00,-1.290369567871093750e+02
4.617118123644918803e+00,-1.191712570190429688e+02
4.620318763772943704e+00,-1.186907424926757812e+02
4.623519403900968605e+00,-1.177297515869140625e+02
4.626720044028993506e+00,-1.216568374633789062e+02
4.629920684157018407e+00,-1.189175949096679688e+02
4.633121324285043308e+00,-1.279438781738281250e+02
4.636321964413069097e+00,-1.184151229858398438e+02
4.639522604541093997e+00,-1.226801528930664062e+02
4.642723244669118898e+00,-1.167094726562500000e+02
4.645923884797143799e+00,-1.159671859741210938e+02
4.649124524925168700e+00,-1.205792312622070312e+02
4.652325165053194489e+00,-1.242458190917968750e+02
4.655525805181219390e+00,-1.206990737915039062e+02
4.658726445309244291e+00,-1.156208038330078125e+02
4.661927085437269191e+00,-1.147867889404296875e+02
4.665127725565294092e+00,-1.260586624145507812e+02
4.668328365693318993e+00,-1.197123413085937500e+02
4.671529005821344782e+00,-1.240568771362304688e+02
4.674729645949369683e+00,-1.169769744873046875e+02
4.677930286077394584e+00,-1.191324920654296875e+02
4.681130926205419485e+00,-1.252578430175781250e+02
4.684331566333444385e+00,-1.257323532104492188e+02
4.687532206461469286e+00,-1.170897293090820312e+02
4.690732846589495075e+00,-1.171834335327148438e+02
4.693933486717519976e+00,-1.285193939208984375e+02
4.697134126845544877e+00,-1.168857116699218750e+02
4.700334766973569778e+00,-1.166520996093750000e+02
4.703535407101594679e+00,-1.214582824707031250e+02
4.706736047229619579e+00,-1.147925643920898438e+02
4.709936687357645368e+00,-1.197415313720703125e+02
4.713137327485670269e+00,-1.343428649902343750e+02
4.716337967613695170e+00,-1.207716217041015625e+02
4.719538607741720071e+00,-1.294935913085937500e+02
4.722739247869744972e+00,-1.166578750610351562e+02
4.725939887997769873e+00,-1.111212081909179688e+02
4.729140528125795662e+00,-1.255150299072265625e+02
4.732341168253820562e+00,-1.169848632812500000e+02
4.735541808381845463e+00,-1.197488632202148438e+02
4.738742448509870364e+00,-1.313671875000000000e+02
4.741943088637895265e+00,-1.167690811157226562e+02
4.745143728765921054e+00,-1.154820785522460938e+02
4.748344368893945955e+00,-1.267637100219726562e+02
4.751545009021970856e+00,-1.164986648559570312e+02
4.754745649149995756e+00,-1.195487747192382812e+02
4.757946289278020657e+00,-1.255722503662109375e+02
4.761146929406045558e+00,-1.336571197509765625e+02
4.764347569534071347e+00,-1.186645278930664062e+02
4.767548209662096248e+00,-1.182091827392578125e+02
4.770748849790121149e+00,-1.231615600585937500e+02
4.773949489918146050e+00,-1.212716751098632812e+02
4.777150130046170950e+00,-1.300239715576171875e+02
4.780350770174195851e+00,-1.193775711059570312e+02
4.783551410302221640e+00,-1.187949676513671875e+02
4.786752050430246541e+00,-1.273948898315429688e+02
4.789952690558271442e+00,-1.240181045532226562e+02
4.793153330686296343e+00,-1.171389617919921875e+02
4.796353970814321244e+00,-1.157574386596679688e+02
4.799554610942346144e+00,-1.248147125244140625e+02
4.802755251070371934e+00,-1.172338180541992188e+02
4.805955891198396834e+00,-1.166601715087890625e+02
4.809156531326421735e+00,-1.193086395263671875e+02
4.812357171454446636e+00,-1.185181961059570312e+02
4.815557811582471537e+00,-1.295315551757812500e+02
4.818758451710497326e+00,-1.201238479614257812e+02
4.821959091838522227e+00,-1.361535797119140625e+02
4.825159731966547128e+00,-1.186603012084960938e+02
4.828360372094572028e+00,-1.192789764404296875e+02
4.831561012222596929e+00,-1.242421798706054688e+02
4.834761652350621830e+00,-1.237096710205078125e+02
4.837962292478647619e+00,-1.216206512451171875e+02
4.841162932606672520e+00,-1.254225616455078125e+02
4.844363572734697421e+00,-1.316411285400390625e+02
4.847564212862722322e+00,-1.138021240234375000e+02
4.850764852990747222e+00,-1.229562072753906250e+02
4.853965493118772123e+00,-1.210229110717773438e+02
4.857166133246797912e+00,-1.211568832397460938e+02
4.860366773374822813e+00,-1.205825424194335938e+02
4.863567413502847714e+00,-1.208412551879882812e+02
4.866768053630872615e+00,-1.172303161621093750e+02
4.869968693758897516e+00,-1.257722625732421875e+02
4.873169333886922416e+00,-1.267011184692382812e+02
4.876369974014948205e+00,-1.189497528076171875e+02
4.879570614142973106e+00,-1.265395736694335938e+02
4.882771254270998007e+00,-1.240341491699218750e+02
4.885971894399022908e+00,-1.249468078613281250e+02
4.889172534527047809e+00,-1.225288085937500000e+02
4.892373174655073598e+00,-1.183730468750000000e+02
4.895573814783098499e+00,-1.207930984497070312e+02
4.898774454911123399e+00,-1.239217987060546875e+02
4.901975095039148300e+00,-1.254112091064453125e+02
4.905175735167173201e+00,-1.201672058105468750e+02
4.908376375295198102e+00,-1.147423400878906250e+02
4.911577015423223891e+00,-1.233210678100585938e+02
4.914777655551248792e+00,-1.226022109985351562e+02
4.917978295679273693e+00,-1.169068679809570312e+02
4.921178935807298593e+00,-1.245878677368164062e+02
4.924379575935323494e+00,-1.198159255981445312e+02
4.927580216063348395e+00,-1.192399444580078125e+02
4.930780856191374184e+00,-1.205804443359375000e+02
4.933981496319399085e+00,-1.249190521240234375e+02
4.937182136447423986e+00,-1.203106842041015625e+02
4.940382776575448887e+00,-1.205029907226562500e+02
4.943583416703473787e+00,-1.143276977539062500e+02
4.946784056831498688e+00,-1.253646011352539062e+02
4.949984696959524477e+00,-1.207811508178710938e+02
4.953185337087549378e+00,-1.197121429443359375e+02
4.956385977215574279e+00,-1.184514846801757812e+02
4.959586617343599180e+00,-1.240746307373046875e+02
4.962787257471624081e+00,-1.149338150024414062e+02
4.965987897599649870e+00,-1.305022735595703125e+02
4.969188537727674770e+00,-1.267133636474609375e+02
4.972389177855699671e+00,-1.301607055664062500e+02
4.975589817983724572e+00,-1.187863922119140625e+02
4.978790458111749473e+00,-1.228145751953125000e+02
4.981991098239774374e+00,-1.248579254150390625e+02
4.985191738367800163e+00,-1.208740005493164062e+02
4.988392378495825064e+00,-1.200748367309570312e+02
4.991593018623849964e+00,-1.208473052978515625e+02
4.994793658751874865e+00,-1.195712509155273438e+02
4.997994298879899766e+00,-1.320759277343750000e+02
5.001194939007924667e+00,-1.210634841918945312e+02
5.004395579135950456e+00,-1.218945922851562500e+02
5.007596219263975357e+00,-1.306761779785156250e+02
5.010796859392000258e+00,-1.197349853515625000e+02
5.013997499520025158e+00,-1.155912780761718750e+02
5.017198139648050059e+00,-1.200667419433593750e+02
5.020398779776074960e+00,-1.232720108032226562e+02
5.023599419904100749e+00,-1.209796295166015625e+02
5.026800060032125650e+00,-1.261072845458984375e+02
5.030000700160150551e+00,-1.226230545043945312e+02
5.033201340288175452e+00,-1.191258010864257812e+02
5.036401980416200352e+00,-1.219138336181640625e+02
5.039602620544225253e+00,-1.206695098876953125e+02
5.042803260672251042e+00,-1.150469894409179688e+02
5.046003900800275943e+00,-1.250991516113281250e+02
5.049204540928300844e+00,-1.214397888183593750e+02
5.052405181056325745e+00,-1.163810195922851562e+02
5.055605821184350646e+00,-1.156958236694335938e+02
5.058806461312376435e+00,-1.299409179687500000e+02
5.062007101440401335e+00,-1.147059783935546875e+02
5.065207741568426236e+00,-1.216807174682617188e+02
5.068408381696451137e+00,-1.149897918701171875e+02
5.071609021824476038e+00,-1.155458984375000000e+02
5.074809661952500939e+00,-1.183802566528320312e+02
5.078010302080526728e+00,-1.194564208984375000e+02
5.081210942208551629e+00,-1.184333877563476562e+02
5.084411582336576529e+00,-1.278063278198242188e+02
5.087612222464601430e+00,-1.224212265014648438e+02
5.090812862592626331e+00,-1.153269805908203125e+02
5.094013502720651232e+00,-1.221218948364257812e+02
5.097214142848677021e+00,-1.166408538818359375e+02
5.100414782976701922e+00,-1.260498962402343750e+02
5.103615423104726823e+00,-1.224151000976562500e+02
5.106816063232751723e+00,-1.249867248535156250e+02
5.110016703360776624e+00,-1.179470596313476562e+02
5.113217343488801525e+00,-1.364761657714843750e+02
5.116417983616827314e+00,-1.147128143310546875e+02
5.119618623744852215e+00,-1.317449188232421875e+02
5.122819263872877116e+00,-1.152004013061523438e+02
5.126019904000902017e+00,-1.190668563842773438e+02
5.129220544128926917e+00,-1.157258300781250000e+02
5.132421184256952706e+00,-1.160468826293945312e+02
5.135621824384977607e+00,-1.207266693115234375e+02
5.138822464513002508e+00,-1.241417236328125000e+02
5.142023104641027409e+00,-1.302496795654296875e+02
5.145223744769052310e+00,-1.281106719970703125e+02
5.148424384897077211e+00,-1.129837875366210938e+02
5.151625025025103000e+00,-1.197672195434570312e+02
5.154825665153127900e+00,-1.187410583496093750e+02
5.158026305281152801e+00,-1.165700302124023438e+02
5.161226945409177702e+00,-1.403564453125000000e+02
5.164427585537202603e+00,-1.144460449218750000e+02
5.167628225665227504e+00,-1.227477111816406250e+02
5.170828865793253293e+00,-1.134091339111328125e+02
5.174029505921278194e+00,-1.212971572875976562e+02
5.177230146049303094e+00,-1.199861221313476562e+02
5.180430786177327995e+00,-1.105180664062500000e+02
5.183631426305352896e+00,-1.185830078125000000e+02
5.186832066433377797e+00,-1.168191070556640625e+02
5.190032706561403586e+00,-1.422456054687500000e+02
5.193233346689428487e+00,-1.192954330444335938e+02
5.196433986817453388e+00,-1.212732925415039062e+02
5.199634626945478288e+00,-1.197842178344726562e+02
5.202835267073503189e+00,-1.121687164306640625e+02
5.206035907201528978e+00,-1.188618011474609375e+02
5.209236547329553879e+00,-1.183058929443359375e+02
5.212437187457578780e+00,-1.264899597167968750e+02
5.215637827585603681e+00,-1.256949386596679688e+02
5.218838467713628582e+00,-1.179591979980468750e+02
5.222039107841653482e+00,-1.234326553344726562e+02
5.225239747969679271e+00,-1.208597946166992188e+02
5.228440388097704172e+00,-1.277982406616210938e+02
5.231641028225729073e+00,-1.201744079589843750e+02
5.234841668353753974e+00,-1.215195236206054688e+02
5.238042308481778875e+00,-1.216465606689453125e+02
5.241242948609803776e+00,-1.262713088989257812e+02
5.244443588737829565e+00,-1.183370819091796875e+02
5.247644228865854465e+00,-1.238359603881835938e+02
5.250844868993879366e+00,-1.156667175292968750e+02
5.254045509121904267e+00,-1.227560424804687500e+02
5.257246149249929168e+00,-1.150948028564453125e+02
5.260446789377954069e+00,-1.255296173095703125e+02
5.263647429505979858e+00,-1.207717742919921875e+02
5.266848069634004759e+00,-1.140881347656250000e+02
5.270048709762029659e+00,-1.217357330322265625e+02
5.273249349890054560e+00,-1.304791412353515625e+02
5.276449990018079461e+00,-1.239227218627929688e+02
5.279650630146105250e+00,-1.176732101440429688e+02
5.282851270274130151e+00,-1.173852539062500000e+02
5.286051910402155052e+00,-1.220436172485351562e+02
5.289252550530179953e+00,-1.285340118408203125e+02
5.292453190658204853e+00,-1.203041610717773438e+02
5.295653830786229754e+00,-1.138407669067382812e+02
5.298854470914255543e+00,-1.198935394287109375e+02
5.302055111042280444e+00,-1.128224563598632812e+02
5.305255751170305345e+00,-1.164728088378906250e+02
5.308456391298330246e+00,-1.192927856445312500e+02
5.311657031426355147e+00,-1.213345642089843750e+02
5.314857671554380047e+00,-1.151509552001953125e+02
5.318058311682405837e+00,-1.192159957885742188e+02
5.321258951810430737e+00,-1.168264617919921875e+02
5.324459591938455638e+00,-1.301708831787109375e+02
5.327660232066480539e+00,-1.177997055053710938e+02
5.330860872194505440e+00,-1.260671615600585938e+02
5.334061512322530341e+00,-1.171942214965820312e+02
5.337262152450556130e+00,-1.193163757324218750e+02
5.340462792578581031e+00,-1.192185821533203125e+02
5.343663432706605931e+00,-1.246785507202148438e+02
5.346864072834630832e+00,-1.208657608032226562e+02
5.350064712962655733e+00,-1.140466232299804688e+02
5.353265353090680634e+00,-1.149942932128906250e+02
5.356465993218706423e+00,-1.284810180664062500e+02
5.359666633346731324e+00,-1.265618591308593750e+02
5.362867273474756225e+00,-1.206166076660156250e+02
5.366067913602781125e+00,-1.184944763183593750e+02
5.369268553730806026e+00,-1.120676956176757812e+02
5.372469193858831815e+00,-1.247342987060546875e+02
5.375669833986856716e+00,-1.296187896728515625e+02
5.378870474114881617e+00,-1.287514953613281250e+02
5.382071114242906518e+00,-1.162435073852539062e+02
5.385271754370931419e+00,-1.178266067504882812e+02
5.388472394498956319e+00,-1.129889144897460938e+02
5.391673034626982108e+00,-1.238361663818359375e+02
5.394873674755007009e+00,-1.165651016235351562e+02
5.398074314883031910e+00,-1.170764465332031250e+02
5.401274955011056811e+00,-1.170097427368164062e+02
5.404475595139081712e+00,-1.218844680786132812e+02
5.407676235267106613e+00,-1.167355422973632812e+02
5.410876875395132402e+00,-1.279794464111328125e+02
5.414077515523157302e+00,-1.216606674194335938e+02
5.417278155651182203e+00,-1.197027816772460938e+02
5.420478795779207104e+00,-1.196682891845703125e+02
5.423679435907232005e+00,-1.152906112670898438e+02
5.426880076035256906e+00,-1.248683395385742188e+02
5.430080716163282695e+00,-1.251089172363281250e+02
5.433281356291307596e+00,-1.147266845703125000e+02
5.436481996419332496e+00,-1.324049377441406250e+02
5.439682636547357397e+00,-1.236308593750000000e+02
5.442883276675382298e+00,-1.126315078735351562e+02
5.446083916803408087e+00,-1.181016159057617188e+02
5.449284556931432988e+00,-1.167234191894531250e+02
5.452485197059457889e+00,-1.282345123291015625e+02
5.455685837187482790e+00,-1.147773437500000000e+02
5.458886477315507690e+00,-1.234029083251953125e+02
5.462087117443532591e+00,-1.199977798461914062e+02
5.465287757571558380e+00,-1.185586853027343750e+02
5.468488397699583281e+00,-1.204721450805664062e+02
5.471689037827608182e+00,-1.288194885253906250e+02
5.474889677955633083e+00,-1.296566925048828125e+02
5.478090318083657984e+00,-1.188943557739257812e+02
5.481290958211682884e+00,-1.365663604736328125e+02
5.484491598339708673e+00,-1.201724319458007812e+02
5.487692238467733574e+00,-1.156629943847656250e+02
5.490892878595758475e+00,-1.268444747924804688e+02
5.494093518723783376e+00,-1.117108612060546875e+02
5.497294158851808277e+00,-1.202499771118164062e+02
5.500494798979833178e+00,-1.168454895019531250e+02
5.503695439107858967e+00,-1.207603988647460938e+02
5.506896079235883867e+00,-1.257315597534179688e+02
5.510096719363908768e+00,-1.222077636718750000e+02
5.513297359491933669e+00,-1.214377593994140625e+02
5.516497999619958570e+00,-1.233112106323242188e+02
5.519698639747984359e+00,-1.269296417236328125e+02
5.522899279876009260e+00,-1.271230926513671875e+02
5.526099920004034161e+00,-1.341484680175781250e+02
5.529300560132059061e+00,-1.177254867553710938e+02
5.532501200260083962e+00,-1.369758300781250000e+02
5.535701840388108863e+00,-1.105520706176757812e+02
5.538902480516134652e+00,-1.204416427612304688e+02
5.542103120644159553e+00,-1.238945312500000000e+02
5.545303760772184454e+00,-1.259190368652343750e+02
5.548504400900209355e+00,-1.145222244262695312e+02
5.551705041028234255e+00,-1.247868194580078125e+02
5.554905681156259156e+00,-1.254656982421875000e+02
5.558106321284284945e+00,-1.187459869384765625e+02
5.561306961412309846e+00,-1.282720336914062500e+02
5.564507601540334747e+00,-1.212798614501953125e+02
5.567708241668359648e+00,-1.267108612060546875e+02
5.570908881796384549e+00,-1.194174728393554688e+02
5.574109521924409449e+00,-1.306218261718750000e+02
5.577310162052435238e+00,-1.199418411254882812e+02
5.580510802180460139e+00,-1.190772323608398438e+02
5.583711442308485040e+00,-1.214746017456054688e+02
5.586912082436509941e+00,-1.262537994384765625e+02
5.590112722564534842e+00,-1.258759307861328125e+02
5.593313362692560631e+00,-1.146497802734375000e+02
5.596514002820585532e+00,-1.212053604125976562e+02
5.599714642948610432e+00,-1.123628921508789062e+02
5.602915283076635333e+00,-1.183698806762695312e+02
5.606115923204660234e+00,-1.210580902099609375e+02
5.609316563332685135e+00,-1.245800781250000000e+02
5.612517203460710924e+00,-1.249576263427734375e+02
5.615717843588735825e+00,-1.196013031005859375e+02
5.618918483716760726e+00,-1.215247879028320312e+02
5.622119123844785626e+00,-1.210535736083984375e+02
5.625319763972810527e+00,-1.161904373168945312e+02
5.628520404100835428e+00,-1.187373962402343750e+02
5.631721044228861217e+00,-1.142658691406250000e+02
5.634921684356886118e+00,-1.210476837158203125e+02
5.638122324484911019e+00,-1.294207763671875000e+02
5.641322964612935920e+00,-1.142935714721679688e+02
5.644523604740960820e+00,-1.151453933715820312e+02
5.647724244868985721e+00,-1.220400695800781250e+02
5.650924884997011510e+00,-1.156407318115234375e+02
5.654125525125036411e+00,-1.273961563110351562e+02
5.657326165253061312e+00,-1.208067474365234375e+02
5.660526805381086213e+00,-1.175275650024414062e+02
5.663727445509111114e+00,-1.269411239624023438e+02
5.666928085637136903e+00,-1.261680297851562500e+02
5.670128725765161803e+00,-1.202948303222656250e+02
5.673329365893186704e+00,-1.185057830810546875e+02
5.676530006021211605e+00,-1.170833892822265625e+02
5.679730646149236506e+00,-1.191495056152343750e+02
5.682931286277261407e+00,-1.230380706787109375e+02
5.686131926405287196e+00,-1.243512115478515625e+02
5.689332566533312097e+00,-1.178393707275390625e+02
5.692533206661336997e+00,-1.193135604858398438e+02
5.695733846789361898e+00,-1.236896972656250000e+02
5.698934486917386799e+00,-1.437203826904296875e+02
5.702135127045411700e+00,-1.176211166381835938e+02
5.705335767173437489e+00,-1.205004577636718750e+02
5.708536407301462390e+00,-1.209890670776367188e+02
5.711737047429487291e+00,-1.216389617919921875e+02
5.714937687557512191e+00,-1.171178665161132812e+02
5.718138327685537092e+00,-1.201191787719726562e+02
5.721338967813561993e+00,-1.259017791748046875e+02
5.724539607941587782e+00,-1.187272415161132812e+02
5.727740248069612683e+00,-1.122157440185546875e+02
5.730940888197637584e+00,-1.194677505493164062e+02
5.734141528325662485e+00,-1.207071228027343750e+02
5.737342168453687385e+00,-1.180231628417968750e+02
5.740542808581712286e+00,-1.166641387939453125e+02
5.743743448709738075e+00,-1.184729919433593750e+02
5.746944088837762976e+00,-1.265302658081054688e+02
5.750144728965787877e+00,-1.188658828735351562e+02
5.753345369093812778e+00,-1.211106414794921875e+02
5.756546009221837679e+00,-1.261925506591796875e+02
5.759746649349863468e+00,-1.178618621826171875e+02
5.762947289477888368e+00,-1.293840789794921875e+02
5.766147929605913269e+00,-1.261955261230468750e+02
5.769348569733938170e+00,-1.257470016479492188e+02
5.772549209861963071e+00,-1.259038391113281250e+02
5.775749849989987972e+00,-1.194731750488281250e+02
5.778950490118013761e+00,-1.170653915405273438e+02
5.782151130246038662e+00,-1.172936477661132812e+02
5.785351770374063562e+00,-1.181207427978515625e+02
5.788552410502088463e+00,-1.268416748046875000e+02
5.791753050630113364e+00,-1.233697509765625000e+02
5.794953690758138265e+00,-1.140624313354492188e+02
5.798154330886164054e+00,-1.286763153076171875e+02
5.801354971014188955e+00,-1.191223068237304688e+02
5.804555611142213856e+00,-1.225154724121093750e+02
5.807756251270238756e+00,-1.248975219726562500e+02
5.810956891398263657e+00,-1.185554046630859375e+02
5.814157531526288558e+00,-1.168157424926757812e+02
5.817358171654314347e+00,-1.212191162109375000e+02
5.820558811782339248e+00,-1.233158111572265625e+02
5.823759451910364149e+00,-1.224085845947265625e+02
5.826960092038389050e+00,-1.164503402709960938e+02
5.830160732166413950e+00,-1.127861328125000000e+02
5.833361372294439740e+00,-1.230427627563476562e+02
5.836562012422464640e+00,-1.160086593627929688e+02
5.839762652550489541e+00,-1.179767150878906250e+02
5.842963292678514442e+00,-1.140101852416992188e+02
5.846163932806539343e+00,-1.270334014892578125e+02
5.849364572934564244e+00,-1.178201522827148438e+02
5.852565213062590033e+00,-1.181038208007812500e+02
5.855765853190614934e+00,-1.185720672607421875e+02
5.858966493318639834e+00,-1.266635208129882812e+02
5.862167133446664735e+00,-1.233291702270507812e+02
5.865367773574689636e+00,-1.168888397216796875e+02
5.868568413702714537e+00,-1.221017990112304688e+02
5.871769053830740326e+00,-1.272328338623046875e+02
5.874969693958765227e+00,-1.209622116088867188e+02
5.878170334086790128e+00,-1.275320892333984375e+02
5.881370974214815028e+00,-1.239287719726562500e+02
5.884571614342839929e+00,-1.355908813476562500e+02
5.887772254470864830e+00,-1.181114425659179688e+02
5.890972894598890619e+00,-1.322585906982421875e+02
5.894173534726915520e+00,-1.209850692749023438e+02
5.897374174854940421e+00,-1.183390808105468750e+02
5.900574814982965322e+00,-1.178715667724609375e+02
5.903775455110990222e+00,-1.114036788940429688e+02
5.906976095239016011e+00,-1.261351470947265625e+02
5.910176735367040912e+00,-1.240662689208984375e+02
5.913377375495065813e+00,-1.224158706665039062e+02
5.916578015623090714e+00,-1.246654586791992188e+02
5.919778655751115615e+00,-1.195648117065429688e+02
5.922979295879140516e+00,-1.109366073608398438e+02
5.926179936007166305e+00,-1.274126739501953125e+02
5.929380576135191205e+00,-1.184732131958007812e+02
5.932581216263216106e+00,-1.203796157836914062e+02
5.935781856391241007e+00,-1.203195953369140625e+02
5.938982496519265908e+00,-1.137176437377929688e+02
5.942183136647290809e+00,-1.160690536499023438e+02
5.945383776775316598e+00,-1.223358688354492188e+02
5.948584416903341499e+00,-1.298582305908203125e+02
5.951785057031366399e+00,-1.323524627685546875e+02
5.954985697159391300e+00,-1.220481872558593750e+02
5.958186337287416201e+00,-1.216559143066406250e+02
5.961386977415441102e+00,-1.176593933105468750e+02
5.964587617543466891e+00,-1.163294982910156250e+02
5.967788257671491792e+00,-1.253941650390625000e+02
5.970988897799516693e+00,-1.171103668212890625e+02
5.974189537927541593e+00,-1.225101623535156250e+02
5.977390178055566494e+00,-1.250298156738281250e+02
5.980590818183592283e+00,-1.131514205932617188e+02
5.983791458311617184e+00,-1.296151733398437500e+02
5.986992098439642085e+00,-1.214558715820312500e+02
5.990192738567666986e+00,-1.232916870117187500e+02
5.993393378695691887e+00,-1.186453170776367188e+02
5.996594018823716787e+00,-1.179579620361328125e+02
5.999794658951742576e+00,-1.227745590209960938e+02
6.002995299079767477e+00,-1.170790023803710938e+02
6.006195939207792378e+00,-1.143229904174804688e+02
6.009396579335817279e+00,-1.214329757690429688e+02
6.012597219463842180e+00,-1.194115524291992188e+02
6.015797859591867081e+00,-1.226308288574218750e+02
6.018998499719892870e+00,-1.259006500244140625e+02
6.022199139847917770e+00,-1.179094390869140625e+02
6.025399779975942671e+00,-4.411214828491210938e+01
6.028600420103967572e+00,-1.169230346679687500e+02
6.031801060231992473e+00,-1.192566833496093750e+02
6.035001700360017374e+00,-1.219931488037109375e+02
6.038202340488043163e+00,-1.183868331909179688e+02
6.041402980616068064e+00,-1.178632583618164062e+02
6.044603620744092964e+00,-1.224682922363281250e+02
6.047804260872117865e+00,-1.288233184814453125e+02
6.051004901000142766e+00,-1.147986221313476562e+02
6.054205541128167667e+00,-1.157515258789062500e+02
6.057406181256193456e+00,-1.186768493652343750e+02
6.060606821384218357e+00,-1.231986770629882812e+02
6.063807461512243258e+00,-1.193544616699218750e+02
6.067008101640268158e+00,-1.247231521606445312e+02
6.070208741768293059e+00,-1.299186096191406250e+02
6.073409381896318848e+00,-1.264749832153320312e+02
6.076610022024343749e+00,-1.254493865966796875e+02
6.079810662152368650e+00,-1.379372863769531250e+02
6.083011302280393551e+00,-1.228981170654296875e+02
6.086211942408418452e+00,-1.219625701904296875e+02
6.089412582536443352e+00,-1.162065429687500000e+02
6.092613222664469141e+00,-1.194498901367187500e+02
6.095813862792494042e+00,-1.285156555175781250e+02
6.099014502920518943e+00,-1.221449661254882812e+02
6.102215143048543844e+00,-1.315575408935546875e+02
6.105415783176568745e+00,-1.159946975708007812e+02
6.108616423304593646e+00,-1.187110671997070312e+02
6.111817063432619435e+00,-1.165886764526367188e+02
6.115017703560644335e+00,-1.127484054565429688e+02
6.118218343688669236e+00,-1.155414733886718750e+02
6.121418983816694137e+00,-1.139475402832031250e+02
6.124619623944719038e+00,-1.160848083496093750e+02
6.127820264072743939e+00,-1.214324569702148438e+02
6.131020904200769728e+00,-1.239692764282226562e+02
6.134221544328794629e+00,-1.167698059082031250e+02
6.137422184456819529e+00,-1.230813522338867188e+02
6.140622824584844430e+00,-1.163890533447265625e+02
6.143823464712869331e+00,-1.199878540039062500e+02
6.147024104840895120e+00,-1.167566528320312500e+02
6.150224744968920021e+00,-1.272740631103515625e+02
6.153425385096944922e+00,-1.185691223144531250e+02
6.156626025224969823e+00,-1.302272796630859375e+02
6.159826665352994723e+00,-1.191158676147460938e+02
6.163027305481019624e+00,-1.162694244384765625e+02
6.166227945609045413e+00,-1.145534744262695312e+02
6.169428585737070314e+00,-1.246362762451171875e+02
6.172629225865095215e+00,-1.242852249145507812e+02
6.175829865993120116e+00,-1.163814544677734375e+02
6.179030506121145017e+00,-1.253642730712890625e+02
6.182231146249169917e+00,-1.147278671264648438e+02
6.185431786377195706e+00,-1.211699676513671875e+02
6.188632426505220607e+00,-1.229465942382812500e+02
6.191833066633245508e+00,-1.199877014160156250e+02
6.195033706761270409e+00,-1.204757537841796875e+02
6.198234346889295310e+00,-1.428647918701171875e+02
6.201434987017320211e+00,-1.182470626831054688e+02
6.204635627145346000e+00,-1.187154083251953125e+02
6.207836267273370900e+00,-1.256093750000000000e+02
6.211036907401395801e+00,-1.258915100097656250e+02
6.214237547529420702e+00,-1.205963592529296875e+02
6.217438187657445603e+00,-1.140399703979492188e+02
6.220638827785471392e+00,-1.128115844726562500e+02
6.223839467913496293e+00,-1.209591140747070312e+02
6.227040108041521194e+00,-1.258416442871093750e+02
6.230240748169546094e+00,-1.312655181884765625e+02
6.233441388297570995e+00,-1.317700805664062500e+02
6.236642028425595896e+00,-1.214362258911132812e+02
6.239842668553621685e+00,-1.211049346923828125e+02
6.243043308681646586e+00,-1.157003326416015625e+02
6.246243948809671487e+00,-1.203157577514648438e+02
6.249444588937696388e+00,-1.131491851806640625e+02
6.252645229065721288e+00,-1.151382446289062500e+02
6.255845869193746189e+00,-1.189774246215820312e+02
6.259046509321771978e+00,-1.194666366577148438e+02
6.262247149449796879e+00,-1.193866043090820312e+02
6.265447789577821780e+00,-1.195923919677734375e+02
6.268648429705846681e+00,-1.288408813476562500e+02
6.271849069833871582e+00,-1.150293273925781250e+02
6.275049709961896482e+00,-1.181052322387695312e+02
6.278250350089922271e+00,-1.238143463134765625e+02
6.281450990217947172e+00,-1.304327087402343750e+02
6.284651630345972073e+00,-1.265833969116210938e+02
6.287852270473996974e+00,-1.166459426879882812e+02
6.291052910602021875e+00,-1.230688552856445312e+02
6.294253550730047664e+00,-1.157269821166992188e+02
6.297454190858072565e+00,-1.170841064453125000e+02
6.300654830986097465e+00,-1.174485168457031250e+02
6.303855471114122366e+00,-1.271601791381835938e+02
6.307056111242147267e+00,-1.218521957397460938e+02
6.310256751370172168e+00,-1.150017318725585938e+02
6.313457391498197957e+00,-1.206659317016601562e+02
6.316658031626222858e+00,-1.175468444824218750e+02
6.319858671754247759e+00,-1.180750198364257812e+02
6.323059311882272659e+00,-1.294387359619140625e+02
6.326259952010297560e+00,-1.199524307250976562e+02
6.329460592138322461e+00,-1.148558883666992188e+02
6.332661232266348250e+00,-1.245939178466796875e+02
6.335861872394373151e+00,-1.201289901733398438e+02
6.339062512522398052e+00,-1.235632629394531250e+02
6.342263152650422953e+00,-1.191197433471679688e+02
6.345463792778447853e+00,-1.141953811645507812e+02
6.348664432906472754e+00,-1.187556533813476562e+02
6.351865073034498543e+00,-1.195797500610351562e+02
6.355065713162523444e+00,-1.233094024658203125e+02
6.358266353290548345e+00,-1.193413391113281250e+02
6.361466993418573246e+00,-1.149646224975585938e+02
6.364667633546598147e+00,-1.340984191894531250e+02
6.367868273674623047e+00,-1.324390869140625000e+02
6.371068913802648837e+00,-1.145771713256835938e+02
6.374269553930673737e+00,-1.215387344360351562e+02
6.377470194058698638e+00,-1.253328247070312500e+02
6.380670834186723539e+00,-1.163236312866210938e+02
6.383871474314748440e+00,-1.182854232788085938e+02
6.387072114442774229e+00,-1.205323867797851562e+02
6.390272754570799130e+00,-1.215478134155273438e+02
6.393473394698824031e+00,-1.213832702636718750e+02
6.396674034826848931e+00,-1.183032073974609375e+02
6.399874674954873832e+00,-1.178233947753906250e+02
6.403075315082898733e+00,-1.115616760253906250e+02
6.406275955210924522e+00,-1.240250091552734375e+02
6.409476595338949423e+00,-1.277118453979492188e+02
6.412677235466974324e+00,-1.236739044189453125e+02
6.415877875594999225e+00,-1.172621459960937500e+02
6.419078515723024125e+00,-1.207685012817382812e+02
6.422279155851049026e+00,-1.268541259765625000e+02
6.425479795979074815e+00,-1.170766983032226562e+02
6.428680436107099716e+00,-1.147037429809570312e+02
6.431881076235124617e+00,-1.221563262939453125e+02
6.435081716363149518e+00,-1.274000015258789062e+02
6.438282356491174419e+00,-1.167900772094726562e+02
6.441482996619199319e+00,-1.151341476440429688e+02
6.444683636747225108e+00,-1.163839492797851562e+02
6.447884276875250009e+00,-1.232796249389648438e+02
6.451084917003274910e+00,-1.170338897705078125e+02
6.454285557131299811e+00,-1.218822860717773438e+02
6.457486197259324712e+00,-1.217887725830078125e+02
6.460686837387350501e+00,-1.178283004760742188e+02
6.463887477515375402e+00,-1.184371109008789062e+02
6.467088117643400302e+00,-1.147904205322265625e+02
6.470288757771425203e+00,-1.227410125732421875e+02
6.473489397899450104e+00,-1.221583480834960938e+02
6.476690038027475005e+00,-1.189869995117187500e+02
6.479890678155500794e+00,-1.189239578247070312e+02
6.483091318283525695e+00,-1.245474853515625000e+02
6.486291958411550596e+00,-1.226221847534179688e+02
6.489492598539575496e+00,-1.168053207397460938e+02
6.492693238667600397e+00,-1.158711318969726562e+02
6.495893878795625298e+00,-1.329983825683593750e+02
6.499094518923651087e+00,-1.199348373413085938e+02
6.502295159051675988e+00,-1.155619888305664062e+02
6.505495799179700889e+00,-1.139753799438476562e+02
6.508696439307725790e+00,-1.158621826171875000e+02
6.511897079435750690e+00,-1.336365203857421875e+02
6.515097719563775591e+00,-1.133192901611328125e+02
6.518298359691801380e+00,-1.160776519775390625e+02
6.521498999819826281e+00,-1.213733749389648438e+02
6.524699639947851182e+00,-1.237382278442382812e+02
6.527900280075876083e+00,-1.193119430541992188e+02
6.531100920203900984e+00,-1.151251373291015625e+02
6.534301560331926773e+00,-1.113497619628906250e+02
6.537502200459951673e+00,-1.189749069213867188e+02
6.540702840587976574e+00,-1.241425094604492188e+02
6.543903480716001475e+00,-1.165171432495117188e+02
6.547104120844026376e+00,-1.192008361816406250e+02
6.550304760972051277e+00,-1.312254333496093750e+02
6.553505401100077066e+00,-1.320002899169921875e+02
6.556706041228101967e+00,-1.384478759765625000e+02
6.559906681356126867e+00,-1.167561416625976562e+02
6.563107321484151768e+00,-1.283813476562500000e+02
6.566307961612176669e+00,-1.231508102416992188e+02
6.569508601740201570e+00,-1.174447937011718750e+02
6.572709241868227359e+00,-1.134284744262695312e+02
6.575909881996252260e+00,-1.147484130859375000e+02
6.579110522124277161e+00,-1.127274093627929688e+02
6.582311162252302061e+00,-1.182263183593750000e+02
6.585511802380326962e+00,-1.198298721313476562e+02
6.588712442508351863e+00,-1.158996047973632812e+02
6.591913082636377652e+00,-1.236934051513671875e+02
6.595113722764402553e+00,-1.198970718383789062e+02
6.598314362892427454e+00,-1.160670318603515625e+02
6.601515003020452355e+00,-1.235631027221679688e+02
6.604715643148477255e+00,-1.176947555541992188e+02
6.607916283276503044e+00,-1.240618133544921875e+02
6.611116923404527945e+00,-1.153189773559570312e+02
6.614317563532552846e+00,-1.340976715087890625e+02
6.617518203660577747e+00,-1.234954528808593750e+02
6.620718843788602648e+00,-1.359880218505859375e+02
6.623919483916627549e+00,-1.194108200073242188e+02
6.627120124044653338e+00,-1.311297149658203125e+02
6.630320764172678238e+00,-1.169903411865234375e+02
6.633521404300703139e+00,-1.160822753906250000e+02
6.636722044428728040e+00,-1.159646072387695312e+02
6.639922684556752941e+00,-1.355558166503906250e+02
6.643123324684777842e+00,-1.197604522705078125e+02
6.646323964812803631e+00,-1.266717681884765625e+02
6.649524604940828532e+00,-1.252353668212890625e+02
6.652725245068853432e+00,-1.136272201538085938e+02
6.655925885196878333e+00,-1.253125534057617188e+02
6.659126525324903234e+00,-1.203431015014648438e+02
6.662327165452928135e+00,-1.260739669799804688e+02
6.665527805580953924e+00,-1.223151397705078125e+02
6.668728445708978825e+00,-1.173535919189453125e+02
6.671929085837003726e+00,-1.164024200439453125e+02
6.675129725965028626e+00,-1.187745971679687500e+02
6.678330366093053527e+00,-1.141757659912109375e+02
6.681531006221079316e+00,-1.154758300781250000e+02
6.684731646349104217e+00,-1.185101776123046875e+02
6.687932286477129118e+00,-1.384864501953125000e+02
6.691132926605154019e+00,-1.315790557861328125e+02
6.694333566733178920e+00,-1.181341629028320312e+02
6.697534206861203820e+00,-1.118963470458984375e+02
6.700734846989229609e+00,-1.142625732421875000e+02
6.703935487117254510e+00,-1.318565063476562500e+02
6.707136127245279411e+00,-1.179256057739257812e+02
6.710336767373304312e+00,-1.227430572509765625e+02
6.713537407501329213e+00,-1.113856353759765625e+02
6.716738047629354114e+00,-1.274811706542968750e+02
6.719938687757379903e+00,-1.289554138183593750e+02
6.723139327885404803e+00,-1.297333831787109375e+02
6.726339968013429704e+00,-1.343390197753906250e+02
6.729540608141454605e+00,-1.239831237792968750e+02
6.732741248269479506e+00,-1.165575866699218750e+02
6.735941888397504407e+00,-1.136283874511718750e+02
6.739142528525530196e+00,-1.166020355224609375e+02
6.742343168653555097e+00,-1.176421203613281250e+02
6.745543808781579997e+00,-1.236116409301757812e+02
6.748744448909604898e+00,-1.233002777099609375e+02
6.751945089037629799e+00,-1.159545898437500000e+02
6.755145729165654700e+00,-1.285434417724609375e+02
6.758346369293680489e+00,-1.179245071411132812e+02
6.761547009421705390e+00,-1.238125839233398438e+02
6.764747649549730291e+00,-1.386327514648437500e+02
6.767948289677755191e+00,-1.236898345947265625e+02
6.771148929805780092e+00,-1.274357910156250000e+02
6.774349569933805881e+00,-1.207172241210937500e+02
6.777550210061830782e+00,-1.213129425048828125e+02
6.780750850189855683e+00,-1.143549575805664062e+02
6.783951490317880584e+00,-1.146370010375976562e+02
6.787152130445905485e+00,-1.108228302001953125e+02
6.790352770573930385e+00,-1.188128204345703125e+02
6.793553410701956174e+00,-1.194320449829101562e+02
6.796754050829981075e+00,-1.170613021850585938e+02
6.799954690958005976e+00,-1.241236953735351562e+02
6.803155331086030877e+00,-1.125586166381835938e+02
6.806355971214055778e+00,-1.153846817016601562e+02
6.809556611342080679e+00,-1.147507400512695312e+02
6.812757251470106468e+00,-1.178005065917968750e+02
6.815957891598131368e+00,-1.131413574218750000e+02
6.819158531726156269e+00,-1.234120330810546875e+02
6.822359171854181170e+00,-1.159261474609375000e+02
6.825559811982206071e+00,-1.159415054321289062e+02
6.828760452110230972e+00,-1.168502426147460938e+02
6.831961092238256761e+00,-1.235049514770507812e+02
6.835161732366281662e+00,-1.188597488403320312e+02
6.838362372494306562e+00,-1.144688491821289062e+02
6.841563012622331463e+00,-1.243702545166015625e+02
6.844763652750356364e+00,-1.162240447998046875e+02
6.847964292878382153e+00,-1.213647155761718750e+02
6.851164933006407054e+00,-1.252805252075195312e+02
6.854365573134431955e+00,-1.237285232543945312e+02
6.857566213262456856e+00,-1.167871246337890625e+02
6.860766853390481756e+00,-1.161380767822265625e+02
6.863967493518506657e+00,-1.176299667358398438e+02
6.867168133646532446e+00,-1.373647613525390625e+02
6.870368773774557347e+00,-1.208161468505859375e+02
6.873569413902582248e+00,-1.153753890991210938e+02
6.876770054030607149e+00,-1.132429580688476562e+02
6.879970694158632050e+00,-1.122776565551757812e+02
6.883171334286656950e+00,-1.368189392089843750e+02
6.886371974414682740e+00,-1.164092559814453125e+02
6.889572614542707640e+00,-1.175997924804687500e+02
6.892773254670732541e+00,-1.346209564208984375e+02
6.895973894798757442e+00,-1.174725646972656250e+02
6.899174534926782343e+00,-1.222709350585937500e+02
6.902375175054807244e+00,-1.159849929809570312e+02
6.905575815182833033e+00,-1.232461624145507812e+02
6.908776455310857934e+00,-1.154843063354492188e+02
6.911977095438882834e+00,-1.197609176635742188e+02
6.915177735566907735e+00,-1.180861968994140625e+02
6.918378375694932636e+00,-1.185889892578125000e+02
6.921579015822958425e+00,-1.187698516845703125e+02
6.924779655950983326e+00,-1.298171691894531250e+02
6.927980296079008227e+00,-1.298416137695312500e+02
6.931180936207033128e+00,-1.207544021606445312e+02
6.934381576335058028e+00,-1.195511627197265625e+02
6.937582216463082929e+00,-1.141806793212890625e+02
6.940782856591108718e+00,-1.216251831054687500e+02
6.943983496719133619e+00,-1.158246002197265625e+02
6.947184136847158520e+00,-1.138039321899414062e+02
6.950384776975183421e+00,-1.146453552246093750e+02
6.953585417103208322e+00,-1.198497924804687500e+02
6.956786057231233222e+00,-1.206416625976562500e+02
6.959986697359259011e+00,-1.364877777099609375e+02
6.963187337487283912e+00,-1.122442321777343750e+02
6.966387977615308813e+00,-1.200392303466796875e+02
6.969588617743333714e+00,-1.180839843750000000e+02
6.972789257871358615e+00,-1.248968048095703125e+02
6.975989897999383516e+00,-1.243479919433593750e+02
6.979190538127409305e+00,-1.192105178833007812e+02
6.982391178255434205e+00,-1.237815933227539062e+02
6.985591818383459106e+00,-1.166296539306640625e+02
6.988792458511484007e+00,-1.181453857421875000e+02
6.991993098639508908e+00,-1.182932968139648438e+02
6.995193738767534697e+00,-1.223463287353515625e+02
6.998394378895559598e+00,-1.146919708251953125e+02
7.001595019023584499e+00,-1.165823669433593750e+02
7.004795659151609399e+00,-1.187072830200195312e+02
7.007996299279634300e+00,-1.276445541381835938e+02
7.011196939407659201e+00,-1.267514190673828125e+02
7.014397579535684990e+00,-1.156951446533203125e+02
7.017598219663709891e+00,-1.195633010864257812e+02
7.020798859791734792e+00,-1.242828292846679688e+02
7.023999499919759693e+00,-1.272701110839843750e+02
7.027200140047784593e+00,-1.334054260253906250e+02
7.030400780175809494e+00,-1.158795242309570312e+02
7.033601420303835283e+00,-1.194420318603515625e+02
7.036802060431860184e+00,-1.156824188232421875e+02
7.040002700559885085e+00,-1.218265075683593750e+02
7.043203340687909986e+00,-1.199472122192382812e+02
7.046403980815934887e+00,-1.221030654907226562e+02
7.049604620943959787e+00,-1.181314468383789062e+02
7.052805261071985576e+00,-1.177328491210937500e+02
7.056005901200010477e+00,-1.245675811767578125e+02
7.059206541328035378e+00,-1.242416381835937500e+02
7.062407181456060279e+00,-1.336374053955078125e+02
7.065607821584085180e+00,-1.235014877319335938e+02
7.068808461712110081e+00,-1.231927490234375000e+02
7.072009101840135870e+00,-1.433789978027343750e+02
7.075209741968160770e+00,-1.179763946533203125e+02
7.078410382096185671e+00,-1.239332656860351562e+02
7.081611022224210572e+00,-1.155738220214843750e+02
7.084811662352235473e+00,-1.232459640502929688e+02
7.088012302480261262e+00,-1.178712310791015625e+02
7.091212942608286163e+00,-1.324292297363281250e+02
7.094413582736311064e+00,-1.188836517333984375e+02
7.097614222864335964e+00,-1.390126190185546875e+02
7.100814862992360865e+00,-1.213431930541992188e+02
7.104015503120385766e+00,-1.225294418334960938e+02
7.107216143248411555e+00,-1.124954605102539062e+02
7.110416783376436456e+00,-1.184907226562500000e+02
7.113617423504461357e+00,-1.208868103027343750e+02
7.116818063632486258e+00,-1.201606979370117188e+02
7.120018703760511158e+00,-1.190794219970703125e+02
7.123219343888536059e+00,-1.174478073120117188e+02
7.126419984016561848e+00,-1.176493988037109375e+02
7.129620624144586749e+00,-1.217241058349609375e+02
7.132821264272611650e+00,-1.228678436279296875e+02
7.136021904400636551e+00,-1.194719390869140625e+02
7.139222544528661452e+00,-1.224163818359375000e+02
7.142423184656686352e+00,-1.331965942382812500e+02
7.145623824784712141e+00,-1.279428482055664062e+02
7.148824464912737042e+00,-1.215280838012695312e+02
7.152025105040761943e+00,-1.208686523437500000e+02
7.155225745168786844e+00,-1.235424652099609375e+02
7.158426385296811745e+00,-1.184439392089843750e+02
7.161627025424837534e+00,-1.215932846069335938e+02
7.164827665552862435e+00,-1.144977645874023438e+02
7.168028305680887335e+00,-1.213704757690429688e+02
7.171228945808912236e+00,-1.214942398071289062e+02
7.174429585936937137e+00,-1.174056472778320312e+02
7.177630226064962038e+00,-1.205755996704101562e+02
7.180830866192987827e+00,-1.141242065429687500e+02
7.184031506321012728e+00,-1.172177505493164062e+02
7.187232146449037629e+00,-1.163898925781250000e+02
7.190432786577062529e+00,-1.268556060791015625e+02
7.193633426705087430e+00,-1.198939819335937500e+02
7.196834066833112331e+00,-1.121997528076171875e+02
7.200034706961138120e+00,-1.190716400146484375e+02
7.203235347089163021e+00,-1.167960662841796875e+02
7.206435987217187922e+00,-1.343605194091796875e+02
7.209636627345212823e+00,-1.227518386840820312e+02
7.212837267473237723e+00,-1.147854690551757812e+02
7.216037907601262624e+00,-1.134794311523437500e+02
7.219238547729288413e+00,-1.225192871093750000e+02
7.222439187857313314e+00,-1.155802383422851562e+02
7.225639827985338215e+00,-1.224875411987304688e+02
7.228840468113363116e+00,-1.386546173095703125e+02
7.232041108241388017e+00,-1.170262756347656250e+02
7.235241748369413806e+00,-1.172544021606445312e+02
7.238442388497438706e+00,-1.228907165527343750e+02
7.241643028625463607e+00,-1.187071456909179688e+02
7.244843668753488508e+00,-1.136632537841796875e+02
7.248044308881513409e+00,-1.252703247070312500e+02
7.251244949009538310e+00,-1.137875061035156250e+02
7.254445589137564099e+00,-1.137849502563476562e+02
7.257646229265589000e+00,-1.189779434204101562e+02
7.260846869393613900e+00,-1.165662765502929688e+02
7.264047509521638801e+00,-1.228526077270507812e+02
7.267248149649663702e+00,-1.155935440063476562e+02
7.270448789777688603e+00,-1.250352249145507812e+02
7.273649429905714392e+00,-1.208960266113281250e+02
7.276850070033739293e+00,-1.166128768920898438e+02
7.280050710161764194e+00,-1.157108764648437500e+02
7.283251350289789094e+00,-1.176157455444335938e+02
7.286451990417813995e+00,-1.214516830444335938e+02
7.289652630545838896e+00,-1.193515396118164062e+02
7.292853270673864685e+00,-1.350409240722656250e+02
7.296053910801889586e+00,-1.217428741455078125e+02
7.299254550929914487e+00,-1.163329086303710938e+02
7.302455191057939388e+00,-1.208004684448242188e+02
7.305655831185964288e+00,-1.158991775512695312e+02
7.308856471313990077e+00,-1.198836212158203125e+02
7.312057111442014978e+00,-1.179310226440429688e+02
7.315257751570039879e+00,-1.193876113891601562e+02
7.318458391698064780e+00,-1.160926055908203125e+02
7.321659031826089681e+00,-1.252829132080078125e+02
7.324859671954114582e+00,-1.198344345092773438e+02
7.328060312082140371e+00,-1.261457061767578125e+02
7.331260952210165271e+00,-1.319831237792968750e+02
7.334461592338190172e+00,-1.172286148071289062e+02
7.337662232466215073e+00,-1.230437774658203125e+02
7.340862872594239974e+00,-1.219363250732421875e+02
7.344063512722264875e+00,-1.201026687622070312e+02
7.347264152850290664e+00,-1.154511871337890625e+02
7.350464792978315565e+00,-1.211618576049804688e+02
7.353665433106340465e+00,-1.319756622314453125e+02
7.356866073234365366e+00,-1.179278488159179688e+02
7.360066713362390267e+00,-1.217824630737304688e+02
7.363267353490415168e+00,-1.217870864868164062e+02
7.366467993618440957e+00,-1.128960342407226562e+02
7.369668633746465858e+00,-1.174595184326171875e+02
7.372869273874490759e+00,-1.297665557861328125e+02
7.376069914002515659e+00,-1.212344894409179688e+02
7.379270554130540560e+00,-1.329622039794921875e+02
7.382471194258565461e+00,-1.207587509155273438e+02
7.385671834386591250e+00,-1.187506332397460938e+02
7.388872474514616151e+00,-1.201303176879882812e+02
7.392073114642641052e+00,-1.258610229492187500e+02
7.395273754770665953e+00,-1.216925277709960938e+02
7.398474394898690853e+00,-1.232947540283203125e+02
7.401675035026716643e+00,-1.201565246582031250e+02
7.404875675154741543e+00,-1.264800415039062500e+02
7.408076315282766444e+00,-1.247783889770507812e+02
7.411276955410791345e+00,-1.199338531494140625e+02
7.414477595538816246e+00,-1.222092361450195312e+02
7.417678235666841147e+00,-1.171302795410156250e+02
7.420878875794866936e+00,-1.207845687866210938e+02
7.424079515922891837e+00,-1.183845291137695312e+02
7.427280156050916737e+00,-1.249384307861328125e+02
7.430480796178941638e+00,-1.252527770996093750e+02
7.433681436306966539e+00,-1.183816986083984375e+02
7.436882076434991440e+00,-1.181830673217773438e+02
7.440082716563017229e+00,-1.171842269897460938e+02
7.443283356691042130e+00,-1.214970932006835938e+02
7.446483996819067031e+00,-1.206676406860351562e+02
7.449684636947091931e+00,-1.183305740356445312e+02
7.452885277075116832e+00,-1.182759933471679688e+02
7.456085917203141733e+00,-1.166694869995117188e+02
7.459286557331167522e+00,-1.249804000854492188e+02
7.462487197459192423e+00,-1.231995697021484375e+02
7.465687837587217324e+00,-1.188896331787109375e+02
7.468888477715242225e+00,-1.270967102050781250e+02
7.472089117843267125e+00,-1.152810745239257812e+02
7.475289757971292914e+00,-1.199604492187500000e+02
7.478490398099317815e+00,-1.137275619506835938e+02
7.481691038227342716e+00,-1.260562286376953125e+02
7.484891678355367617e+00,-1.168212890625000000e+02
7.488092318483392518e+00,-1.208455352783203125e+02
7.491292958611417419e+00,-1.137541503906250000e+02
7.494493598739443208e+00,-1.255259246826171875e+02
7.497694238867468108e+00,-1.249681243896484375e+02
7.500894878995493009e+00,-1.299803924560546875e+02
7.504095519123517910e+00,-1.327352142333984375e+02
7.507296159251542811e+00,-1.251170272827148438e+02
7.510496799379567712e+00,-1.270224685668945312e+02
7.513697439507593501e+00,-1.255270233154296875e+02
7.516898079635618402e+00,-1.194911499023437500e+02
7.520098719763643302e+00,-1.226089477539062500e+02
7.523299359891668203e+00,-1.264666976928710938e+02
7.526500000019693104e+00,-1.233908233642578125e+02
7.529700640147718005e+00,-1.179388885498046875e+02
7.532901280275743794e+00,-1.207161636352539062e+02
7.536101920403768695e+00,-1.284426116943359375e+02
7.539302560531793596e+00,-1.318257751464843750e+02
7.542503200659818496e+00,-1.226496810913085938e+02
7.545703840787843397e+00,-1.192352218627929688e+02
7.548904480915869186e+00,-1.190132827758789062e+02
7.552105121043894087e+00,-1.279388427734375000e+02
7.555305761171918988e+00,-1.211362686157226562e+02
7.558506401299943889e+00,-1.231775512695312500e+02
7.561707041427968790e+00,-1.177515182495117188e+02
7.564907681555993690e+00,-1.175107650756835938e+02
7.568108321684019479e+00,-1.238717422485351562e+02
7.571308961812044380e+00,-1.197430267333984375e+02
7.574509601940069281e+00,-1.197687759399414062e+02
7.577710242068094182e+00,-1.191602020263671875e+02
7.580910882196119083e+00,-1.215909347534179688e+02
7.584111522324143984e+00,-1.293257141113281250e+02
7.587312162452169773e+00,-1.209955749511718750e+02
7.590512802580194673e+00,-1.237149658203125000e+02
7.593713442708219574e+00,-1.184365615844726562e+02
7.596914082836244475e+00,-1.277845382690429688e+02
7.600114722964269376e+00,-1.158196716308593750e+02
7.603315363092294277e+00,-1.160016479492187500e+02
7.606516003220320066e+00,-1.176092376708984375e+02
7.609716643348344967e+00,-1.326493225097656250e+02
7.612917283476369867e+00,-1.172506256103515625e+02
7.616117923604394768e+00,-1.169747390747070312e+02
7.619318563732419669e+00,-1.214453125000000000e+02
7.622519203860445458e+00,-1.133484115600585938e+02
7.625719843988470359e+00,-1.190448150634765625e+02
7.628920484116495260e+00,-1.246168212890625000e+02
7.632121124244520161e+00,-1.181285705566406250e+02
7.635321764372545061e+00,-1.169887084960937500e+02
7.638522404500569962e+00,-1.182259826660156250e+02
7.641723044628595751e+00,-1.413303833007812500e+02
7.644923684756620652e+00,-1.255730514526367188e+02
7.648124324884645553e+00,-1.248498535156250000e+02
7.651324965012670454e+00,-1.221197280883789062e+02
7.654525605140695355e+00,-1.168908386230468750e+02
7.657726245268720255e+00,-1.233046951293945312e+02
7.660926885396746044e+00,-1.159192886352539062e+02
7.664127525524770945e+00,-1.142551422119140625e+02
7.667328165652795846e+00,-1.202676010131835938e+02
7.670528805780820747e+00,-1.213907012939453125e+02
7.673729445908845648e+00,-1.156191787719726562e+02
7.676930086036870549e+00,-1.192937164306640625e+02
7.680130726164896338e+00,-1.133359909057617188e+02
7.683331366292921238e+00,-1.213216247558593750e+02
7.686532006420946139e+00,-1.172299423217773438e+02
7.689732646548971040e+00,-1.200199127197265625e+02
7.692933286676995941e+00,-1.227755584716796875e+02
7.696133926805021730e+00,-1.191454086303710938e+02
7.699334566933046631e+00,-1.146696090698242188e+02
7.702535207061071532e+00,-1.212060241699218750e+02
7.705735847189096432e+00,-1.164926681518554688e+02
7.708936487317121333e+00,-1.209695816040039062e+02
7.712137127445146234e+00,-1.214042358398437500e+02
7.715337767573172023e+00,-1.229849700927734375e+02
7.718538407701196924e+00,-1.175778579711914062e+02
7.721739047829221825e+00,-1.212980880737304688e+02
7.724939687957246726e+00,-1.163227005004882812e+02
7.728140328085271626e+00,-1.216567459106445312e+02
7.731340968213296527e+00,-1.105791244506835938e+02
7.734541608341322316e+00,-1.201484603881835938e+02
7.737742248469347217e+00,-1.210814590454101562e+02
7.740942888597372118e+00,-1.202612762451171875e+02
7.744143528725397019e+00,-1.128273620605468750e+02
7.747344168853421920e+00,-1.143399887084960938e+02
7.750544808981446820e+00,-1.144918212890625000e+02
7.753745449109472609e+00,-1.176517257690429688e+02
7.756946089237497510e+00,-1.160927276611328125e+02
7.760146729365522411e+00,-1.221491699218750000e+02
7.763347369493547312e+00,-1.233716354370117188e+02
7.766548009621572213e+00,-1.211860351562500000e+02
7.769748649749597114e+00,-1.171794662475585938e+02
7.772949289877622903e+00,-1.180245208740234375e+02
7.776149930005647803e+00,-1.381502532958984375e+02
7.779350570133672704e+00,-1.175629043579101562e+02
7.782551210261697605e+00,-1.133012161254882812e+02
7.785751850389722506e+00,-1.186441040039062500e+02
7.788952490517748295e+00,-1.194194107055664062e+02
7.792153130645773196e+00,-1.179358901977539062e+02
7.795353770773798097e+00,-1.167390670776367188e+02
7.798554410901822997e+00,-1.235414352416992188e+02
7.801755051029847898e+00,-1.194516296386718750e+02
7.804955691157872799e+00,-1.178162078857421875e+02
7.808156331285898588e+00,-1.135988845825195312e+02
7.811356971413923489e+00,-1.174105453491210938e+02
7.814557611541948390e+00,-1.192662658691406250e+02
7.817758251669973291e+00,-1.227170104980468750e+02
7.820958891797998191e+00,-1.193193283081054688e+02
7.824159531926023092e+00,-1.134499206542968750e+02
7.827360172054048881e+00,-1.255066680908203125e+02
7.830560812182073782e+00,-1.142439041137695312e+02
7.833761452310098683e+00,-1.189152526855468750e+02
7.836962092438123584e+00,-1.165287170410156250e+02
7.840162732566148485e+00,-1.253377990722656250e+02
7.843363372694173385e+00,-1.256689147949218750e+02
7.846564012822199174e+00,-1.212553482055664062e+02
7.849764652950224075e+00,-1.155196151733398438e+02
7.852965293078248976e+00,-1.311669311523437500e+02
7.856165933206273877e+00,-1.152374801635742188e+02
7.859366573334298778e+00,-1.202111740112304688e+02
7.862567213462324567e+00,-1.171498336791992188e+02
7.865767853590349468e+00,-1.234325103759765625e+02
7.868968493718374368e+00,-1.284555969238281250e+02
7.872169133846399269e+00,-1.205835113525390625e+02
7.875369773974424170e+00,-1.276671066284179688e+02
7.878570414102449071e+00,-1.253878784179687500e+02
7.881771054230474860e+00,-1.410594787597656250e+02
7.884971694358499761e+00,-1.260726013183593750e+02
7.888172334486524662e+00,-1.254138412475585938e+02
7.891372974614549562e+00,-1.229657211303710938e+02
7.894573614742574463e+00,-1.200924224853515625e+02
7.897774254870599364e+00,-1.200666961669921875e+02
7.900974894998625153e+00,-1.276757354736328125e+02
7.904175535126650054e+00,-1.264474105834960938e+02
7.907376175254674955e+00,-1.151982116699218750e+02
7.910576815382699856e+00,-1.197612380981445312e+02
7.913777455510724756e+00,-1.221717910766601562e+02
7.916978095638749657e+00,-1.181723785400390625e+02
7.920178735766775446e+00,-1.199340591430664062e+02
7.923379375894800347e+00,-1.232864685058593750e+02
7.926580016022825248e+00,-1.183607025146484375e+02
7.929780656150850149e+00,-1.201307525634765625e+02
7.932981296278875050e+00,-1.150543670654296875e+02
7.936181936406900839e+00,-1.143265686035156250e+02
7.939382576534925740e+00,-1.217122879028320312e+02
7.942583216662950640e+00,-1.234837570190429688e+02
7.945783856790975541e+00,-1.175780334472656250e+02
7.948984496919000442e+00,-1.240701446533203125e+02
7.952185137047025343e+00,-1.192680358886718750e+02
7.955385777175051132e+00,-1.294146728515625000e+02
7.958586417303076033e+00,-1.407417602539062500e+02
7.961787057431100934e+00,-1.261353912353515625e+02
7.964987697559125834e+00,-1.229390716552734375e+02
7.968188337687150735e+00,-1.220186080932617188e+02
7.971388977815175636e+00,-1.176522369384765625e+02
7.974589617943201425e+00,-1.202811050415039062e+02
7.977790258071226326e+00,-1.251703567504882812e+02
7.980990898199251227e+00,-1.263481445312500000e+02
7.984191538327276128e+00,-1.169304428100585938e+02
7.987392178455301028e+00,-1.196940689086914062e+02
7.990592818583325929e+00,-1.182381134033203125e+02
7.993793458711351718e+00,-1.346161193847656250e+02
7.996994098839376619e+00,-1.275612106323242188e+02
8.000194738967401520e+00,-1.286366577148437500e+02
8.003395379095426421e+00,-1.249253540039062500e+02
8.006596019223451322e+00,-1.132359542846679688e+02
8.009796659351476222e+00,-1.320572662353515625e+02
8.012997299479501123e+00,-1.182967681884765625e+02
8.016197939607526024e+00,-1.163558807373046875e+02
8.019398579735552701e+00,-1.183196334838867188e+02
8.022599219863577602e+00,-1.260897445678710938e+02
8.025799859991602503e+00,-1.146689147949218750e+02
8.029000500119627404e+00,-1.208388671875000000e+02
8.032201140247652305e+00,-1.325849456787109375e+02
8.035401780375677205e+00,-1.123647918701171875e+02
8.038602420503702106e+00,-1.299054718017578125e+02
8.041803060631727007e+00,-1.129743041992187500e+02
8.045003700759751908e+00,-1.181927947998046875e+02
8.048204340887776809e+00,-1.270204620361328125e+02
8.051404981015801710e+00,-1.288799133300781250e+02
8.054605621143826610e+00,-1.375247802734375000e+02
8.057806261271853288e+00,-1.332489624023437500e+02
8.061006901399878188e+00,-1.123272323608398438e+02
8.064207541527903089e+00,-1.185754699707031250e+02
8.067408181655927990e+00,-1.239621429443359375e+02
8.070608821783952891e+00,-1.161308593750000000e+02
8.073809461911977792e+00,-1.276283950805664062e+02
8.077010102040002693e+00,-1.358556213378906250e+02
8.080210742168027593e+00,-1.194740295410156250e+02
8.083411382296052494e+00,-1.314254760742187500e+02
8.086612022424077395e+00,-1.208605117797851562e+02
8.089812662552102296e+00,-1.253513717651367188e+02
8.093013302680128973e+00,-1.277923126220703125e+02
8.096213942808153874e+00,-1.171070404052734375e+02
8.099414582936178775e+00,-1.213501510620117188e+02
8.102615223064203676e+00,-1.160053100585937500e+02
8.105815863192228576e+00,-1.132662811279296875e+02
8.109016503320253477e+00,-1.227239227294921875e+02
8.112217143448278378e+00,-1.195599899291992188e+02
8.115417783576303279e+00,-1.178004150390625000e+02
8.118618423704328180e+00,-1.258351516723632812e+02
8.121819063832353081e+00,-1.161102142333984375e+02
8.125019703960377981e+00,-1.210228347778320312e+02
8.128220344088402882e+00,-1.216094589233398438e+02
8.131420984216429559e+00,-1.198563156127929688e+02
8.134621624344454460e+00,-1.235806961059570312e+02
8.137822264472479361e+00,-1.182428665161132812e+02
8.141022904600504262e+00,-1.150247039794921875e+02
8.144223544728529163e+00,-1.248123855590820312e+02
8.147424184856554064e+00,-1.331030578613281250e+02
8.150624824984578964e+00,-1.137893829345703125e+02
8.153825465112603865e+00,-1.250239715576171875e+02
8.157026105240628766e+00,-1.195754699707031250e+02
8.160226745368653667e+00,-1.208396148681640625e+02
8.163427385496678568e+00,-1.193836975097656250e+02
8.166628025624705245e+00,-1.209371795654296875e+02
8.169828665752730146e+00,-1.200180816650390625e+02
8.173029305880755047e+00,-1.208509597778320312e+02
8.176229946008779947e+00,-1.182377395629882812e+02
8.179430586136804848e+00,-1.219912033081054688e+02
8.182631226264829749e+00,-1.164375305175781250e+02
8.185831866392854650e+00,-1.279335250854492188e+02
8.189032506520879551e+00,-1.188157806396484375e+02
8.192233146648904452e+00,-1.155310668945312500e+02
8.195433786776929352e+00,-1.160244903564453125e+02
8.198634426904954253e+00,-1.236896820068359375e+02
8.201835067032979154e+00,-1.274857864379882812e+02
8.205035707161005831e+00,-1.235238494873046875e+02
8.208236347289030732e+00,-1.197784500122070312e+02
8.211436987417055633e+00,-1.347804870605468750e+02
8.214637627545080534e+00,-1.254783935546875000e+02
8.217838267673105435e+00,-1.236264572143554688e+02
8.221038907801130335e+00,-1.238103027343750000e+02
8.224239547929155236e+00,-1.187867507934570312e+02
8.227440188057180137e+00,-1.199546737670898438e+02
8.230640828185205038e+00,-1.215054092407226562e+02
8.233841468313229939e+00,-1.136325454711914062e+02
8.237042108441254840e+00,-1.274879989624023438e+02
8.240242748569279740e+00,-1.286996307373046875e+02
8.243443388697306418e+00,-1.131968078613281250e+02
8.246644028825331318e+00,-1.124404983520507812e+02
8.249844668953356219e+00,-1.190457000732421875e+02
8.253045309081381120e+00,-1.184863586425781250e+02
8.256245949209406021e+00,-1.199730224609375000e+02
8.259446589337430922e+00,-1.244382247924804688e+02
8.262647229465455823e+00,-1.277039947509765625e+02
8.265847869593480723e+00,-1.233884201049804688e+02
8.269048509721505624e+00,-1.159119110107421875e+02
8.272249149849530525e+00,-1.200303497314453125e+02
8.275449789977555426e+00,-1.215676422119140625e+02
8.278650430105582103e+00,-1.285535430908203125e+02
8.281851070233607004e+00,-1.213231811523437500e+02
8.285051710361631905e+00,-1.223088836669921875e+02
8.288252350489656806e+00,-1.293365325927734375e+02
8.291452990617681706e+00,-1.264312820434570312e+02
8.294653630745706607e+00,-1.193022460937500000e+02
8.297854270873731508e+00,-1.308823242187500000e+02
8.301054911001756409e+00,-1.185212326049804688e+02
8.304255551129781310e+00,-1.236873626708984375e+02
8.307456191257806211e+00,-1.187773590087890625e+02
8.310656831385831111e+00,-1.235715026855468750e+02
8.313857471513856012e+00,-1.165105972290039062e+02
8.317058111641882689e+00,-1.159664459228515625e+02
8.320258751769907590e+00,-1.144627914428710938e+02
8.323459391897932491e+00,-1.209623031616210938e+02
8.326660032025957392e+00,-1.201796646118164062e+02
8.329860672153982293e+00,-1.244735717773437500e+02
8.333061312282007194e+00,-1.267927398681640625e+02
8.336261952410032094e+00,-1.175588760375976562e+02
8.339462592538056995e+00,-1.213061294555664062e+02
8.342663232666081896e+00,-1.238379745483398438e+02
8.345863872794106797e+00,-1.197620849609375000e+02
8.349064512922131698e+00,-1.191624526977539062e+02
8.352265153050158375e+00,-1.244117736816406250e+02
8.355465793178183276e+00,-1.228731460571289062e+02
8.358666433306208177e+00,-1.259514770507812500e+02
8.361867073434233077e+00,-1.176473007202148438e+02
8.365067713562257978e+00,-1.179886474609375000e+02
8.368268353690282879e+00,-1.167689666748046875e+02
8.371468993818307780e+00,-1.148842468261718750e+02
8.374669633946332681e+00,-1.235081634521484375e+02
8.377870274074357582e+00,-1.231053237915039062e+02
8.381070914202382482e+00,-1.219700241088867188e+02
8.384271554330407383e+00,-1.213023147583007812e+02
8.387472194458432284e+00,-1.240989227294921875e+02
8.390672834586458961e+00,-1.178610992431640625e+02
8.393873474714483862e+00,-1.148610305786132812e+02
8.397074114842508763e+00,-1.226025009155273438e+02
8.400274754970533664e+00,-1.312188720703125000e+02
8.403475395098558565e+00,-1.202833328247070312e+02
8.406676035226583465e+00,-1.210671920776367188e+02
8.409876675354608366e+00,-1.152576675415039062e+02
8.413077315482633267e+00,-1.213968124389648438e+02
8.416277955610658168e+00,-1.178119812011718750e+02
8.419478595738683069e+00,-1.179539871215820312e+02
8.422679235866707970e+00,-1.170075149536132812e+02
8.425879875994734647e+00,-1.168209457397460938e+02
8.429080516122759548e+00,-1.248020019531250000e+02
8.432281156250784449e+00,-1.324985809326171875e+02
8.435481796378809349e+00,-1.158599548339843750e+02
8.438682436506834250e+00,-1.195686416625976562e+02
8.441883076634859151e+00,-1.185794219970703125e+02
8.445083716762884052e+00,-1.194265594482421875e+02
8.448284356890908953e+00,-1.190785217285156250e+02
8.451484997018933853e+00,-1.137160263061523438e+02
8.454685637146958754e+00,-1.157228393554687500e+02
8.457886277274983655e+00,-1.253695373535156250e+02
8.461086917403008556e+00,-1.220179061889648438e+02
8.464287557531035233e+00,-1.204573440551757812e+02
8.467488197659060134e+00,-1.194349441528320312e+02
8.470688837787085035e+00,-1.234836044311523438e+02
8.473889477915109936e+00,-1.122604293823242188e+02
8.477090118043134837e+00,-1.236336975097656250e+02
8.480290758171159737e+00,-1.227571487426757812e+02
8.483491398299184638e+00,-1.300492095947265625e+02
8.486692038427209539e+00,-1.239154205322265625e+02
8.489892678555234440e+00,-1.164862060546875000e+02
8.493093318683259341e+00,-1.232298431396484375e+02
8.496293958811284242e+00,-1.157985076904296875e+02
8.499494598939310919e+00,-1.223975067138671875e+02
8.502695239067335820e+00,-1.254445953369140625e+02
8.505895879195360720e+00,-1.353548889160156250e+02
8.509096519323385621e+00,-1.346061248779296875e+02
8.512297159451410522e+00,-1.217873916625976562e+02
8.515497799579435423e+00,-1.205717544555664062e+02
8.518698439707460324e+00,-1.171362304687500000e+02
8.521899079835485225e+00,-1.209992446899414062e+02
8.525099719963510125e+00,-1.162309494018554688e+02
8.528300360091535026e+00,-1.234284820556640625e+02
8.531501000219559927e+00,-1.217373352050781250e+02
8.534701640347584828e+00,-1.255923461914062500e+02
8.537902280475611505e+00,-1.186531600952148438e+02
8.541102920603636406e+00,-1.178984603881835938e+02
8.544303560731661307e+00,-1.216025543212890625e+02
8.547504200859686208e+00,-1.296038208007812500e+02
8.550704840987711108e+00,-1.142295455932617188e+02
8.553905481115736009e+00,-1.223027725219726562e+02
8.557106121243760910e+00,-1.219903411865234375e+02
8.560306761371785811e+00,-1.377443542480468750e+02
8.563507401499810712e+00,-1.159352951049804688e+02
8.566708041627835613e+00,-1.237400512695312500e+02
8.569908681755860513e+00,-1.207928466796875000e+02
8.573109321883887191e+00,-1.171452941894531250e+02
8.576309962011912091e+00,-1.237064819335937500e+02
8.579510602139936992e+00,-1.208835144042968750e+02
8.582711242267961893e+00,-1.203215713500976562e+02
8.585911882395986794e+00,-1.333284759521484375e+02
8.589112522524011695e+00,-1.246053466796875000e+02
8.592313162652036596e+00,-1.217474288940429688e+02
8.595513802780061496e+00,-1.170186233520507812e+02
8.598714442908086397e+00,-1.227658157348632812e+02
8.601915083036111298e+00,-1.227990188598632812e+02
8.605115723164136199e+00,-1.171126022338867188e+02
8.608316363292161100e+00,-1.219820175170898438e+02
8.611517003420187777e+00,-1.235067367553710938e+02
8.614717643548212678e+00,-1.270086746215820312e+02
8.617918283676237579e+00,-1.202487106323242188e+02
8.621118923804262479e+00,-1.126110839843750000e+02
8.624319563932287380e+00,-1.217792434692382812e+02
8.627520204060312281e+00,-1.215386352539062500e+02
8.630720844188337182e+00,-1.252077331542968750e+02
8.633921484316362083e+00,-1.200151519775390625e+02
8.637122124444386984e+00,-1.171264419555664062e+02
8.640322764572411884e+00,-1.232997131347656250e+02
8.643523404700436785e+00,-1.177345886230468750e+02
8.646724044828463462e+00,-1.258945770263671875e+02
8.649924684956488363e+00,-1.164331817626953125e+02
8.653125325084513264e+00,-1.210615005493164062e+02
8.656325965212538165e+00,-1.276931686401367188e+02
8.659526605340563066e+00,-1.231468124389648438e+02
8.662727245468587967e+00,-1.190121383666992188e+02
8.665927885596612867e+00,-1.286699371337890625e+02
8.669128525724637768e+00,-1.147424087524414062e+02
8.672329165852662669e+00,-1.214457321166992188e+02
8.675529805980687570e+00,-1.236323165893554688e+02
8.678730446108712471e+00,-1.177171020507812500e+02
8.681931086236737372e+00,-1.229432296752929688e+02
8.685131726364764049e+00,-1.224853591918945312e+02
8.688332366492788950e+00,-1.169320297241210938e+02
8.691533006620813850e+00,-1.177464981079101562e+02
8.694733646748838751e+00,-1.143120880126953125e+02
8.697934286876863652e+00,-1.303924713134765625e+02
8.701134927004888553e+00,-1.176714782714843750e+02
8.704335567132913454e+00,-1.273937683105468750e+02
8.707536207260938355e+00,-1.234428329467773438e+02
8.710736847388963255e+00,-1.243944320678710938e+02
8.713937487516988156e+00,-1.163645477294921875e+02
8.717138127645013057e+00,-1.237412796020507812e+02
8.720338767773039734e+00,-1.225429763793945312e+02
8.723539407901064635e+00,-1.252596817016601562e+02
8.726740048029089536e+00,-1.198397293090820312e+02
8.729940688157114437e+00,-1.225569305419921875e+02
8.733141328285139338e+00,-1.163204193115234375e+02
8.736341968413164238e+00,-1.144382858276367188e+02
8.739542608541189139e+00,-1.207101135253906250e+02
8.742743248669214040e+00,-1.202325820922851562e+02
8.745943888797238941e+00,-1.147530975341796875e+02
8.749144528925263842e+00,-1.277241516113281250e+02
8.752345169053288743e+00,-1.164703903198242188e+02
8.755545809181313643e+00,-1.156227493286132812e+02
8.758746449309340321e+00,-1.256368713378906250e+02
8.761947089437365221e+00,-1.254095687866210938e+02
8.765147729565390122e+00,-1.295334320068359375e+02
8.768348369693415023e+00,-1.367961273193359375e+02
8.771549009821439924e+00,-1.198801651000976562e+02
8.774749649949464825e+00,-1.218618011474609375e+02
8.777950290077489726e+00,-1.228308639526367188e+02
8.781150930205514626e+00,-1.179959411621093750e+02
8.784351570333539527e+00,-1.238407592773437500e+02
8.787552210461564428e+00,-1.178484268188476562e+02
8.790752850589589329e+00,-1.375206451416015625e+02
8.793953490717616006e+00,-1.210080490112304688e+02
8.797154130845640907e+00,-1.199866409301757812e+02
8.800354770973665808e+00,-1.210592269897460938e+02
8.803555411101690709e+00,-1.278157196044921875e+02
8.806756051229715609e+00,-1.269259719848632812e+02
8.809956691357740510e+00,-1.349307861328125000e+02
8.813157331485765411e+00,-1.240029602050781250e+02
8.816357971613790312e+00,-1.194930953979492188e+02
8.819558611741815213e+00,-1.311737365722656250e+02
8.822759251869840114e+00,-1.150072784423828125e+02
8.825959891997865014e+00,-1.313335571289062500e+02
8.829160532125889915e+00,-1.176039810180664062e+02
8.832361172253916592e+00,-1.265816421508789062e+02
8.835561812381941493e+00,-1.184079589843750000e+02
8.838762452509966394e+00,-1.364469757080078125e+02
8.841963092637991295e+00,-1.229146575927734375e+02
8.845163732766016196e+00,-1.306025543212890625e+02
8.848364372894041097e+00,-1.166364746093750000e+02
8.851565013022065997e+00,-1.267191925048828125e+02
8.854765653150090898e+00,-1.213124847412109375e+02
8.857966293278115799e+00,-1.193278045654296875e+02
8.861166933406140700e+00,-1.236583023071289062e+02
8.864367573534165601e+00,-1.172663574218750000e+02
8.867568213662192278e+00,-1.218499908447265625e+02
8.870768853790217179e+00,-1.201451492309570312e+02
8.873969493918242080e+00,-1.272081069946289062e+02
8.877170134046266980e+00,-1.203772964477539062e+02
8.880370774174291881e+00,-1.183302841186523438e+02
8.883571414302316782e+00,-1.186998138427734375e+02
8.886772054430341683e+00,-1.193518066406250000e+02
8.889972694558366584e+00,-1.292466888427734375e+02
8.893173334686391485e+00,-1.252345123291015625e+02
8.896373974814416385e+00,-1.244333572387695312e+02
8.899574614942441286e+00,-1.265292129516601562e+02
8.902775255070466187e+00,-1.192655792236328125e+02
8.905975895198492864e+00,-1.161163787841796875e+02
8.909176535326517765e+00,-1.213055419921875000e+02
8.912377175454542666e+00,-1.220284729003906250e+02
8.915577815582567567e+00,-1.181039810180664062e+02
8.918778455710592468e+00,-1.186367034912109375e+02
8.921979095838617368e+00,-1.170414505004882812e+02
8.925179735966642269e+00,-1.159016036987304688e+02
8.928380376094667170e+00,-1.236182098388671875e+02
8.931581016222692071e+00,-1.181138763427734375e+02
8.934781656350716972e+00,-1.181048583984375000e+02
8.937982296478741873e+00,-1.288067474365234375e+02
8.941182936606766773e+00,-1.240209655761718750e+02
8.944383576734793451e+00,-1.356785278320312500e+02
8.947584216862818352e+00,-1.257955551147460938e+02
8.950784856990843252e+00,-1.226479949951171875e+02
8.953985497118868153e+00,-1.224429626464843750e+02
8.957186137246893054e+00,-1.199487380981445312e+02
8.960386777374917955e+00,-1.190228576660156250e+02
8.963587417502942856e+00,-1.171813964843750000e+02
8.966788057630967756e+00,-1.223080444335937500e+02
8.969988697758992657e+00,-1.190550079345703125e+02
8.973189337887017558e+00,-1.210845870971679688e+02
8.976389978015042459e+00,-1.161132125854492188e+02
8.979590618143069136e+00,-1.312954406738281250e+02
8.982791258271094037e+00,-1.351974029541015625e+02
8.985991898399118938e+00,-1.257350234985351562e+02
8.989192538527143839e+00,-1.300876159667968750e+02
8.992393178655168740e+00,-1.414405059814453125e+02
8.995593818783193640e+00,-1.210745086669921875e+02
8.998794458911218541e+00,-1.232654647827148438e+02
9.001995099039243442e+00,-1.237179183959960938e+02
9.005195739167268343e+00,-1.210012893676757812e+02
9.008396379295293244e+00,-1.316678314208984375e+02
9.011597019423318145e+00,-1.234231719970703125e+02
9.014797659551343045e+00,-1.265670471191406250e+02
9.017998299679369723e+00,-1.218656234741210938e+02
9.021198939807394623e+00,-1.191182174682617188e+02
9.024399579935419524e+00,-1.178573760986328125e+02


==> id07_gnd_plane_soldered.csv <==
!CSV A.01.01,,,
!Agilent Technologies,N5232A,MY52221067,A.09.80.15
!Agilent N5232A: A.09.80.15,,,
!Date: Saturday, April 23, 2022 11:37:16,
!Source: Standard,,,
,,,
BEGIN CH1_DATA,,,
Freq(Hz),S43(DB),S43(DEG),
1000000000,-44.032494,96.909348,
1002000000,-43.730392,95.874329,
1004000000,-43.682903,96.148544,
1006000000,-43.541016,93.148567,
1008000000,-43.692009,92.174614,
1010000000,-43.528584,90.447838,
1012000000,-43.506241,89.459145,
1014000000,-43.296589,88.03196,
1016000000,-43.273033,84.896523,
1018000000,-43.462849,83.319008,
1020000000,-43.322456,81.889832,
1022000000,-43.382839,80.680153,
1024000000,-43.244125,77.518089,
1026000000,-43.334572,76.974655,
1028000000,-43.279068,74.484138,
1030000000,-43.280003,72.547371,
1032000000,-43.630905,71.132202,
1034000000,-43.51638,70.193672,
1036000000,-43.44976,69.671036,
1038000000,-43.305489,66.291321,
1040000000,-43.532341,66.771034,
1042000000,-43.230991,65.132347,
1044000000,-43.308125,63.407925,
1046000000,-43.088707,61.487167,
1048000000,-43.141365,61.734016,
1050000000,-43.342403,59.036079,
1052000000,-43.148476,57.546291,
1054000000,-43.166504,56.306938,
1056000000,-43.190681,55.08321,
1058000000,-43.098022,53.216305,
1060000000,-42.975662,51.214123,
1062000000,-42.98278,50.125137,
1064000000,-43.314861,48.062679,
1066000000,-43.092201,47.080055,
1068000000,-43.062935,46.009056,
1070000000,-43.02449,45.040848,
1072000000,-43.125324,41.791553,
1074000000,-43.062492,42.461121,
1076000000,-43.034321,40.634132,
1078000000,-42.966042,39.956959,
1080000000,-42.98177,38.264736,
1082000000,-42.640076,38.031174,
1084000000,-42.760403,36.215015,
1086000000,-42.662834,34.843235,
1088000000,-42.615795,33.614471,
1090000000,-42.508919,30.960135,
1092000000,-42.345242,29.613625,
1094000000,-42.360161,28.771923,
1096000000,-42.275814,26.304958,
1098000000,-42.262032,25.093496,
1100000000,-42.191296,23.82423,
1102000000,-42.232735,21.691525,
1104000000,-42.408955,20.386276,
1106000000,-42.102848,18.500769,
1108000000,-42.040497,17.140898,
1110000000,-42.050594,15.134334,
1112000000,-42.243248,13.851802,
1114000000,-41.935204,11.478035,
1116000000,-41.937336,10.734754,
1118000000,-41.943718,8.698307,
1120000000,-41.867188,7.5074587,
1122000000,-41.852043,5.6531334,
1124000000,-41.8801,4.2084565,
1126000000,-41.870144,2.8684666,
1128000000,-41.777939,1.4435871,
1130000000,-41.757843,-0.59433043,
1132000000,-41.801243,-2.4709339,
1134000000,-41.85252,-4.2343779,
1136000000,-41.597641,-6.8199396,
1138000000,-41.75687,-6.8017507,
1140000000,-41.614185,-8.5592537,
1142000000,-41.525478,-10.793449,
1144000000,-41.734447,-11.501421,
1146000000,-41.654812,-13.448715,
1148000000,-41.626499,-14.99971,
1150000000,-41.774231,-15.259469,
1152000000,-41.550365,-17.150229,
1154000000,-41.414673,-19.301975,
1156000000,-41.568928,-19.839634,
1158000000,-41.287853,-23.503056,
1160000000,-41.557301,-23.334723,
1162000000,-41.51741,-25.950378,
1164000000,-41.601337,-26.932932,
1166000000,-41.488003,-29.222219,
1168000000,-41.399059,-29.221004,
1170000000,-41.399773,-32.38916,
1172000000,-41.50647,-34.432835,
1174000000,-41.429428,-35.13847,
1176000000,-41.443401,-36.864876,
1178000000,-41.515003,-38.048157,
1180000000,-41.254471,-38.859615,
1182000000,-41.379593,-41.090485,
1184000000,-41.355194,-43.002869,
1186000000,-41.238255,-43.654015,
1188000000,-41.380859,-44.028095,
1190000000,-41.285088,-46.828281,
1192000000,-41.270329,-47.465084,
1194000000,-41.396797,-48.846275,
1196000000,-41.407555,-50.076859,
1198000000,-41.224987,-51.193134,
1200000000,-41.239937,-53.766277,
1202000000,-41.258938,-54.957405,
1204000000,-41.081841,-55.971962,
1206000000,-41.242237,-57.575783,
1208000000,-41.055096,-59.288311,
1210000000,-41.215904,-59.982277,
1212000000,-41.134377,-61.409916,
1214000000,-41.034172,-62.57225,
1216000000,-40.965485,-63.525692,
1218000000,-40.865978,-65.51712,
1220000000,-41.07497,-66.008148,
1222000000,-41.015705,-67.346634,
1224000000,-41.010754,-69.397346,
1226000000,-40.96146,-70.128189,
1228000000,-40.836365,-71.820251,
1230000000,-40.79987,-73.156021,
1232000000,-40.777672,-74.801422,
1234000000,-40.732826,-74.90609,
1236000000,-40.570293,-76.883209,
1238000000,-40.608356,-77.370171,
1240000000,-40.62347,-79.433167,
1242000000,-40.433933,-79.936874,
1244000000,-40.381573,-81.479919,
1246000000,-40.445572,-83.246292,
1248000000,-40.338219,-85.036331,
1250000000,-40.85247,-82.761208,
1252000000,-40.158627,-87.519302,
1254000000,-40.115017,-89.49192,
1256000000,-40.116123,-90.538956,
1258000000,-40.022118,-91.406731,
1260000000,-39.936874,-92.919769,
1262000000,-39.876682,-94.408035,
1264000000,-39.834942,-96.519691,
1266000000,-39.758595,-97.987869,
1268000000,-39.686382,-99.183807,
1270000000,-39.665951,-100.30192,
1272000000,-39.507698,-101.73975,
1274000000,-39.575249,-103.62885,
1276000000,-39.402271,-104.17676,
1278000000,-39.340107,-106.46864,
1280000000,-39.36224,-107.35885,
1282000000,-39.250122,-109.66854,
1284000000,-39.191681,-110.64842,
1286000000,-39.044559,-111.74007,
1288000000,-39.080334,-113.70709,
1290000000,-39.011635,-115.59777,
1292000000,-38.959267,-116.90563,
1294000000,-38.760815,-119.09958,
1296000000,-38.938282,-121.10458,
1298000000,-38.792133,-121.59942,
1300000000,-38.67157,-123.04348,
1302000000,-38.676254,-124.07655,
1304000000,-38.578896,-126.24318,
1306000000,-38.504333,-127.86694,
1308000000,-38.556522,-129.27567,
1310000000,-38.422668,-130.60007,
1312000000,-38.365635,-132.153,
1314000000,-38.33868,-133.64442,
1316000000,-38.307232,-135.8631,
1318000000,-38.230042,-137.44286,
1320000000,-38.282364,-138.40079,
1322000000,-38.126266,-140.1665,
1324000000,-37.985748,-142.36646,
1326000000,-38.019279,-144.3158,
1328000000,-37.944958,-146.10426,
1330000000,-37.908798,-147.21442,
1332000000,-37.742172,-149.14253,
1334000000,-37.799362,-150.63889,
1336000000,-37.756672,-152.9987,
1338000000,-37.685627,-154.60266,
1340000000,-37.681629,-156.05078,
1342000000,-37.62883,-157.76363,
1344000000,-37.566811,-159.19638,
1346000000,-37.502754,-161.14548,
1348000000,-37.427937,-161.92226,
1350000000,-37.513748,-164.5334,
1352000000,-37.514133,-165.88879,
1354000000,-37.507591,-167.80788,
1356000000,-37.399792,-168.28819,
1358000000,-37.398342,-170.26357,
1360000000,-37.39777,-172.52623,
1362000000,-37.266937,-173.80261,
1364000000,-37.37558,-175.12672,
1366000000,-37.216652,-177.37833,
1368000000,-37.32909,-178.47418,
1370000000,-37.180157,179.7253,
1372000000,-37.093845,178.20956,
1374000000,-37.148689,176.7923,
1376000000,-37.124065,175.31746,
1378000000,-37.143116,173.50974,
1380000000,-37.030098,172.23273,
1382000000,-37.076447,170.60893,
1384000000,-37.081833,169.13466,
1386000000,-37.035542,167.51181,
1388000000,-36.892982,166.08946,
1390000000,-36.992325,164.33022,
1392000000,-36.951618,162.45424,
1394000000,-36.750111,161.20152,
1396000000,-36.819462,159.98854,
1398000000,-36.862831,158.84416,
1400000000,-36.804005,157.22507,
1402000000,-36.810574,155.27106,
1404000000,-36.69379,153.85332,
1406000000,-36.642338,152.51205,
1408000000,-36.641788,150.91789,
1410000000,-36.567524,149.46657,
1412000000,-36.50985,148.86496,
1414000000,-36.452118,146.2778,
1416000000,-36.406769,145.39079,
1418000000,-36.45171,143.85063,
1420000000,-36.353477,142.60852,
1422000000,-36.264305,141.2818,
1424000000,-36.314007,139.21443,
1426000000,-36.246071,138.42265,
1428000000,-36.215809,136.63551,
1430000000,-36.111908,135.63602,
1432000000,-36.088001,134.13271,
1434000000,-35.954922,132.95108,
1436000000,-35.994587,131.17955,
1438000000,-35.897461,129.94934,
1440000000,-35.924599,128.25157,
1442000000,-35.799541,126.97786,
1444000000,-35.735363,125.85103,
1446000000,-35.684074,123.64366,
1448000000,-35.667751,122.69442,
1450000000,-35.514797,121.20692,
1452000000,-35.489338,119.70098,
1454000000,-35.427345,118.2998,
1456000000,-35.355968,116.75588,
1458000000,-35.304035,115.63812,
1460000000,-35.218601,113.94182,
1462000000,-35.132664,112.9408,
1464000000,-35.02573,111.70669,
1466000000,-35.070248,108.76992,
1468000000,-34.897469,108.54541,
1470000000,-34.858448,106.43441,
1472000000,-34.724419,104.88286,
1474000000,-34.727833,103.304,
1476000000,-34.647663,102.42621,
1478000000,-34.60767,100.80517,
1480000000,-34.549904,99.039314,
1482000000,-34.450378,97.469559,
1484000000,-34.362942,96.331413,
1486000000,-34.267105,94.785408,
1488000000,-34.206734,93.201935,
1490000000,-34.114239,91.331825,
1492000000,-34.048313,90.052689,
1494000000,-33.938683,88.534447,
1496000000,-33.884041,86.730873,
1498000000,-33.857857,85.458687,
1500000000,-33.677017,83.852577,
1502000000,-33.616428,81.955582,
1504000000,-33.534744,80.727791,
1506000000,-33.496216,79.141998,
1508000000,-33.387257,77.372849,
1510000000,-33.279987,75.959061,
1512000000,-33.234352,74.289108,
1514000000,-33.114803,72.838333,
1516000000,-33.022785,70.693596,
1518000000,-32.934097,69.429321,
1520000000,-32.880486,67.865982,
1522000000,-32.850197,65.845261,
1524000000,-32.743435,64.712769,
1526000000,-32.657112,62.834183,
1528000000,-32.576435,61.206173,
1530000000,-32.478992,59.959015,
1532000000,-32.420731,58.074642,
1534000000,-32.370022,56.188766,
1536000000,-32.272999,54.766705,
1538000000,-32.179131,53.208984,
1540000000,-32.071762,51.320259,
1542000000,-32.027172,49.913692,
1544000000,-31.965879,48.695335,
1546000000,-31.891216,46.554966,
1548000000,-31.765045,44.957977,
1550000000,-31.719749,42.947163,
1552000000,-31.59819,41.693432,
1554000000,-31.623789,40.257072,
1556000000,-31.508978,38.38036,
1558000000,-31.39325,36.732269,
1560000000,-31.308119,35.371555,
1562000000,-31.236761,33.823547,
1564000000,-31.151484,32.167107,
1566000000,-31.041071,30.718924,
1568000000,-30.994104,29.234022,
1570000000,-30.931137,27.802925,
1572000000,-30.849859,25.927774,
1574000000,-30.721354,24.262836,
1576000000,-30.680405,22.856316,
1578000000,-30.593872,21.174025,
1580000000,-30.471584,19.758415,
1582000000,-30.419298,18.02096,
1584000000,-30.339417,16.81949,
1586000000,-30.208328,15.296475,
1588000000,-30.131697,13.772969,
1590000000,-30.029377,12.132658,
1592000000,-29.981281,10.749188,
1594000000,-29.802847,9.4252853,
1596000000,-29.721636,7.4889278,
1598000000,-29.609566,6.1612358,
1600000000,-29.461323,4.5336266,
1602000000,-29.376389,3.1340714,
1604000000,-29.30549,1.5108154,
1606000000,-29.181002,0.19601355,
1608000000,-29.05456,-1.3052173,
1610000000,-28.932802,-2.9330003,
1612000000,-28.833809,-4.5130157,
1614000000,-28.719894,-5.6423588,
1616000000,-28.530954,-7.4710307,
1618000000,-28.423128,-8.8571072,
1620000000,-28.286852,-10.279177,
1622000000,-28.189766,-11.701341,
1624000000,-28.010416,-13.151876,
1626000000,-27.886812,-14.910696,
1628000000,-27.712704,-16.536295,
1630000000,-27.560551,-17.982008,
1632000000,-27.40469,-19.566978,
1634000000,-27.281574,-20.95569,
1636000000,-27.129038,-22.495045,
1638000000,-26.944166,-24.309118,
1640000000,-26.793579,-25.728466,
1642000000,-26.649948,-27.174335,
1644000000,-26.43788,-29.000345,
1646000000,-26.291433,-30.506067,
1648000000,-26.119291,-32.390549,
1650000000,-25.936634,-33.832771,
1652000000,-25.764204,-35.545345,
1654000000,-25.566591,-37.278858,
1656000000,-25.370968,-38.846027,
1658000000,-25.222061,-40.715477,
1660000000,-24.991035,-42.351437,
1662000000,-24.818974,-44.022171,
1664000000,-24.593359,-45.896664,
1666000000,-24.390814,-47.588085,
1668000000,-24.192539,-49.422237,
1670000000,-23.97567,-51.258305,
1672000000,-23.766199,-53.105465,
1674000000,-23.566069,-54.973221,
1676000000,-23.318502,-56.835964,
1678000000,-23.096218,-58.730358,
1680000000,-22.891237,-60.809612,
1682000000,-22.67473,-62.509605,
1684000000,-22.44384,-64.595566,
1686000000,-22.219313,-66.760803,
1688000000,-21.984583,-68.684792,
1690000000,-21.753998,-70.78344,
1692000000,-21.509007,-72.781807,
1694000000,-21.277739,-74.933556,
1696000000,-21.024088,-76.953552,
1698000000,-20.772385,-79.217392,
1700000000,-20.542171,-81.466423,
1702000000,-20.272671,-83.752426,
1704000000,-20.008879,-85.935356,
1706000000,-19.760557,-88.235558,
1708000000,-19.479517,-90.585266,
1710000000,-19.229694,-93.030663,
1712000000,-18.943975,-95.392052,
1714000000,-18.696932,-97.853569,
1716000000,-18.417631,-100.4137,
1718000000,-18.121996,-102.88894,
1720000000,-17.854279,-105.44559,
1722000000,-17.567282,-108.11786,
1724000000,-17.282221,-110.82172,
1726000000,-17.001507,-113.58794,
1728000000,-16.705471,-116.38865,
1730000000,-16.424793,-119.20746,
1732000000,-16.115129,-122.09379,
1734000000,-15.82319,-125.06181,
1736000000,-15.512878,-128.1342,
1738000000,-15.206406,-131.28314,
1740000000,-14.908998,-134.50885,
1742000000,-14.591237,-137.73207,
1744000000,-14.290512,-141.14578,
1746000000,-13.976994,-144.67882,
1748000000,-13.672094,-148.23508,
1750000000,-13.366109,-151.92981,
1752000000,-13.069367,-155.75505,
1754000000,-12.77634,-159.65413,
1756000000,-12.481817,-163.67348,
1758000000,-12.209801,-167.86522,
1760000000,-11.930436,-172.09102,
1762000000,-11.678077,-176.56058,
1764000000,-11.439509,178.94179,
1766000000,-11.206405,174.30046,
1768000000,-11.002903,169.58598,
1770000000,-10.823953,164.71735,
1772000000,-10.668603,159.8351,
1774000000,-10.532467,154.80647,
1776000000,-10.432291,149.86211,
1778000000,-10.354761,144.83202,
1780000000,-10.311529,139.86386,
1782000000,-10.282782,134.83231,
1784000000,-10.287551,129.88692,
1786000000,-10.313059,125.03011,
1788000000,-10.357525,120.20579,
1790000000,-10.430577,115.53545,
1792000000,-10.530815,110.9154,
1794000000,-10.635943,106.42667,
1796000000,-10.748946,102.04344,
1798000000,-10.880103,97.804001,
1800000000,-11.028652,93.669312,
1802000000,-11.17228,89.679832,
1804000000,-11.325949,85.807404,
1806000000,-11.480213,82.045822,
1808000000,-11.636132,78.376213,
1810000000,-11.796261,74.819847,
1812000000,-11.945142,71.383698,
1814000000,-12.108025,67.995247,
1816000000,-12.251701,64.766045,
1818000000,-12.40824,61.583908,
1820000000,-12.548326,58.377121,
1822000000,-12.694192,55.361481,
1824000000,-12.830764,52.363102,
1826000000,-12.964869,49.440342,
1828000000,-13.095404,46.562813,
1830000000,-13.209618,43.739147,
1832000000,-13.324727,41.021538,
1834000000,-13.435758,38.282608,
1836000000,-13.540441,35.587982,
1838000000,-13.635509,33.021278,
1840000000,-13.717432,30.34193,
1842000000,-13.816133,27.760923,
1844000000,-13.888437,25.277281,
1846000000,-13.957077,22.705858,
1848000000,-14.020442,20.231249,
1850000000,-14.087442,17.749908,
1852000000,-14.134563,15.296144,
1854000000,-14.178699,12.87729,
1856000000,-14.214913,10.474889,
1858000000,-14.255237,8.0301018,
1860000000,-14.266672,5.6038785,
1862000000,-14.292157,3.2560835,
1864000000,-14.293467,0.87708348,
1866000000,-14.308579,-1.4807152,
1868000000,-14.304973,-3.9111516,
1870000000,-14.289868,-6.2995324,
1872000000,-14.283248,-8.6795416,
1874000000,-14.257006,-11.0188,
1876000000,-14.232062,-13.456147,
1878000000,-14.195177,-15.824804,
1880000000,-14.145679,-18.270214,
1882000000,-14.090149,-20.690805,
1884000000,-14.038569,-23.055908,
1886000000,-13.971384,-25.569145,
1888000000,-13.8988,-28.104149,
1890000000,-13.820621,-30.587934,
1892000000,-13.732511,-33.120579,
1894000000,-13.638454,-35.70414,
1896000000,-13.53789,-38.302872,
1898000000,-13.433628,-40.914036,
1900000000,-13.312464,-43.612041,
1902000000,-13.200799,-46.250057,
1904000000,-13.068777,-49.075256,
1906000000,-12.943223,-51.921177,
1908000000,-12.798346,-54.79723,
1910000000,-12.652781,-57.727406,
1912000000,-12.500934,-60.74036,
1914000000,-12.350081,-63.806698,
1916000000,-12.189957,-66.967712,
1918000000,-12.023575,-70.17688,
1920000000,-11.854648,-73.556343,
1922000000,-11.687284,-76.939781,
1924000000,-11.521848,-80.467155,
1926000000,-11.342452,-84.084167,
1928000000,-11.170451,-87.845322,
1930000000,-11.009581,-91.624603,
1932000000,-10.854859,-95.556236,
1934000000,-10.696502,-99.559242,
1936000000,-10.550046,-103.74169,
1938000000,-10.412236,-107.93073,
1940000000,-10.291815,-112.26205,
1942000000,-10.181652,-116.65674,
1944000000,-10.080147,-121.19392,
1946000000,-10.00562,-125.75011,
1948000000,-9.9329176,-130.38712,
1950000000,-9.9004602,-135.05582,
1952000000,-9.8758402,-139.74884,
1954000000,-9.8677187,-144.40901,
1956000000,-9.8877153,-149.14334,
1958000000,-9.9181194,-153.81792,
1960000000,-9.9721622,-158.46588,
1962000000,-10.038777,-163.09546,
1964000000,-10.124825,-167.62703,
1966000000,-10.213887,-172.14131,
1968000000,-10.331795,-176.59291,
1970000000,-10.448761,179.12263,
1972000000,-10.578066,174.79324,
1974000000,-10.724187,170.65656,
1976000000,-10.86464,166.54559,
1978000000,-11.011362,162.4709,
1980000000,-11.165071,158.52003,
1982000000,-11.318022,154.63826,
1984000000,-11.471135,150.80466,
1986000000,-11.629878,147.06735,
1988000000,-11.779802,143.43312,
1990000000,-11.93529,139.82561,
1992000000,-12.078002,136.20335,
1994000000,-12.227253,132.71062,
1996000000,-12.366331,129.27354,
1998000000,-12.505128,125.86356,
2000000000,-12.631819,122.51482,
2002000000,-12.77938,119.05447,
2004000000,-12.896423,115.7653,
2006000000,-13.00819,112.4729,
2008000000,-13.11717,109.17378,
2010000000,-13.230371,105.96822,
2012000000,-13.318323,102.73654,
2014000000,-13.414097,99.483322,
2016000000,-13.500976,96.373802,
2018000000,-13.579811,93.099396,
2020000000,-13.649312,89.932373,
2022000000,-13.715951,86.739159,
2024000000,-13.770089,83.469292,
2026000000,-13.812967,80.230522,
2028000000,-13.861518,77.004059,
2030000000,-13.89302,73.744331,
2032000000,-13.922411,70.457138,
2034000000,-13.941753,67.067467,
2036000000,-13.952262,63.746578,
2038000000,-13.957273,60.330494,
2040000000,-13.975294,56.825031,
2042000000,-13.969431,53.267647,
2044000000,-13.961527,49.654236,
2046000000,-13.938463,45.96402,
2048000000,-13.926325,42.216957,
2050000000,-13.907457,38.352142,
2052000000,-13.874391,34.425663,
2054000000,-13.84619,30.399691,
2056000000,-13.822487,26.197411,
2058000000,-13.802603,21.922554,
2060000000,-13.778737,17.471155,
2062000000,-13.766884,12.918126,
2064000000,-13.754674,8.2018719,
2066000000,-13.767421,3.3277032,
2068000000,-13.79191,-1.6713538,
2070000000,-13.839936,-6.7402096,
2072000000,-13.905771,-11.969121,
2074000000,-13.998508,-17.325613,
2076000000,-14.119869,-22.703146,
2078000000,-14.27788,-28.276867,
2080000000,-14.455218,-33.784035,
2082000000,-14.681933,-39.233997,
2084000000,-14.929328,-44.803547,
2086000000,-15.220985,-50.175488,
2088000000,-15.547009,-55.532135,
2090000000,-15.884206,-60.777851,
2092000000,-16.261038,-65.798843,
2094000000,-16.662083,-70.761749,
2096000000,-17.064484,-75.581108,
2098000000,-17.502737,-80.277252,
2100000000,-17.955473,-84.71479,
2102000000,-18.400063,-89.022484,
2104000000,-18.864557,-93.09903,
2106000000,-19.318411,-97.146683,
2108000000,-19.768412,-100.97011,
2110000000,-20.259537,-104.76254,
2112000000,-20.69986,-108.25384,
2114000000,-21.168089,-111.74369,
2116000000,-21.609356,-114.98161,
2118000000,-22.06415,-118.20683,
2120000000,-22.516737,-121.36805,
2122000000,-22.951056,-124.53584,
2124000000,-23.383204,-127.36031,
2126000000,-23.816807,-130.22215,
2128000000,-24.217562,-133.09514,
2130000000,-24.658348,-135.79089,
2132000000,-25.049456,-138.49155,
2134000000,-25.473297,-141.14343,
2136000000,-25.873468,-143.66615,
2138000000,-26.270468,-146.21007,
2140000000,-26.616558,-148.73756,
2142000000,-26.992271,-151.16484,
2144000000,-27.375957,-153.47995,
2146000000,-27.75149,-155.95313,
2148000000,-28.107086,-158.30304,
2150000000,-28.462194,-160.82132,
2152000000,-28.766043,-162.99348,
2154000000,-29.132059,-165.2655,
2156000000,-29.493788,-167.53001,
2158000000,-29.856785,-169.84828,
2160000000,-30.129633,-172.12463,
2162000000,-30.490421,-174.19652,
2164000000,-30.771784,-176.21323,
2166000000,-31.108965,-178.35371,
2168000000,-31.387304,178.9373,
2170000000,-31.666288,176.87337,
2172000000,-31.987461,174.65561,
2174000000,-32.221977,172.42914,
2176000000,-32.543175,169.68332,
2178000000,-32.801922,168.278,
2180000000,-33.131409,165.19267,
2182000000,-33.388359,162.88889,
2184000000,-33.759216,160.83087,
2186000000,-33.994064,158.54655,
2188000000,-34.331116,157.03671,
2190000000,-34.584702,154.29332,
2192000000,-34.884052,151.82614,
2194000000,-35.097713,149.89279,
2196000000,-35.346565,148.03824,
2198000000,-35.598083,145.28073,
2200000000,-35.955391,142.84526,
2202000000,-36.100624,141.54945,
2204000000,-36.394054,138.62885,
2206000000,-36.636158,136.38211,
2208000000,-36.87455,133.72641,
2210000000,-37.185059,131.17815,
2212000000,-37.45475,128.96864,
2214000000,-37.731712,125.98405,
2216000000,-38.034489,124.04143,
2218000000,-38.331463,120.88871,
2220000000,-38.60535,118.66644,
2222000000,-38.882252,116.68819,
2224000000,-39.124943,114.71162,
2226000000,-39.377811,111.86039,
2228000000,-39.656994,109.39985,
2230000000,-39.791996,107.24413,
2232000000,-40.082439,104.35146,
2234000000,-40.380589,102.02305,
2236000000,-40.745819,99.617126,
2238000000,-41.00563,97.010788,
2240000000,-41.18898,92.955513,
2242000000,-41.398346,90.223167,
2244000000,-41.896664,88.430222,
2246000000,-42.135921,84.750061,
2248000000,-42.35479,82.010139,
2250000000,-42.548092,79.736862,
2252000000,-43.033371,77.521286,
2254000000,-43.68922,73.592369,
2256000000,-43.855297,71.386909,
2258000000,-44.099266,71.169899,
2260000000,-44.481537,67.688591,
2262000000,-44.730537,64.574707,
2264000000,-45.085846,62.633614,
2266000000,-45.376911,58.926815,
2268000000,-45.548721,56.307854,
2270000000,-45.725269,52.609341,
2272000000,-46.136463,52.894817,
2274000000,-46.530029,47.432648,
2276000000,-46.851147,44.415367,
2278000000,-46.921467,39.734867,
2280000000,-47.533173,38.781353,
2282000000,-47.688339,37.172699,
2284000000,-48.285099,33.586571,
2286000000,-48.335209,31.580732,
2288000000,-49.215656,29.50034,
2290000000,-49.08493,26.312845,
2292000000,-49.508549,26.787264,
2294000000,-49.835777,20.969812,
2296000000,-49.635216,19.517895,
2298000000,-50.003365,15.170036,
2300000000,-49.942719,11.522531,
2302000000,-49.989498,8.7267408,
2304000000,-50.525208,5.9780912,
2306000000,-50.634628,2.9624269,
2308000000,-50.196102,-1.0601095,
2310000000,-50.498585,-5.7081518,
2312000000,-50.793324,-8.179081,
2314000000,-50.476299,-11.61775,
2316000000,-50.682873,-14.757109,
2318000000,-51.210827,-18.865955,
2320000000,-50.913734,-25.042706,
2322000000,-51.306931,-25.693815,
2324000000,-50.775482,-29.598707,
2326000000,-50.930882,-32.35603,
2328000000,-51.389416,-38.268234,
2330000000,-50.976479,-40.480339,
2332000000,-50.837547,-43.304443,
2334000000,-50.30772,-49.366322,
2336000000,-50.717419,-53.048321,
2338000000,-50.739773,-56.43504,
2340000000,-50.49398,-58.880768,
2342000000,-50.5868,-65.255829,
2344000000,-49.76292,-68.592392,
2346000000,-50.171124,-73.266945,
2348000000,-49.96735,-79.210876,
2350000000,-49.676338,-81.127625,
2352000000,-49.603039,-84.772865,
2354000000,-49.298569,-89.589691,
2356000000,-49.376556,-94.63253,
2358000000,-49.182266,-98.585587,
2360000000,-49.559387,-99.636795,
2362000000,-49.394566,-106.2928,
2364000000,-49.456635,-107.48144,
2366000000,-49.113132,-109.65057,
2368000000,-49.038914,-114.78023,
2370000000,-49.246445,-116.92128,
2372000000,-48.930092,-119.02061,
2374000000,-48.805412,-122.56554,
2376000000,-48.254482,-125.97578,
2378000000,-48.663486,-127.54295,
2380000000,-47.898514,-130.22087,
2382000000,-47.815975,-137.88483,
2384000000,-47.321735,-138.5775,
2386000000,-47.546829,-143.04242,
2388000000,-47.276424,-146.28114,
2390000000,-47.18885,-150.14368,
2392000000,-47.398834,-153.08569,
2394000000,-47.065353,-159.19264,
2396000000,-46.932583,-161.05794,
2398000000,-47.026714,-161.51326,
2400000000,-46.81081,-166.07747,
2402000000,-47.039459,-168.63327,
2404000000,-46.610065,-171.2106,
2406000000,-46.322845,-173.06168,
2408000000,-45.997234,-178.09535,
2410000000,-46.333813,179.5513,
2412000000,-46.202923,175.20815,
2414000000,-46.19276,171.8873,
2416000000,-46.403847,167.67996,
2418000000,-45.961216,165.62552,
2420000000,-46.181908,159.22638,
2422000000,-46.299278,157.48019,
2424000000,-46.612976,154.73389,
2426000000,-46.529831,150.57352,
2428000000,-46.722893,149.72655,
2430000000,-47.235245,144.92926,
2432000000,-47.207924,144.9606,
2434000000,-47.472729,141.29285,
2436000000,-47.0844,138.65114,
2438000000,-47.408375,138.06175,
2440000000,-47.322353,137.28856,
2442000000,-46.882847,133.64413,
2444000000,-46.75285,133.07622,
2446000000,-46.886604,131.91386,
2448000000,-47.078304,128.27448,
2450000000,-47.117474,128.08046,
2452000000,-46.840031,126.91763,
2454000000,-47.058315,121.77629,
2456000000,-47.16227,117.76548,
2458000000,-46.865776,116.26397,
2460000000,-47.046558,112.67246,
2462000000,-47.144272,110.22186,
2464000000,-47.508797,107.11009,
2466000000,-47.630085,104.50211,
2468000000,-47.671482,101.77257,
2470000000,-47.659023,102.33791,
2472000000,-47.812424,97.796715,
2474000000,-47.786598,98.65229,
2476000000,-47.98188,93.899727,
2478000000,-47.5984,94.863106,
2480000000,-47.773071,93.230186,
2482000000,-47.656651,88.872429,
2484000000,-47.992588,87.847008,
2486000000,-47.481911,85.579834,
2488000000,-48.272331,81.314407,
2490000000,-47.995697,79.993858,
2492000000,-48.252205,79.402237,
2494000000,-48.474625,76.83387,
2496000000,-48.459129,75.156212,
2498000000,-48.705589,75.236748,
2500000000,-48.294239,69.207047,
2502000000,-48.657845,70.553642,
2504000000,-48.569653,67.367126,
2506000000,-48.754581,65.900169,
2508000000,-48.963894,63.633026,
2510000000,-49.216961,60.698212,
2512000000,-49.446491,59.183788,
2514000000,-49.208229,56.482189,
2516000000,-49.210976,55.662766,
2518000000,-49.521526,55.093544,
2520000000,-49.358345,52.380829,
2522000000,-49.265728,48.960888,
2524000000,-49.621651,48.318058,
2526000000,-49.626205,46.848598,
2528000000,-49.972233,44.581669,
2530000000,-50.493755,39.956059,
2532000000,-50.275627,35.72057,
2534000000,-50.386379,36.356419,
2536000000,-50.951023,38.336117,
2538000000,-51.024651,35.21191,
2540000000,-51.08102,35.655468,
2542000000,-51.336109,33.261898,
2544000000,-51.519444,35.509472,
2546000000,-51.361969,32.174484,
2548000000,-51.876888,31.248785,
2550000000,-51.688499,31.611744,
2552000000,-51.629707,29.360336,
2554000000,-52.310604,29.05654,
2556000000,-51.748573,25.495913,
2558000000,-52.130577,25.75518,
2560000000,-52.570206,22.232828,
2562000000,-52.497517,21.327225,
2564000000,-52.752754,20.176716,
2566000000,-52.641567,18.982201,
2568000000,-52.650269,15.863058,
2570000000,-52.816975,15.286476,
2572000000,-52.634815,15.994652,
2574000000,-53.950336,7.087676,
2576000000,-54.783291,6.5582104,
2578000000,-54.980213,7.4765096,
2580000000,-55.664307,12.150547,
2582000000,-56.097626,9.1309433,
2584000000,-56.132553,13.113796,
2586000000,-56.161636,17.552999,
2588000000,-56.767628,11.87411,
2590000000,-57.098728,14.074411,
2592000000,-56.743664,27.500431,
2594000000,-57.093578,21.014416,
2596000000,-56.492199,29.386982,
2598000000,-57.681961,31.278719,
2600000000,-55.443989,34.276455,
2602000000,-56.169289,35.441357,
2604000000,-54.896095,41.496918,
2606000000,-54.435509,34.909687,
2608000000,-53.827175,37.317364,
2610000000,-53.575737,34.25238,
2612000000,-52.974979,33.183308,
2614000000,-53.036167,30.432981,
2616000000,-52.434158,28.292284,
2618000000,-52.509468,26.86294,
2620000000,-51.862309,25.29458,
2622000000,-51.381844,22.495358,
2624000000,-51.821404,20.323374,
2626000000,-51.396252,15.380666,
2628000000,-51.6474,16.265856,
2630000000,-51.63401,9.7256632,
2632000000,-51.461334,9.5901699,
2634000000,-51.845451,4.2102633,
2636000000,-51.890446,3.9790463,
2638000000,-52.468357,6.6126966,
2640000000,-52.375599,6.7691336,
2642000000,-52.412319,5.9160404,
2644000000,-52.063892,3.3551979,
2646000000,-51.838875,3.1088116,
2648000000,-51.891277,0.25819486,
2650000000,-51.755978,-0.96823418,
2652000000,-52.371044,-1.5465322,
2654000000,-52.350475,-1.5823025,
2656000000,-52.329288,-0.52858853,
2658000000,-51.940403,-4.5470352,
2660000000,-52.266727,-5.6175847,
2662000000,-52.034859,-1.4044073,
2664000000,-51.544384,-2.9716892,
2666000000,-51.806362,-2.6335061,
2668000000,-51.254055,-4.3941393,
2670000000,-51.424805,-3.9918277,
2672000000,-50.972942,-8.9559669,
2674000000,-50.818832,-9.3508215,
2676000000,-51.0634,-9.5569153,
2678000000,-50.403473,-12.468855,
2680000000,-50.16703,-14.785395,
2682000000,-50.169144,-16.523481,
2684000000,-50.717136,-19.900415,
2686000000,-50.110973,-22.175196,
2688000000,-50.374382,-21.834114,
2690000000,-50.450649,-24.301157,
2692000000,-50.400066,-24.10611,
2694000000,-50.102436,-24.529261,
2696000000,-51.049664,-25.762604,
2698000000,-50.489574,-27.64329,
2700000000,-50.481148,-26.531525,
2702000000,-50.320206,-28.128326,
2704000000,-50.092781,-28.516125,
2706000000,-49.580513,-32.944309,
2708000000,-49.486916,-34.184505,
2710000000,-49.480644,-33.487484,
2712000000,-49.414181,-33.43866,
2714000000,-49.470154,-38.18259,
2716000000,-49.352985,-40.481094,
2718000000,-49.22179,-41.604023,
2720000000,-49.165005,-42.276882,
2722000000,-49.136036,-44.351994,
2724000000,-48.728119,-48.794552,
2726000000,-48.7826,-48.58049,
2728000000,-48.929825,-54.474209,
2730000000,-49.305149,-54.000229,
2732000000,-49.395458,-54.074306,
2734000000,-49.235683,-53.809872,
2736000000,-48.965664,-55.044476,
2738000000,-49.067913,-55.755898,
2740000000,-48.636482,-59.325302,
2742000000,-48.622387,-59.848446,
2744000000,-48.517231,-62.945602,
2746000000,-47.815887,-63.272522,
2748000000,-48.527206,-66.886734,
2750000000,-48.521301,-69.650642,
2752000000,-48.516418,-72.013954,
2754000000,-48.475163,-69.69091,
2756000000,-48.599342,-72.001816,
2758000000,-48.323601,-70.33374,
2760000000,-48.53775,-73.52697,
2762000000,-48.712345,-74.980782,
2764000000,-48.867268,-75.569618,
2766000000,-48.474422,-77.153381,
2768000000,-48.423222,-77.750847,
2770000000,-48.691303,-78.689125,
2772000000,-48.235115,-81.062157,
2774000000,-47.887966,-81.643211,
2776000000,-48.245705,-82.919266,
2778000000,-47.677967,-85.175476,
2780000000,-47.944382,-85.569557,
2782000000,-47.476341,-89.715477,
2784000000,-47.61433,-93.091537,
2786000000,-47.401432,-93.096527,
2788000000,-47.285625,-94.801094,
2790000000,-47.526394,-97.846985,
2792000000,-47.811615,-97.07373,
2794000000,-47.665257,-97.043167,
2796000000,-47.49667,-97.342918,
2798000000,-47.438782,-99.409172,
2800000000,-47.446995,-102.48316,
2802000000,-47.275169,-102.10919,
2804000000,-47.137424,-104.30296,
2806000000,-46.921654,-104.13839,
2808000000,-46.540451,-105.92879,
2810000000,-46.552166,-108.77363,
2812000000,-46.502579,-108.83839,
2814000000,-46.228245,-112.47453,
2816000000,-46.071274,-113.12519,
2818000000,-46.090546,-117.68628,
2820000000,-46.273422,-119.22645,
2822000000,-46.148933,-122.07537,
2824000000,-46.1245,-125.55837,
2826000000,-46.329124,-125.23771,
2828000000,-46.213589,-128.54123,
2830000000,-46.455021,-128.96402,
2832000000,-46.568298,-132.46075,
2834000000,-46.987293,-133.01849,
2836000000,-46.766781,-133.81178,
2838000000,-46.882851,-133.25673,
2840000000,-46.792484,-133.76427,
2842000000,-46.889618,-135.42766,
2844000000,-46.841885,-138.1969,
2846000000,-46.584465,-138.61475,
2848000000,-46.576347,-137.92696,
2850000000,-46.463699,-141.22639,
2852000000,-46.526108,-141.6776,
2854000000,-46.386795,-143.43813,
2856000000,-46.234455,-145.24496,
2858000000,-46.352417,-146.24681,
2860000000,-46.205574,-148.56322,
2862000000,-46.346199,-151.24004,
2864000000,-46.196358,-152.72572,
2866000000,-46.472942,-150.20447,
2868000000,-46.493404,-154.93474,
2870000000,-46.343132,-154.41927,
2872000000,-46.223991,-159.47681,
2874000000,-45.950951,-159.38918,
2876000000,-46.041908,-161.66472,
2878000000,-45.932384,-161.23064,
2880000000,-46.005493,-163.5248,
2882000000,-46.055248,-168.61359,
2884000000,-45.878643,-170.12001,
2886000000,-46.169704,-170.66768,
2888000000,-46.074638,-173.71991,
2890000000,-46.469872,-176.98505,
2892000000,-46.182102,-177.10585,
2894000000,-46.358288,-177.6385,
2896000000,-46.388622,-179.81711,
2898000000,-46.655903,178.58344,
2900000000,-46.803951,178.68448,
2902000000,-46.86964,177.96129,
2904000000,-46.724709,177.3992,
2906000000,-46.395393,174.11935,
2908000000,-46.590057,175.44942,
2910000000,-46.85524,173.75443,
2912000000,-46.868233,171.68959,
2914000000,-46.564678,171.84465,
2916000000,-46.499683,169.26428,
2918000000,-46.386993,168.39471,
2920000000,-46.36982,166.12061,
2922000000,-46.585396,164.73212,
2924000000,-46.440201,164.3708,
2926000000,-46.358204,161.90204,
2928000000,-46.504585,161.00461,
2930000000,-46.693008,160.02455,
2932000000,-46.885178,157.36119,
2934000000,-46.505291,158.04158,
2936000000,-46.655396,157.03116,
2938000000,-46.519516,155.48767,
2940000000,-46.620987,152.30528,
2942000000,-46.563427,153.40413,
2944000000,-46.579857,149.67744,
2946000000,-46.680523,149.9967,
2948000000,-46.69828,149.52344,
2950000000,-46.532097,149.2049,
2952000000,-46.316235,146.19766,
2954000000,-46.386559,144.21332,
2956000000,-46.357597,141.68909,
2958000000,-46.087021,139.42532,
2960000000,-45.856274,137.92638,
2962000000,-45.850937,136.16875,
2964000000,-45.969246,135.76668,
2966000000,-46.290554,134.22482,
2968000000,-46.154976,131.90723,
2970000000,-45.999477,131.0938,
2972000000,-45.753124,128.81212,
2974000000,-45.858608,126.65021,
2976000000,-46.023949,124.86963,
2978000000,-46.274433,124.33389,
2980000000,-46.180515,123.23508,
2982000000,-46.064281,123.21515,
2984000000,-46.214973,120.98913,
2986000000,-46.064682,118.24055,
2988000000,-45.930584,118.93306,
2990000000,-46.114838,116.68746,
2992000000,-45.834145,113.13882,
2994000000,-46.204163,113.0593,
2996000000,-46.172703,109.63191,
2998000000,-46.201359,111.07809,
3000000000,-46.563065,106.82697,
3002000000,-46.026405,106.23289,
3004000000,-46.396549,106.41985,
3006000000,-46.186733,104.12247,
3008000000,-45.996223,101.08125,
3010000000,-46.277027,102.08669,
3012000000,-46.159328,99.648277,
3014000000,-46.059128,97.807991,
3016000000,-45.875973,97.278809,
3018000000,-46.020626,93.872658,
3020000000,-46.046494,92.787239,
3022000000,-46.190765,89.614311,
3024000000,-46.012829,87.759102,
3026000000,-46.227104,87.81102,
3028000000,-46.347137,84.339577,
3030000000,-46.358429,85.260857,
3032000000,-46.286297,82.157349,
3034000000,-46.32354,79.322861,
3036000000,-46.653652,78.724617,
3038000000,-46.83812,77.184402,
3040000000,-47.217072,78.088127,
3042000000,-47.161835,76.912918,
3044000000,-47.145306,79.774048,
3046000000,-47.214588,76.192619,
3048000000,-46.946217,77.188194,
3050000000,-46.919327,74.359299,
3052000000,-46.658794,73.461647,
3054000000,-46.813538,71.370239,
3056000000,-46.491085,72.343674,
3058000000,-46.863121,69.433235,
3060000000,-46.570164,68.962112,
3062000000,-46.780811,67.05687,
3064000000,-46.628368,66.859772,
3066000000,-46.620045,64.70137,
3068000000,-46.757969,64.05764,
3070000000,-46.339817,61.573738,
3072000000,-46.406498,62.702995,
3074000000,-46.392693,60.447475,
3076000000,-46.313858,60.503933,
3078000000,-46.011009,59.266495,
3080000000,-46.221973,55.166431,
3082000000,-46.029953,54.199837,
3084000000,-46.007298,51.362808,
3086000000,-46.032017,50.231834,
3088000000,-46.140293,48.276714,
3090000000,-46.229187,47.125507,
3092000000,-46.154419,46.895844,
3094000000,-46.195602,46.209591,
3096000000,-45.998554,42.448856,
3098000000,-46.125454,41.425713,
3100000000,-46.024609,40.375912,
3102000000,-45.981544,38.075794,
3104000000,-45.717285,35.875599,
3106000000,-45.75808,35.783401,
3108000000,-46.0051,34.301399,
3110000000,-45.968521,30.403761,
3112000000,-45.913597,31.069017,
3114000000,-46.195187,26.415503,
3116000000,-45.957455,26.143412,
3118000000,-46.136715,25.607916,
3120000000,-46.003807,24.482519,
3122000000,-46.235291,21.044613,
3124000000,-46.14077,21.490297,
3126000000,-46.107033,19.442892,
3128000000,-46.108158,17.186989,
3130000000,-46.268044,15.883914,
3132000000,-46.638313,15.07157,
3134000000,-46.289589,13.162146,
3136000000,-46.249043,11.706687,
3138000000,-46.391491,10.463347,
3140000000,-46.105865,9.5379362,
3142000000,-46.091587,8.1074095,
3144000000,-45.980804,7.7537665,
3146000000,-45.960163,5.4439063,
3148000000,-45.9244,2.6627254,
3150000000,-46.104549,1.6568396,
3152000000,-45.957001,2.0881693,
3154000000,-46.186577,-1.8859359,
3156000000,-46.11908,-3.2966499,
3158000000,-45.770962,-5.0211782,
3160000000,-46.273922,-7.6305304,
3162000000,-46.08028,-6.5305252,
3164000000,-45.982853,-9.4901762,
3166000000,-46.248909,-9.2033472,
3168000000,-46.091824,-12.086091,
3170000000,-46.219448,-11.50287,
3172000000,-45.874268,-15.361085,
3174000000,-45.96154,-17.981068,
3176000000,-46.06015,-19.799065,
3178000000,-46.183266,-20.555332,
3180000000,-45.995762,-20.751499,
3182000000,-46.171726,-22.112101,
3184000000,-46.272938,-23.983166,
3186000000,-46.32024,-26.820366,
3188000000,-46.212452,-26.75437,
3190000000,-46.146305,-30.274958,
3192000000,-46.350555,-29.583881,
3194000000,-46.168301,-31.469961,
3196000000,-46.301178,-32.52491,
3198000000,-46.341576,-34.200424,
3200000000,-46.417831,-35.053257,
3202000000,-46.153011,-37.166424,
3204000000,-46.159222,-40.013672,
3206000000,-46.330608,-40.460701,
3208000000,-46.239315,-42.878899,
3210000000,-46.008068,-44.893471,
3212000000,-46.099205,-44.969551,
3214000000,-46.18932,-46.541908,
3216000000,-46.576481,-48.114193,
3218000000,-45.849522,-49.249889,
3220000000,-46.040405,-50.982494,
3222000000,-46.071354,-54.199596,
3224000000,-46.220306,-55.369564,
3226000000,-46.042858,-57.510391,
3228000000,-46.553654,-56.832573,
3230000000,-46.410431,-60.889923,
3232000000,-46.358276,-61.792442,
3234000000,-46.412895,-64.004578,
3236000000,-46.363003,-65.946381,
3238000000,-46.275982,-68.025673,
3240000000,-46.511002,-66.342369,
3242000000,-46.524601,-69.635376,
3244000000,-46.547474,-73.143784,
3246000000,-46.556442,-73.423195,
3248000000,-46.570511,-75.68222,
3250000000,-46.572144,-77.039619,
3252000000,-46.783073,-78.657135,
3254000000,-46.392067,-79.511589,
3256000000,-46.508682,-83.762383,
3258000000,-46.920918,-84.204224,
3260000000,-46.63871,-85.640068,
3262000000,-46.740997,-88.395439,
3264000000,-47.036392,-90.808708,
3266000000,-47.290573,-91.989159,
3268000000,-47.349678,-93.235069,
3270000000,-47.523548,-94.932198,
3272000000,-47.466141,-96.865234,
3274000000,-47.610405,-97.837021,
3276000000,-47.645905,-97.559029,
3278000000,-47.836121,-99.178741,
3280000000,-47.699184,-102.25916,
3282000000,-47.903801,-101.45617,
3284000000,-47.874622,-103.49836,
3286000000,-48.398045,-104.56167,
3288000000,-48.103428,-105.00813,
3290000000,-48.119396,-106.80804,
3292000000,-48.338047,-105.84093,
3294000000,-48.041229,-108.94186,
3296000000,-48.293003,-108.66805,
3298000000,-48.21661,-111.6032,
3300000000,-48.166946,-114.25867,
3302000000,-48.323765,-115.68824,
3304000000,-48.055374,-118.31808,
3306000000,-48.458298,-119.7506,
3308000000,-47.992138,-118.51706,
3310000000,-48.733784,-122.43077,
3312000000,-48.295979,-123.92969,
3314000000,-48.452488,-126.631,
3316000000,-48.992241,-126.50265,
3318000000,-48.659187,-127.17931,
3320000000,-49.052429,-127.42327,
3322000000,-49.084286,-129.14102,
3324000000,-48.967079,-131.81493,
3326000000,-49.099194,-134.80823,
3328000000,-48.973896,-133.96941,
3330000000,-49.578899,-133.75119,
3332000000,-49.407879,-136.73851,
3334000000,-49.903786,-137.55862,
3336000000,-49.643879,-137.29622,
3338000000,-49.84967,-140.95747,
3340000000,-49.749355,-140.67912,
3342000000,-50.649483,-143.17654,
3344000000,-50.302494,-140.86604,
3346000000,-50.79771,-144.4718,
3348000000,-50.396328,-143.02995,
3350000000,-50.376293,-143.8456,
3352000000,-50.109192,-144.60577,
3354000000,-50.894142,-146.67952,
3356000000,-50.757256,-145.79019,
3358000000,-50.634163,-144.90356,
3360000000,-50.870724,-149.14355,
3362000000,-50.481022,-148.12402,
3364000000,-50.415401,-153.97385,
3366000000,-50.814495,-152.8558,
3368000000,-51.270279,-152.31723,
3370000000,-50.886726,-152.45207,
3372000000,-50.872986,-155.3429,
3374000000,-50.538383,-155.77165,
3376000000,-50.76149,-157.85017,
3378000000,-51.269867,-159.2944,
3380000000,-51.124508,-159.60968,
3382000000,-51.58173,-159.9404,
3384000000,-51.096348,-163.1228,
3386000000,-52.00153,-165.82143,
3388000000,-51.376118,-162.12045,
3390000000,-52.046116,-167.48828,
3392000000,-51.831409,-166.79112,
3394000000,-52.095387,-167.31377,
3396000000,-52.207867,-166.70862,
3398000000,-52.078156,-167.9409,
3400000000,-51.893383,-173.89642,
3402000000,-52.268311,-170.75401,
3404000000,-52.280479,-173.29732,
3406000000,-52.50095,-173.01289,
3408000000,-52.45681,-176.83522,
3410000000,-52.916935,-170.42929,
3412000000,-53.081974,-166.94717,
3414000000,-52.797203,-166.99571,
3416000000,-52.310326,-168.73123,
3418000000,-52.378181,-172.85785,
3420000000,-53.033024,-171.30113,
3422000000,-52.522995,-173.89555,
3424000000,-52.095745,-173.84216,
3426000000,-52.432484,-172.98511,
3428000000,-52.172405,-175.08105,
3430000000,-51.888325,-174.64787,
3432000000,-51.806709,-177.5999,
3434000000,-51.717457,-178.49414,
3436000000,-51.570656,-177.29335,
3438000000,-51.73008,176.46193,
3440000000,-51.356167,-178.66466,
3442000000,-51.474949,179.32733,
3444000000,-51.908298,178.69371,
3446000000,-51.598026,177.95123,
3448000000,-51.598026,175.17545,
3450000000,-51.290516,173.11461,
3452000000,-51.279827,173.41142,
3454000000,-51.836681,176.15266,
3456000000,-51.080448,170.22404,
3458000000,-51.091194,167.63968,
3460000000,-51.252529,167.41304,
3462000000,-51.354771,169.37086,
3464000000,-51.305801,164.28288,
3466000000,-51.511692,165.74579,
3468000000,-51.891144,164.25522,
3470000000,-51.154243,162.71815,
3472000000,-51.70335,164.28363,
3474000000,-51.500416,163.63251,
3476000000,-51.283504,162.56992,
3478000000,-51.211231,162.64388,
3480000000,-50.681839,159.37038,
3482000000,-51.226563,158.70773,
3484000000,-50.820271,156.47873,
3486000000,-50.739246,155.87332,
3488000000,-51.340523,154.56281,
3490000000,-50.718407,153.29852,
3492000000,-50.970978,151.26465,
3494000000,-50.757431,151.6266,
3496000000,-50.246658,149.34259,
3498000000,-51.01305,149.02565,
3500000000,-50.617935,147.17813,
3502000000,-50.412354,146.42653,
3504000000,-50.710423,144.86313,
3506000000,-50.551022,145.33856,
3508000000,-50.216965,142.69971,
3510000000,-50.549133,142.66782,
3512000000,-50.142868,140.5554,
3514000000,-50.316933,138.71216,
3516000000,-50.002831,137.77835,
3518000000,-50.193115,135.66223,
3520000000,-50.162655,136.49413,
3522000000,-50.26408,132.27206,
3524000000,-50.097179,134.65591,
3526000000,-50.160904,126.58254,
3528000000,-49.865383,130.91924,
3530000000,-50.202637,128.04008,
3532000000,-49.724514,124.59749,
3534000000,-49.87719,126.86014,
3536000000,-49.672207,125.50842,
3538000000,-49.605484,125.63971,
3540000000,-49.316448,122.98622,
3542000000,-50.017502,120.09989,
3544000000,-49.785721,118.56124,
3546000000,-50.103836,118.1676,
3548000000,-49.534824,116.03475,
3550000000,-49.512615,114.34386,
3552000000,-49.372372,115.38347,
3554000000,-49.625729,111.34792,
3556000000,-49.776718,110.81843,
3558000000,-49.535061,109.03236,
3560000000,-49.429836,109.2362,
3562000000,-49.889568,107.34151,
3564000000,-49.230011,104.26793,
3566000000,-49.183643,101.12068,
3568000000,-49.116989,100.90385,
3570000000,-49.541134,97.87188,
3572000000,-49.445488,97.558235,
3574000000,-49.098545,95.711723,
3576000000,-49.690807,93.802261,
3578000000,-49.222061,91.626846,
3580000000,-49.312252,91.98716,
3582000000,-49.365952,90.178856,
3584000000,-49.14048,85.499367,
3586000000,-49.000748,88.040001,
3588000000,-49.087112,87.799011,
3590000000,-49.355869,83.580849,
3592000000,-49.351532,81.766541,
3594000000,-49.54533,82.962654,
3596000000,-49.494965,80.053169,
3598000000,-49.596912,78.992783,
3600000000,-49.645882,78.135933,
3602000000,-49.83268,76.748878,
3604000000,-49.542629,74.053131,
3606000000,-50.302711,73.975533,
3608000000,-50.042118,75.472321,
3610000000,-49.986027,72.972404,
3612000000,-49.84684,71.312004,
3614000000,-50.193825,70.480232,
3616000000,-50.184757,70.297401,
3618000000,-49.724007,67.250984,
3620000000,-50.111698,67.906281,
3622000000,-50.083572,65.253632,
3624000000,-49.686703,63.684486,
3626000000,-50.048687,64.766418,
3628000000,-49.899086,62.99205,
3630000000,-49.993999,60.706799,
3632000000,-49.809361,58.895744,
3634000000,-50.025311,62.125149,
3636000000,-50.07378,58.152615,
3638000000,-49.750118,56.269955,
3640000000,-49.683674,55.449944,
3642000000,-49.963856,54.344879,
3644000000,-49.478699,53.163792,
3646000000,-49.483025,51.88538,
3648000000,-49.518257,49.051929,
3650000000,-49.239853,50.205479,
3652000000,-49.262783,47.027054,
3654000000,-49.716568,46.122784,
3656000000,-49.523685,42.120728,
3658000000,-49.222683,40.457298,
3660000000,-49.752598,40.604111,
3662000000,-49.758263,36.969917,
3664000000,-49.836895,38.586128,
3666000000,-49.843628,37.173077,
3668000000,-49.994038,34.146633,
3670000000,-50.329678,33.365841,
3672000000,-49.642834,32.245415,
3674000000,-49.966957,31.416517,
3676000000,-50.127979,30.85442,
3678000000,-50.148769,31.077658,
3680000000,-50.209404,28.033918,
3682000000,-49.509209,28.300362,
3684000000,-49.666649,24.9512,
3686000000,-50.028992,24.402882,
3688000000,-49.920078,25.539762,
3690000000,-50.15704,20.014465,
3692000000,-49.549557,21.813698,
3694000000,-49.773109,19.031282,
3696000000,-49.715137,15.63602,
3698000000,-49.576965,15.248942,
3700000000,-49.923656,12.688476,
3702000000,-50.058395,16.466276,
3704000000,-49.807926,11.612565,
3706000000,-49.687515,9.1968918,
3708000000,-49.956486,8.9572229,
3710000000,-49.67503,5.2965813,
3712000000,-50.057083,4.7580028,
3714000000,-49.83844,3.9609399,
3716000000,-50.127636,1.61878,
3718000000,-49.812138,3.2070909,
3720000000,-50.074902,2.3938308,
3722000000,-50.056328,1.4937314,
3724000000,-50.473572,-2.2901149,
3726000000,-50.58102,-1.9735446,
3728000000,-50.194645,-4.8643527,
3730000000,-50.183056,-3.3294277,
3732000000,-50.153431,-5.1843901,
3734000000,-50.233582,-4.3595371,
3736000000,-50.289433,-9.0249262,
3738000000,-50.242222,-9.4320011,
3740000000,-50.317032,-10.165841,
3742000000,-50.506088,-10.546543,
3744000000,-50.567406,-12.220464,
3746000000,-50.618298,-17.389658,
3748000000,-50.615299,-15.222877,
3750000000,-50.563316,-13.067752,
3752000000,-50.623051,-16.982883,
3754000000,-50.552593,-16.900473,
3756000000,-50.730648,-19.620689,
3758000000,-50.754417,-17.932781,
3760000000,-50.493664,-21.480494,
3762000000,-50.342518,-21.346592,
3764000000,-50.601795,-22.857607,
3766000000,-50.576324,-22.2423,
3768000000,-50.95084,-23.334478,
3770000000,-50.723186,-26.254187,
3772000000,-50.706478,-27.385332,
3774000000,-50.314175,-27.595549,
3776000000,-50.469612,-30.710669,
3778000000,-50.249332,-30.95047,
3780000000,-50.515602,-30.263994,
3782000000,-50.689445,-34.144188,
3784000000,-50.375134,-32.164974,
3786000000,-50.394279,-35.91655,
3788000000,-50.307758,-32.954697,
3790000000,-50.321625,-32.265553,
3792000000,-50.568863,-35.897556,
3794000000,-50.701633,-40.185524,
3796000000,-50.546913,-40.141273,
3798000000,-50.375023,-41.449409,
3800000000,-50.396126,-42.92635,
3802000000,-50.337925,-44.463993,
3804000000,-50.44183,-47.268856,
3806000000,-50.405701,-47.406509,
3808000000,-50.436855,-47.702797,
3810000000,-50.206741,-49.435078,
3812000000,-50.522091,-51.262054,
3814000000,-50.560638,-54.820473,
3816000000,-50.825878,-49.639225,
3818000000,-50.528896,-51.179344,
3820000000,-50.552822,-50.503845,
3822000000,-50.460629,-54.785362,
3824000000,-50.533871,-53.350838,
3826000000,-50.530998,-58.343147,
3828000000,-50.581032,-58.066555,
3830000000,-50.346466,-57.640293,
3832000000,-50.039379,-59.249527,
3834000000,-50.235943,-57.926434,
3836000000,-50.101921,-61.453342,
3838000000,-50.774143,-63.838745,
3840000000,-50.185429,-63.943069,
3842000000,-50.252625,-62.361813,
3844000000,-50.342426,-66.58136,
3846000000,-50.258156,-66.70993,
3848000000,-50.378979,-68.86969,
3850000000,-50.197803,-70.545868,
3852000000,-50.357571,-69.695358,
3854000000,-50.039745,-74.632339,
3856000000,-50.222073,-71.574623,
3858000000,-50.513359,-72.81369,
3860000000,-50.076817,-76.556885,
3862000000,-50.209808,-75.538536,
3864000000,-50.231968,-77.358299,
3866000000,-50.560043,-79.066101,
3868000000,-50.207191,-79.276703,
3870000000,-50.057899,-80.842651,
3872000000,-50.098064,-82.467995,
3874000000,-50.044865,-83.301292,
3876000000,-49.909653,-82.855682,
3878000000,-50.378666,-84.303436,
3880000000,-50.155148,-86.574303,
3882000000,-49.963806,-89.787048,
3884000000,-49.990608,-86.859627,
3886000000,-49.861973,-89.62513,
3888000000,-50.18597,-93.779922,
3890000000,-49.953285,-89.314133,
3892000000,-50.227863,-92.13739,
3894000000,-49.76638,-92.892227,
3896000000,-49.643421,-95.819717,
3898000000,-50.004337,-97.330879,
3900000000,-49.36734,-99.664429,
3902000000,-49.884357,-100.13918,
3904000000,-49.729156,-102.08561,
3906000000,-50.019821,-104.34115,
3908000000,-49.614693,-102.60981,
3910000000,-49.418407,-104.61103,
3912000000,-50.411472,-106.61659,
3914000000,-49.780117,-106.66078,
3916000000,-49.480701,-107.32764,
3918000000,-49.729877,-108.95705,
3920000000,-49.830208,-108.96975,
3922000000,-49.766182,-111.99574,
3924000000,-49.771988,-114.25659,
3926000000,-49.876705,-112.63998,
3928000000,-49.252968,-112.38239,
3930000000,-49.64146,-114.59663,
3932000000,-50.00864,-115.71373,
3934000000,-49.598274,-116.5321,
3936000000,-49.407478,-118.26656,
3938000000,-49.838573,-121.11357,
3940000000,-50.100414,-124.45613,
3942000000,-49.643513,-124.04875,
3944000000,-49.892418,-124.28122,
3946000000,-50.264153,-126.9745,
3948000000,-50.097393,-125.17854,
3950000000,-50.220612,-129.55789,
3952000000,-49.720676,-128.24036,
3954000000,-49.335197,-131.97058,
3956000000,-49.821972,-130.37132,
3958000000,-49.668232,-131.12437,
3960000000,-49.638699,-129.87909,
3962000000,-50.196178,-133.08534,
3964000000,-49.610363,-134.91763,
3966000000,-49.715996,-134.34311,
3968000000,-49.725227,-135.07375,
3970000000,-49.732151,-136.54842,
3972000000,-49.793354,-137.2695,
3974000000,-49.770771,-139.14253,
3976000000,-49.628529,-137.8167,
3978000000,-49.462067,-140.63908,
3980000000,-49.161469,-140.24564,
3982000000,-49.074661,-142.32899,
3984000000,-49.26614,-141.83344,
3986000000,-48.977112,-142.70334,
3988000000,-49.277275,-144.90405,
3990000000,-48.859653,-146.48602,
3992000000,-48.973583,-146.63887,
3994000000,-48.686211,-150.16681,
3996000000,-49.071507,-148.74689,
3998000000,-48.651394,-148.40234,
4000000000,-48.416874,-148.47722,
4002000000,-49.065002,-151.11823,
4004000000,-48.914654,-152.39928,
4006000000,-49.077576,-154.17578,
4008000000,-48.782608,-154.61143,
4010000000,-48.833141,-157.32718,
4012000000,-48.765697,-156.41409,
4014000000,-48.518524,-159.03557,
4016000000,-48.576553,-160.10107,
4018000000,-48.674961,-162.53822,
4020000000,-48.454597,-165.34586,
4022000000,-48.512718,-165.81041,
4024000000,-48.266308,-166.41148,
4026000000,-48.329498,-166.12181,
4028000000,-48.330914,-168.74551,
4030000000,-48.218964,-170.25893,
4032000000,-48.041592,-170.06058,
4034000000,-48.00045,-173.5965,
4036000000,-48.058743,-174.08353,
4038000000,-47.958389,-175.29329,
4040000000,-47.806675,-176.07761,
4042000000,-47.573559,179.36629,
4044000000,-47.646088,179.41527,
4046000000,-47.342628,-178.66882,
4048000000,-47.413506,178.29274,
4050000000,-47.316689,177.28821,
4052000000,-47.50156,175.16986,
4054000000,-47.079254,174.67085,
4056000000,-47.17799,173.26601,
4058000000,-47.065762,171.358,
4060000000,-46.714409,170.42601,
4062000000,-46.675583,167.23096,
4064000000,-46.699406,167.3112,
4066000000,-46.929604,165.03796,
4068000000,-47.055298,162.06508,
4070000000,-46.862171,164.52634,
4072000000,-46.76989,164.92799,
4074000000,-46.716068,159.08125,
4076000000,-46.8013,159.42157,
4078000000,-46.508343,158.01201,
4080000000,-46.808971,156.55865,
4082000000,-46.587387,153.22162,
4084000000,-46.735931,153.88896,
4086000000,-46.447586,150.99164,
4088000000,-46.263802,150.04469,
4090000000,-45.988968,151.8372,
4092000000,-46.314774,149.00136,
4094000000,-46.265194,147.89503,
4096000000,-46.359585,146.48984,
4098000000,-45.877342,144.37126,
4100000000,-46.42865,142.98399,
4102000000,-46.006165,143.25497,
4104000000,-46.217617,138.82675,
4106000000,-45.746479,137.72432,
4108000000,-45.791309,137.27298,
4110000000,-45.919655,136.02702,
4112000000,-45.466663,136.28867,
4114000000,-45.99847,132.82407,
4116000000,-45.706169,130.19974,
4118000000,-45.909805,130.20746,
4120000000,-45.560032,129.12057,
4122000000,-45.986988,126.76979,
4124000000,-45.890675,125.68554,
4126000000,-45.540989,123.33322,
4128000000,-45.77935,122.11544,
4130000000,-45.852257,121.60023,
4132000000,-45.577187,119.91094,
4134000000,-45.7589,118.82331,
4136000000,-46.049767,116.02344,
4138000000,-45.821964,115.97256,
4140000000,-45.898232,114.76767,
4142000000,-45.648872,114.05874,
4144000000,-45.403511,112.41698,
4146000000,-45.586014,110.96803,
4148000000,-45.536915,110.7142,
4150000000,-45.396564,108.49811,
4152000000,-45.557838,106.51111,
4154000000,-45.356129,104.61897,
4156000000,-45.539913,103.05952,
4158000000,-45.376118,103.05637,
4160000000,-45.115013,99.554123,
4162000000,-45.443111,99.23159,
4164000000,-45.284092,97.908813,
4166000000,-45.546867,94.304543,
4168000000,-45.215519,93.92627,
4170000000,-45.174618,93.56617,
4172000000,-45.09893,91.614418,
4174000000,-44.90239,90.235252,
4176000000,-44.885151,89.505234,
4178000000,-44.965118,88.439598,
4180000000,-44.802895,85.396919,
4182000000,-44.760849,83.435684,
4184000000,-44.954239,81.603035,
4186000000,-44.814281,80.427071,
4188000000,-45.199226,79.382797,
4190000000,-44.732132,75.140892,
4192000000,-44.86961,76.370972,
4194000000,-44.740513,73.880455,
4196000000,-45.018814,73.758698,
4198000000,-44.569931,71.266266,
4200000000,-44.599995,69.658516,
4202000000,-44.601936,68.099701,
4204000000,-44.593792,68.374947,
4206000000,-44.802876,65.966293,
4208000000,-44.358707,63.598507,
4210000000,-44.525333,62.993729,
4212000000,-44.680119,62.06218,
4214000000,-44.585144,60.185764,
4216000000,-44.801151,59.012512,
4218000000,-44.485954,57.477711,
4220000000,-44.549038,56.090935,
4222000000,-44.765602,54.702194,
4224000000,-44.854816,53.5387,
4226000000,-44.750607,52.317585,
4228000000,-44.525509,51.585678,
4230000000,-44.485435,48.072727,
4232000000,-44.500729,46.443283,
4234000000,-44.330364,44.547085,
4236000000,-44.652149,43.891426,
4238000000,-44.484848,42.116844,
4240000000,-44.472195,41.361065,
4242000000,-44.526173,38.602779,
4244000000,-44.520924,36.872849,
4246000000,-44.812981,34.832558,
4248000000,-44.4403,33.439213,
4250000000,-44.570637,33.435471,
4252000000,-44.820534,30.951603,
4254000000,-44.654087,30.282139,
4256000000,-44.675716,28.359362,
4258000000,-44.693188,26.517771,
4260000000,-44.847198,25.777752,
4262000000,-44.771984,24.551567,
4264000000,-45.060001,22.707516,
4266000000,-45.162239,19.967134,
4268000000,-44.653305,18.404581,
4270000000,-44.867699,18.369991,
4272000000,-44.850864,15.460706,
4274000000,-44.7346,13.943248,
4276000000,-44.803028,12.673615,
4278000000,-44.880161,11.880288,
4280000000,-44.66861,8.6129189,
4282000000,-45.094391,6.9347672,
4284000000,-44.84251,7.1734805,
4286000000,-44.922863,4.5380402,
4288000000,-44.532673,3.2489481,
4290000000,-44.720573,1.726326,
4292000000,-44.511467,-0.40334767,
4294000000,-44.969421,-2.9911716,
4296000000,-44.858086,-4.5256,
4298000000,-44.742554,-5.0978703,
4300000000,-44.947529,-7.1695867,
4302000000,-44.543419,-9.9848442,
4304000000,-44.916771,-11.137266,
4306000000,-44.729359,-11.927229,
4308000000,-44.80687,-13.078582,
4310000000,-44.830437,-14.268464,
4312000000,-44.661106,-18.969856,
4314000000,-44.4188,-17.799664,
4316000000,-44.693954,-20.297329,
4318000000,-44.550678,-20.795248,
4320000000,-44.57848,-23.883001,
4322000000,-44.76437,-25.594263,
4324000000,-44.606197,-28.670765,
4326000000,-44.405647,-28.379097,
4328000000,-44.540966,-31.510607,
4330000000,-44.67778,-32.488277,
4332000000,-44.897701,-33.173004,
4334000000,-44.797916,-35.929268,
4336000000,-44.599087,-37.060677,
4338000000,-44.884148,-38.792671,
4340000000,-44.835854,-38.346832,
4342000000,-44.834724,-40.337791,
4344000000,-44.827248,-42.642624,
4346000000,-44.677563,-42.341484,
4348000000,-44.910061,-44.496685,
4350000000,-44.669285,-44.733894,
4352000000,-44.746315,-45.284866,
4354000000,-44.740585,-48.243282,
4356000000,-44.5728,-49.60276,
4358000000,-44.660889,-51.282009,
4360000000,-44.726574,-51.207581,
4362000000,-44.781242,-53.016163,
4364000000,-44.936695,-54.279949,
4366000000,-44.680874,-54.923016,
4368000000,-44.699059,-55.843571,
4370000000,-44.532196,-57.787064,
4372000000,-44.721222,-59.221676,
4374000000,-44.706078,-59.568497,
4376000000,-44.849911,-60.543625,
4378000000,-44.922447,-61.301563,
4380000000,-44.779381,-63.823322,
4382000000,-44.814526,-63.253086,
4384000000,-44.902943,-64.219894,
4386000000,-44.89526,-65.207664,
4388000000,-44.852436,-66.94973,
4390000000,-44.624676,-68.730721,
4392000000,-44.90593,-67.92144,
4394000000,-44.826374,-70.073418,
4396000000,-44.626957,-71.203041,
4398000000,-44.840782,-72.357948,
4400000000,-44.878868,-75.23159,
4402000000,-45.00243,-75.209824,
4404000000,-44.822502,-76.939354,
4406000000,-45.018528,-78.107246,
4408000000,-45.105381,-80.325539,
4410000000,-44.771347,-80.431961,
4412000000,-45.054626,-82.823654,
4414000000,-45.176422,-82.398689,
4416000000,-45.094917,-85.018074,
4418000000,-44.960175,-85.210365,
4420000000,-45.055393,-86.242851,
4422000000,-45.16283,-87.147278,
4424000000,-45.234001,-89.027245,
4426000000,-45.058231,-91.87571,
4428000000,-45.304913,-92.149025,
4430000000,-45.257374,-93.28434,
4432000000,-45.567944,-94.050575,
4434000000,-45.431145,-94.660805,
4436000000,-45.323959,-95.626923,
4438000000,-45.415241,-94.98175,
4440000000,-45.397091,-98.468132,
4442000000,-45.185299,-101.29157,
4444000000,-45.329746,-101.56592,
4446000000,-45.373573,-101.59328,
4448000000,-45.173496,-102.82227,
4450000000,-45.11359,-105.05775,
4452000000,-45.559799,-108.01437,
4454000000,-45.711132,-108.48596,
4456000000,-45.299789,-108.89701,
4458000000,-45.440289,-113.08751,
4460000000,-45.321495,-114.2176,
4462000000,-45.312183,-114.72495,
4464000000,-45.271919,-117.71421,
4466000000,-45.417225,-118.84937,
4468000000,-45.598515,-121.93588,
4470000000,-45.401836,-123.24637,
4472000000,-45.592834,-125.66737,
4474000000,-45.532627,-127.61904,
4476000000,-45.72448,-129.08026,
4478000000,-45.840736,-129.63901,
4480000000,-45.889771,-133.17419,
4482000000,-46.173462,-132.81422,
4484000000,-45.810753,-136.52232,
4486000000,-46.326954,-136.43402,
4488000000,-46.368481,-137.22296,
4490000000,-46.297588,-139.1436,
4492000000,-46.390511,-141.27986,
4494000000,-46.284897,-142.65604,
4496000000,-46.493404,-143.10956,
4498000000,-46.580963,-144.67641,
4500000000,-46.673092,-146.25365,
4502000000,-46.66848,-148.60056,
4504000000,-46.665573,-151.07063,
4506000000,-46.397671,-150.66415,
4508000000,-46.807446,-153.67757,
4510000000,-46.93824,-154.12827,
4512000000,-46.813816,-156.45709,
4514000000,-47.008614,-156.17784,
4516000000,-46.857414,-158.79742,
4518000000,-47.11335,-159.57637,
4520000000,-47.032867,-160.97369,
4522000000,-47.124092,-164.24059,
4524000000,-47.093674,-164.24849,
4526000000,-46.982224,-167.10834,
4528000000,-46.978176,-166.40909,
4530000000,-47.072895,-169.43677,
4532000000,-47.245052,-170.34373,
4534000000,-47.031681,-171.77502,
4536000000,-46.939789,-173.6924,
4538000000,-47.361732,-176.05586,
4540000000,-47.312336,-177.74065,
4542000000,-47.270962,-178.71671,
4544000000,-47.380714,176.31494,
4546000000,-47.326271,179.03915,
4548000000,-47.27903,175.91693,
4550000000,-47.315128,174.2877,
4552000000,-47.171265,171.57623,
4554000000,-47.167892,169.59402,
4556000000,-47.447392,167.16046,
4558000000,-47.455734,166.548,
4560000000,-47.603992,162.80275,
4562000000,-47.77454,161.26942,
4564000000,-47.79871,161.36009,
4566000000,-48.167744,161.63171,
4568000000,-48.067471,154.60892,
4570000000,-48.271332,155.69519,
4572000000,-48.555981,154.37891,
4574000000,-48.550026,151.56743,
4576000000,-49.015434,148.15268,
4578000000,-48.799629,149.89816,
4580000000,-49.067345,149.16214,
4582000000,-48.977654,148.26649,
4584000000,-49.120991,146.02388,
4586000000,-48.808167,145.07652,
4588000000,-49.232574,145.80293,
4590000000,-49.472641,142.47919,
4592000000,-49.360058,141.85172,
4594000000,-49.494053,139.56569,
4596000000,-49.818436,139.72467,
4598000000,-49.721565,137.0965,
4600000000,-49.578934,133.91263,
4602000000,-50.468426,134.07199,
4604000000,-49.752594,131.33609,
4606000000,-49.431633,129.98639,
4608000000,-49.875599,130.02826,
4610000000,-49.975407,129.40627,
4612000000,-50.232849,124.95215,
4614000000,-50.028919,124.68195,
4616000000,-50.342022,126.14447,
4618000000,-50.477226,121.76582,
4620000000,-50.605766,117.77554,
4622000000,-50.256634,120.0254,
4624000000,-50.495644,116.08231,
4626000000,-51.438572,115.33385,
4628000000,-51.705086,116.10757,
4630000000,-51.279987,116.50571,
4632000000,-51.530014,112.45013,
4634000000,-51.37751,111.24642,
4636000000,-51.839985,110.42679,
4638000000,-51.162991,107.98935,
4640000000,-52.03548,112.47222,
4642000000,-51.966099,109.12508,
4644000000,-51.841358,109.80402,
4646000000,-52.590366,108.11368,
4648000000,-52.494034,108.07471,
4650000000,-52.4132,108.10921,
4652000000,-52.737247,105.46407,
4654000000,-52.278404,106.76012,
4656000000,-52.32835,101.95472,
4658000000,-52.258289,101.37904,
4660000000,-52.828136,97.115456,
4662000000,-52.799679,99.061127,
4664000000,-52.647259,98.603241,
4666000000,-52.620647,96.426025,
4668000000,-52.922379,94.786644,
4670000000,-53.141354,94.329376,
4672000000,-53.087101,90.592476,
4674000000,-52.718357,90.294411,
4676000000,-52.659973,85.556885,
4678000000,-53.431789,87.175102,
4680000000,-52.733353,85.525726,
4682000000,-53.239323,82.470871,
4684000000,-53.712269,83.710541,
4686000000,-53.447475,78.103928,
4688000000,-53.061447,75.947975,
4690000000,-53.719273,77.830696,
4692000000,-54.509003,78.077888,
4694000000,-53.477081,77.255966,
4696000000,-53.949535,77.271126,
4698000000,-53.67519,75.353577,
4700000000,-53.049858,74.709541,
4702000000,-53.535542,78.949409,
4704000000,-53.139164,76.368675,
4706000000,-53.031689,75.455643,
4708000000,-53.415661,73.560234,
4710000000,-53.21727,69.849449,
4712000000,-52.927116,72.710449,
4714000000,-53.748497,65.516838,
4716000000,-53.462555,65.355614,
4718000000,-52.597973,67.265213,
4720000000,-52.531513,67.218071,
4722000000,-52.821678,65.17971,
4724000000,-51.804386,64.960693,
4726000000,-51.522354,60.925335,
4728000000,-51.316273,58.9203,
4730000000,-51.05254,55.202847,
4732000000,-50.882961,49.709881,
4734000000,-50.901577,46.497128,
4736000000,-50.98716,43.414867,
4738000000,-51.208523,42.814938,
4740000000,-50.93573,40.6455,
4742000000,-51.606853,39.224174,
4744000000,-50.882862,34.587337,
4746000000,-50.735054,31.953903,
4748000000,-50.66835,33.912407,
4750000000,-50.340458,31.171543,
4752000000,-50.249065,27.284279,
4754000000,-49.806698,22.267206,
4756000000,-49.414909,19.047804,
4758000000,-49.841389,15.187932,
4760000000,-49.084122,10.904524,
4762000000,-49.371853,9.4114256,
4764000000,-49.251945,5.1053128,
4766000000,-48.583683,-0.38920867,
4768000000,-48.965279,-5.0688868,
4770000000,-48.958004,-4.8172321,
4772000000,-48.862957,-13.404505,
4774000000,-48.707394,-14.112887,
4776000000,-48.475983,-18.866468,
4778000000,-48.578537,-22.864466,
4780000000,-48.362701,-26.204767,
4782000000,-48.259632,-28.626104,
4784000000,-48.279915,-30.415092,
4786000000,-48.237591,-34.639709,
4788000000,-47.973404,-38.20293,
4790000000,-47.69669,-43.036621,
4792000000,-47.304825,-44.471062,
4794000000,-47.733242,-47.429562,
4796000000,-47.471046,-52.563511,
4798000000,-47.171154,-54.103085,
4800000000,-46.695282,-57.367641,
4802000000,-46.594425,-61.792839,
4804000000,-46.270473,-65.13932,
4806000000,-46.116798,-71.763931,
4808000000,-46.244629,-73.496422,
4810000000,-46.15044,-75.681976,
4812000000,-45.950085,-80.721497,
4814000000,-45.81192,-86.56958,
4816000000,-45.750069,-88.758797,
4818000000,-45.483845,-91.744751,
4820000000,-45.330166,-95.432724,
4822000000,-45.209629,-99.030823,
4824000000,-45.134644,-102.52889,
4826000000,-44.773335,-106.77348,
4828000000,-44.912659,-110.53738,
4830000000,-45.102192,-114.66075,
4832000000,-44.635887,-116.8873,
4834000000,-44.689289,-122.5334,
4836000000,-44.714275,-124.14772,
4838000000,-44.740044,-126.12653,
4840000000,-44.703815,-129.79384,
4842000000,-44.637691,-131.86301,
4844000000,-44.309216,-133.78601,
4846000000,-43.955467,-136.22697,
4848000000,-43.970493,-140.24359,
4850000000,-44.02084,-143.76669,
4852000000,-43.428871,-146.35355,
4854000000,-43.743614,-150.53961,
4856000000,-43.482655,-153.86452,
4858000000,-43.248512,-157.02443,
4860000000,-43.423584,-159.91222,
4862000000,-43.470119,-161.88913,
4864000000,-43.383945,-165.40236,
4866000000,-43.192295,-165.98643,
4868000000,-43.20776,-169.43492,
4870000000,-43.136219,-171.34366,
4872000000,-42.988529,-172.03482,
4874000000,-42.947083,-175.40599,
4876000000,-42.793716,-176.42154,
4878000000,-42.485371,-179.57808,
4880000000,-42.324619,178.02322,
4882000000,-42.400124,174.50157,
4884000000,-42.414413,172.35083,
4886000000,-42.07856,170.75629,
4888000000,-42.017715,168.98796,
4890000000,-41.877625,166.38449,
4892000000,-41.628033,164.68854,
4894000000,-41.65546,161.99976,
4896000000,-41.478237,159.15047,
4898000000,-41.415585,159.84653,
4900000000,-41.21637,157.16959,
4902000000,-41.10693,153.58005,
4904000000,-40.667992,151.62621,
4906000000,-40.533077,149.47881,
4908000000,-40.503334,146.57602,
4910000000,-40.435539,144.05658,
4912000000,-40.238213,141.60423,
4914000000,-40.080372,140.33484,
4916000000,-40.001591,137.25734,
4918000000,-40.014927,134.89432,
4920000000,-39.702126,132.41823,
4922000000,-39.838154,130.64018,
4924000000,-39.562992,128.54907,
4926000000,-39.598072,125.63527,
4928000000,-39.560047,122.80657,
4930000000,-39.470917,119.72986,
4932000000,-39.531944,118.36887,
4934000000,-39.287167,117.26746,
4936000000,-39.412491,115.78556,
4938000000,-39.257107,113.92198,
4940000000,-39.283073,111.32479,
4942000000,-39.073399,109.76686,
4944000000,-39.176479,107.75147,
4946000000,-39.03936,106.7848,
4948000000,-39.03804,104.32597,
4950000000,-38.850681,101.69093,
4952000000,-38.840946,99.909172,
4954000000,-38.837643,98.780174,
4956000000,-38.65929,97.016502,
4958000000,-38.489414,94.97332,
4960000000,-38.487186,93.738327,
4962000000,-38.446148,91.664848,
4964000000,-38.274952,90.796951,
4966000000,-38.166016,88.582016,
4968000000,-38.09737,86.095001,
4970000000,-37.990814,83.527718,
4972000000,-38.048065,82.820297,
4974000000,-37.978085,80.542282,
4976000000,-37.814411,79.651543,
4978000000,-37.770958,77.081314,
4980000000,-37.692348,75.565781,
4982000000,-37.588711,74.411575,
4984000000,-37.599461,72.204865,
4986000000,-37.63847,70.584969,
4988000000,-37.460236,69.507561,
4990000000,-37.419464,66.297043,
4992000000,-37.281986,65.302086,
4994000000,-37.257519,62.770493,
4996000000,-37.18816,60.002823,
4998000000,-37.148548,58.622059,
5000000000,-37.172974,55.610306,
5002000000,-37.274292,54.610596,
5004000000,-37.193752,52.714111,
5006000000,-37.191666,50.760712,
5008000000,-37.270378,49.171497,
5010000000,-37.202034,46.877281,
5012000000,-37.286522,45.880554,
5014000000,-37.314072,43.782135,
5016000000,-37.187515,42.180431,
5018000000,-37.289906,41.545582,
5020000000,-37.22847,39.664063,
5022000000,-37.20314,38.617764,
5024000000,-37.156898,36.582367,
5026000000,-36.989418,34.730339,
5028000000,-37.022301,32.770485,
5030000000,-36.999115,29.89399,
5032000000,-37.020931,27.912462,
5034000000,-36.951286,25.236485,
5036000000,-36.943317,23.828682,
5038000000,-37.047344,21.385544,
5040000000,-37.03521,20.052284,
5042000000,-37.101059,18.117577,
5044000000,-37.071899,16.111282,
5046000000,-36.973289,14.351128,
5048000000,-37.145576,12.626833,
5050000000,-37.117733,11.8688,
5052000000,-37.022392,8.9604139,
5054000000,-37.006996,6.9905033,
5056000000,-36.990562,4.9186859,
5058000000,-36.963089,3.0302052,
5060000000,-37.020931,1.3211597,
5062000000,-37.082855,-0.81135094,
5064000000,-37.073162,-3.4253454,
5066000000,-37.087261,-5.3510265,
5068000000,-37.17033,-7.1685586,
5070000000,-37.268017,-8.7255926,
5072000000,-37.292278,-9.8875446,
5074000000,-37.339035,-11.854017,
5076000000,-37.387493,-13.761528,
5078000000,-37.35099,-15.488103,
5080000000,-37.469471,-17.107929,
5082000000,-37.607185,-18.577864,
5084000000,-37.632744,-20.317354,
5086000000,-37.828388,-20.848927,
5088000000,-37.803192,-21.996841,
5090000000,-38.032349,-22.583443,
5092000000,-38.245922,-21.953325,
5094000000,-38.24482,-22.851885,
5096000000,-38.118004,-23.688793,
5098000000,-38.13353,-24.260555,
5100000000,-38.042,-24.221653,
5102000000,-37.982327,-25.387957,
5104000000,-37.95364,-25.899965,
5106000000,-37.971004,-26.802462,
5108000000,-37.977398,-29.02717,
5110000000,-37.89785,-29.923021,
5112000000,-37.749706,-32.047642,
5114000000,-37.857475,-33.247833,
5116000000,-37.863113,-33.570042,
5118000000,-37.778019,-34.92178,
5120000000,-37.660736,-36.941444,
5122000000,-37.671822,-37.8904,
5124000000,-37.619537,-40.061932,
5126000000,-37.542282,-40.647556,
5128000000,-37.592812,-43.211258,
5130000000,-37.447056,-44.365181,
5132000000,-37.489758,-46.817059,
5134000000,-37.492882,-47.669411,
5136000000,-37.425941,-49.92181,
5138000000,-37.324898,-50.720036,
5140000000,-37.244831,-52.345181,
5142000000,-37.231308,-54.354343,
5144000000,-37.193558,-56.21748,
5146000000,-37.20842,-57.331398,
5148000000,-37.137283,-59.732853,
5150000000,-37.00771,-60.757622,
5152000000,-37.038277,-62.863674,
5154000000,-36.898632,-64.623001,
5156000000,-36.739403,-67.181908,
5158000000,-36.647621,-68.002129,
5160000000,-36.615627,-70.01638,
5162000000,-36.552662,-71.756714,
5164000000,-36.401363,-74.450157,
5166000000,-36.52491,-77.04937,
5168000000,-36.330635,-78.673706,
5170000000,-36.342896,-80.985229,
5172000000,-36.292389,-81.553993,
5174000000,-36.239044,-83.944969,
5176000000,-36.121937,-85.12532,
5178000000,-36.074627,-87.058525,
5180000000,-35.932632,-88.689026,
5182000000,-35.860935,-91.204208,
5184000000,-35.683014,-92.949394,
5186000000,-35.477158,-95.885796,
5188000000,-35.418167,-97.893738,
5190000000,-35.362877,-99.590187,
5192000000,-35.510956,-102.17262,
5194000000,-35.31609,-105.09869,
5196000000,-35.349876,-106.86944,
5198000000,-35.437668,-108.1048,
5200000000,-35.448807,-110.50478,
5202000000,-35.523575,-112.6097,
5204000000,-35.418388,-113.90684,
5206000000,-35.403839,-115.27447,
5208000000,-35.342274,-117.19196,
5210000000,-35.335556,-118.07947,
5212000000,-35.231853,-119.99252,
5214000000,-35.132145,-121.86743,
5216000000,-35.115372,-124.49564,
5218000000,-35.016392,-126.30684,
5220000000,-34.91943,-128.54198,
5222000000,-34.927479,-130.74916,
5224000000,-34.910999,-133.39091,
5226000000,-34.967098,-135.57904,
5228000000,-35.002022,-138.17589,
5230000000,-35.030827,-140.33379,
5232000000,-35.092503,-141.87076,
5234000000,-35.161236,-144.21419,
5236000000,-35.195477,-146.33286,
5238000000,-35.309868,-148.12143,
5240000000,-35.256992,-148.94556,
5242000000,-35.366673,-151.34727,
5244000000,-35.356598,-152.89604,
5246000000,-35.405075,-153.75459,
5248000000,-38.488411,-178.2247,
5250000000,-38.717052,179.62404,
5252000000,-38.757259,178.03421,
5254000000,-38.705261,174.57864,
5256000000,-38.91729,173.39746,
5258000000,-39.091503,170.77287,
5260000000,-39.200821,169.09634,
5262000000,-39.393745,168.22609,
5264000000,-39.554531,166.67258,
5266000000,-39.527096,165.54655,
5268000000,-39.659248,163.70915,
5270000000,-39.790054,161.92822,
5272000000,-39.564632,160.01521,
5274000000,-39.969135,159.06757,
5276000000,-39.897484,157.66339,
5278000000,-39.882847,155.39622,
5280000000,-40.007069,154.26129,
5282000000,-40.1549,152.93472,
5284000000,-40.332348,149.83475,
5286000000,-40.419846,148.70279,
5288000000,-40.549931,148.59946,
5290000000,-40.866508,146.9709,
5292000000,-40.746323,145.76529,
5294000000,-40.892773,145.20212,
5296000000,-41.113197,144.12451,
5298000000,-41.134186,144.46484,
5300000000,-41.096844,142.50101,
5302000000,-41.041065,141.32396,
5304000000,-41.25396,141.55806,
5306000000,-41.209309,141.41025,
5308000000,-41.179161,140.01936,
5310000000,-40.890003,137.93716,
5312000000,-40.982685,137.27094,
5314000000,-40.910557,135.2867,
5316000000,-40.754375,133.87512,
5318000000,-40.889732,132.84407,
5320000000,-40.772121,129.84111,
5322000000,-40.763783,128.68073,
5324000000,-40.871288,127.84206,
5326000000,-40.931057,125.50098,
5328000000,-40.860344,124.19498,
5330000000,-40.997826,123.75907,
5332000000,-40.942627,120.46445,
5334000000,-41.001293,119.97857,
5336000000,-40.87851,117.33826,
5338000000,-40.980705,115.54839,
5340000000,-41.116573,114.68289,
5342000000,-41.366581,112.45898,
5344000000,-41.264687,110.61013,
5346000000,-41.47023,110.85123,
5348000000,-41.408005,108.45326,
5350000000,-41.626972,107.60442,
5352000000,-41.6684,105.8746,
5354000000,-41.741638,104.55692,
5356000000,-42.06171,103.7972,
5358000000,-41.996887,103.22765,
5360000000,-42.289776,102.217,
5362000000,-42.353634,102.23315,
5364000000,-42.074627,101.10878,
5366000000,-42.009808,99.770988,
5368000000,-41.942272,98.778137,
5370000000,-42.011997,97.98568,
5372000000,-42.211201,96.951752,
5374000000,-42.267673,94.902321,
5376000000,-42.111557,93.966698,
5378000000,-42.372074,92.737007,
5380000000,-42.476723,91.170006,
5382000000,-42.348896,91.756378,
5384000000,-42.414692,91.872177,
5386000000,-42.329002,92.230865,
5388000000,-42.20937,90.969719,
5390000000,-42.091717,90.520226,
5392000000,-42.076492,88.997971,
5394000000,-41.93993,88.668694,
5396000000,-41.909779,87.441452,
5398000000,-41.830128,85.523018,
5400000000,-41.808048,84.591118,
5402000000,-41.700031,82.641998,
5404000000,-41.668545,81.786568,
5406000000,-41.604721,79.986748,
5408000000,-41.712189,80.287544,
5410000000,-41.589809,78.123985,
5412000000,-41.450851,77.169449,
5414000000,-41.680027,75.4617,
5416000000,-41.645493,74.023621,
5418000000,-41.585114,73.387901,
5420000000,-41.641365,72.297562,
5422000000,-41.617188,71.934326,
5424000000,-41.573166,70.107124,
5426000000,-41.705582,70.62709,
5428000000,-41.63261,69.71936,
5430000000,-41.809574,67.526192,
5432000000,-41.557575,68.322258,
5434000000,-41.631187,68.186996,
5436000000,-41.430523,67.305771,
5438000000,-41.500813,66.743782,
5440000000,-41.457695,65.623909,
5442000000,-41.481907,64.986633,
5444000000,-41.35294,64.774895,
5446000000,-41.342236,65.124702,
5448000000,-41.300316,64.736755,
5450000000,-41.229965,63.972679,
5452000000,-40.988503,65.326736,
5454000000,-40.860386,64.269829,
5456000000,-40.658993,64.40683,
5458000000,-40.424118,62.757172,
5460000000,-40.083641,61.49559,
5462000000,-40.118633,59.964664,
5464000000,-39.926144,58.409122,
5466000000,-39.785194,58.327827,
5468000000,-39.715557,57.555149,
5470000000,-39.533886,55.972641,
5472000000,-39.425774,55.686329,
5474000000,-39.325764,54.829815,
5476000000,-38.878117,54.147846,
5478000000,-38.896255,53.468555,
5480000000,-38.720245,52.748005,
5482000000,-38.445534,51.842751,
5484000000,-37.992161,50.853539,
5486000000,-37.628387,49.41959,
5488000000,-37.34264,48.339012,
5490000000,-37.101467,45.776035,
5492000000,-36.895306,44.17535,
5494000000,-36.607414,41.709381,
5496000000,-36.375233,39.769337,
5498000000,-36.324196,37.66404,
5500000000,-36.002373,35.651142,
5502000000,-35.907661,33.896984,
5504000000,-35.684288,31.205406,
5506000000,-35.579979,29.027679,
5508000000,-35.365448,26.958441,
5510000000,-35.211708,24.92038,
5512000000,-34.887661,22.96447,
5514000000,-34.839668,20.51737,
5516000000,-34.688843,17.630074,
5518000000,-34.534367,15.717092,
5520000000,-34.458427,13.679575,
5522000000,-34.328358,11.714191,
5524000000,-34.106781,10.249826,
5526000000,-33.965622,7.4824553,
5528000000,-33.784924,5.5171661,
5530000000,-33.625629,3.4909937,
5532000000,-33.365509,1.2177629,
5534000000,-33.145241,-1.256446,
5536000000,-32.924332,-3.8853016,
5538000000,-32.773491,-5.9525924,
5540000000,-32.633221,-9.3031235,
5542000000,-32.405716,-12.250712,
5544000000,-32.163528,-15.063411,
5546000000,-31.997988,-18.133404,
5548000000,-31.845427,-21.196938,
5550000000,-31.645199,-24.471979,
5552000000,-31.597496,-27.626974,
5554000000,-31.389925,-31.400126,
5556000000,-31.287285,-34.575184,
5558000000,-31.154043,-38.040634,
5560000000,-31.029646,-41.395397,
5562000000,-30.925762,-45.245155,
5564000000,-30.848253,-48.686363,
5566000000,-30.845371,-52.637238,
5568000000,-30.823793,-56.684292,
5570000000,-30.749901,-60.289017,
5572000000,-30.747135,-64.205284,
5574000000,-30.722612,-67.482071,
5576000000,-30.713308,-71.658623,
5578000000,-30.791529,-75.770622,
5580000000,-30.77054,-79.678429,
5582000000,-30.819744,-83.753487,
5584000000,-30.863966,-87.451904,
5586000000,-30.974602,-91.447014,
5588000000,-31.139406,-95.390434,
5590000000,-31.192711,-98.929848,
5592000000,-31.313139,-103.07294,
5594000000,-31.470856,-107.11887,
5596000000,-31.622143,-110.55137,
5598000000,-31.695477,-113.98736,
5600000000,-31.859545,-118.37218,
5602000000,-31.997675,-122.06908,
5604000000,-32.161407,-126.32395,
5606000000,-32.339588,-130.07117,
5608000000,-32.457424,-133.63812,
5610000000,-32.666275,-138.09831,
5612000000,-32.854595,-141.83456,
5614000000,-33.103493,-145.69186,
5616000000,-33.35725,-149.77968,
5618000000,-33.517002,-153.56409,
5620000000,-33.741753,-157.22298,
5622000000,-34.02898,-161.30502,
5624000000,-34.222816,-165.36443,
5626000000,-34.52747,-169.49039,
5628000000,-34.730099,-173.7352,
5630000000,-34.977688,-177.49155,
5632000000,-35.206749,178.20305,
5634000000,-35.530247,173.78836,
5636000000,-35.752769,169.425,
5638000000,-36.086971,165.19647,
5640000000,-36.31638,161.00533,
5642000000,-36.636875,156.37543,
5644000000,-37.063389,152.99371,
5646000000,-37.310364,147.96303,
5648000000,-37.617325,144.25043,
5650000000,-37.998604,139.35548,
5652000000,-38.10812,135.77545,
5654000000,-38.37252,131.57657,
5656000000,-38.584015,127.41741,
5658000000,-38.678432,122.64037,
5660000000,-38.892612,117.87466,
5662000000,-39.076225,112.89659,
5664000000,-39.298168,107.48327,
5666000000,-39.481575,102.96716,
5668000000,-39.675694,97.521622,
5670000000,-39.833469,92.77639,
5672000000,-39.879997,88.506203,
5674000000,-39.79483,85.405357,
5676000000,-39.911995,80.260826,
5678000000,-39.875168,75.745461,
5680000000,-39.698975,71.380341,
5682000000,-39.669388,65.363007,
5684000000,-39.527367,61.109695,
5686000000,-39.308018,56.342506,
5688000000,-39.203625,52.467735,
5690000000,-39.00869,47.860367,
5692000000,-38.744713,42.528152,
5694000000,-38.58374,37.112495,
5696000000,-38.410011,33.207176,
5698000000,-38.137684,28.850832,
5700000000,-37.748466,23.77528,
5702000000,-37.733601,19.574392,
5704000000,-37.620251,16.365408,
5706000000,-37.236816,12.16699,
5708000000,-36.974113,8.4235897,
5710000000,-36.780514,5.2180729,
5712000000,-36.528427,1.4712635,
5714000000,-36.266106,-2.4329951,
5716000000,-35.890869,-5.5800405,
5718000000,-35.683006,-9.2238569,
5720000000,-35.351849,-12.994628,
5722000000,-35.113636,-16.824057,
5724000000,-34.786121,-19.958071,
5726000000,-34.586678,-24.246534,
5728000000,-34.290623,-27.375601,
5730000000,-33.996807,-31.141912,
5732000000,-33.770264,-34.277477,
5734000000,-33.538269,-37.845356,
5736000000,-33.278328,-41.444901,
5738000000,-32.95932,-44.915436,
5740000000,-32.811527,-47.905685,
5742000000,-32.571777,-51.606525,
5744000000,-32.334694,-54.607693,
5746000000,-32.06662,-58.446133,
5748000000,-31.915361,-61.805168,
5750000000,-31.701254,-65.725685,
5752000000,-31.472927,-68.680061,
5754000000,-31.29557,-72.347572,
5756000000,-31.153048,-75.408501,
5758000000,-30.971207,-78.726357,
5760000000,-30.781691,-82.017189,
5762000000,-30.6661,-85.49527,
5764000000,-30.458225,-88.714386,
5766000000,-30.357841,-91.958153,
5768000000,-30.217096,-95.269447,
5770000000,-30.107975,-98.624725,
5772000000,-29.975931,-101.8982,
5774000000,-29.936514,-105.2803,
5776000000,-29.799677,-108.52618,
5778000000,-29.737484,-111.68696,
5780000000,-29.746141,-114.55464,
5782000000,-29.604874,-118.03522,
5784000000,-29.551422,-121.03979,
5786000000,-29.492018,-123.55354,
5788000000,-29.408867,-126.69716,
5790000000,-29.320889,-129.78787,
5792000000,-29.280214,-132.45885,
5794000000,-29.226723,-135.42894,
5796000000,-29.182173,-138.355,
5798000000,-29.18186,-141.42149,
5800000000,-29.129313,-144.31593,
5802000000,-29.10878,-147.00581,
5804000000,-29.074568,-149.71272,
5806000000,-29.068924,-152.33452,
5808000000,-29.026901,-154.70325,
5810000000,-28.980883,-157.16127,
5812000000,-28.965004,-159.91714,
5814000000,-28.889727,-162.42963,
5816000000,-28.895424,-165.25676,
5818000000,-28.953547,-167.80922,
5820000000,-28.888109,-170.17938,
5822000000,-28.854645,-173.03014,
5824000000,-28.879757,-175.74686,
5826000000,-28.862112,-177.99391,
5828000000,-28.898939,179.68604,
5830000000,-28.853029,177.17093,
5832000000,-28.855621,174.81561,
5834000000,-28.850441,172.58434,
5836000000,-28.805304,169.85226,
5838000000,-28.805079,167.81107,
5840000000,-28.797588,165.49013,
5842000000,-28.734253,163.04109,
5844000000,-28.755917,160.51794,
5846000000,-28.714245,158.16096,
5848000000,-28.725971,155.75558,
5850000000,-28.706331,153.14622,
5852000000,-28.687099,151.15384,
5854000000,-28.68012,148.61801,
5856000000,-28.629219,145.89241,
5858000000,-28.689102,143.81442,
5860000000,-28.662506,141.02924,
5862000000,-28.668766,138.38185,
5864000000,-28.663635,135.99513,
5866000000,-28.690998,133.31435,
5868000000,-28.727249,130.76414,
5870000000,-28.745918,128.16109,
5872000000,-28.791243,125.38574,
5874000000,-28.87714,122.98799,
5876000000,-28.974255,120.34602,
5878000000,-29.049202,118.30234,
5880000000,-29.107426,115.86234,
5882000000,-29.199589,113.5406,
5884000000,-29.249651,111.46487,
5886000000,-29.312571,109.72755,
5888000000,-29.364552,107.37846,
5890000000,-29.379221,105.30021,
5892000000,-29.422335,102.73441,
5894000000,-29.485123,100.55022,
5896000000,-29.590454,98.074051,
5898000000,-29.69154,95.890732,
5900000000,-29.748842,93.837822,
5902000000,-29.83227,91.276367,
5904000000,-29.936262,89.269882,
5906000000,-30.072842,87.235779,
5908000000,-30.205723,85.197533,
5910000000,-30.275581,83.67453,
5912000000,-30.413496,81.509819,
5914000000,-30.561878,79.814697,
5916000000,-30.668558,77.684135,
5918000000,-30.754841,76.484978,
5920000000,-30.8988,74.815529,
5922000000,-30.956556,73.215675,
5924000000,-31.001421,71.33532,
5926000000,-31.105738,70.045547,
5928000000,-31.16865,68.609795,
5930000000,-31.249031,66.898872,
5932000000,-31.29731,65.73423,
5934000000,-31.355375,64.111061,
5936000000,-31.361574,62.238789,
5938000000,-31.462587,60.581402,
5940000000,-31.487438,58.567539,
5942000000,-31.525417,56.949955,
5944000000,-31.552687,55.656116,
5946000000,-31.639488,53.483044,
5948000000,-31.761812,51.909119,
5950000000,-31.837599,50.028584,
5952000000,-31.972387,48.769577,
5954000000,-32.024975,47.465641,
5956000000,-32.002895,45.309551,
5958000000,-32.064957,44.288528,
5960000000,-32.162991,42.393944,
5962000000,-32.272209,40.445225,
5964000000,-32.330254,39.020096,
5966000000,-32.384121,37.276897,
5968000000,-32.509453,36.068031,
5970000000,-32.565414,34.497051,
5972000000,-32.652107,32.865047,
5974000000,-32.778748,31.742048,
5976000000,-32.750378,30.54949,
5978000000,-32.843334,29.149189,
5980000000,-32.884865,27.553587,
5982000000,-32.994717,26.467031,
5984000000,-33.039322,24.731165,
5986000000,-33.115078,23.293785,
5988000000,-33.160912,22.049074,
5990000000,-33.27187,20.785601,
5992000000,-33.345089,19.468508,
5994000000,-33.409447,18.97785,
5996000000,-33.480972,17.537889,
5998000000,-33.496128,17.272995,
6000000000,-33.338528,16.89521,
6002000000,-33.454037,15.066125,
6004000000,-33.394726,13.663955,
6006000000,-33.343117,12.329062,
6008000000,-33.36351,10.494015,
6010000000,-33.349277,9.3077297,
6012000000,-33.356174,7.3912125,
6014000000,-33.3521,5.9428782,
6016000000,-33.373074,4.0123672,
6018000000,-33.348694,2.2741158,
6020000000,-33.44455,1.3723739,
6022000000,-33.46896,-0.41427314,
6024000000,-33.508171,-2.4530232,
6026000000,-33.595844,-3.4837673,
6028000000,-33.506435,-5.6817074,
6030000000,-33.537716,-6.6141949,
6032000000,-33.683952,-8.2344809,
6034000000,-33.688667,-10.144116,
6036000000,-33.805626,-11.133652,
6038000000,-33.90976,-12.699825,
6040000000,-33.973911,-13.805506,
6042000000,-33.997562,-14.657931,
6044000000,-34.114017,-16.126459,
6046000000,-34.002361,-16.501413,
6048000000,-34.020218,-18.064642,
6050000000,-33.957001,-19.279501,
6052000000,-33.952553,-20.759611,
6054000000,-33.977634,-21.506546,
6056000000,-33.967659,-23.968609,
6058000000,-34.027344,-25.676273,
6060000000,-34.017593,-26.988441,
6062000000,-34.053009,-27.990608,
6064000000,-34.107048,-30.114229,
6066000000,-34.173393,-31.47971,
6068000000,-34.225994,-32.795395,
6070000000,-34.202797,-34.216232,
6072000000,-34.274647,-34.95974,
6074000000,-34.306095,-36.231441,
6076000000,-34.367386,-38.185699,
6078000000,-34.4109,-39.190758,
6080000000,-34.477135,-39.748177,
6082000000,-34.472721,-40.645763,
6084000000,-34.417747,-41.945576,
6086000000,-34.357716,-42.769382,
6088000000,-34.428665,-44.279747,
6090000000,-34.205135,-45.682213,
6092000000,-34.277954,-47.06424,
6094000000,-34.224121,-48.607239,
6096000000,-34.173645,-50.908852,
6098000000,-34.216381,-52.639259,
6100000000,-34.246529,-53.992939,
6102000000,-34.200817,-56.041737,
6104000000,-34.2616,-58.060352,
6106000000,-34.420025,-59.315514,
6108000000,-34.425377,-60.24052,
6110000000,-34.416286,-62.274948,
6112000000,-34.525509,-63.677376,
6114000000,-34.487652,-64.853249,
6116000000,-34.493149,-65.913643,
6118000000,-34.583385,-67.441818,
6120000000,-34.524689,-69.273567,
6122000000,-34.617188,-70.228966,
6124000000,-34.560833,-71.87178,
6126000000,-34.616917,-74.298599,
6128000000,-34.656307,-75.083511,
6130000000,-34.73888,-76.425697,
6132000000,-34.78455,-78.344887,
6134000000,-34.805328,-79.572884,
6136000000,-34.896671,-80.863235,
6138000000,-34.845612,-82.564629,
6140000000,-34.921284,-82.999756,
6142000000,-34.950043,-84.160736,
6144000000,-35.011719,-85.695412,
6146000000,-35.061523,-87.340584,
6148000000,-35.113594,-89.257355,
6150000000,-35.161839,-89.783043,
6152000000,-35.113205,-91.799934,
6154000000,-35.135471,-92.592407,
6156000000,-35.175026,-94.787979,
6158000000,-35.320885,-95.195808,
6160000000,-35.294235,-97.444382,
6162000000,-35.375137,-98.556847,
6164000000,-35.393589,-99.265213,
6166000000,-35.397896,-100.02436,
6168000000,-35.582237,-101.16547,
6170000000,-35.530182,-101.67385,
6172000000,-35.557049,-102.90217,
6174000000,-35.54686,-104.21278,
6176000000,-35.475338,-105.19495,
6178000000,-35.568516,-106.56857,
6180000000,-35.488964,-108.05334,
6182000000,-35.563965,-108.9733,
6184000000,-35.471573,-109.98603,
6186000000,-35.514771,-111.32062,
6188000000,-35.516361,-112.31391,
6190000000,-35.479851,-113.76758,
6192000000,-35.392662,-115.20767,
6194000000,-35.372879,-116.72915,
6196000000,-35.331802,-117.53648,
6198000000,-35.30315,-119.30736,
6200000000,-35.229591,-121.46247,
6202000000,-35.309776,-122.72178,
6204000000,-35.368622,-124.69849,
6206000000,-35.374058,-125.93491,
6208000000,-35.435135,-127.86974,
6210000000,-35.548084,-129.11198,
6212000000,-35.616707,-130.83717,
6214000000,-35.733334,-131.6067,
6216000000,-35.636303,-133.38719,
6218000000,-35.708641,-134.82054,
6220000000,-35.761127,-135.99091,
6222000000,-35.801601,-136.93439,
6224000000,-35.816864,-137.53398,
6226000000,-35.870811,-138.87651,
6228000000,-35.874878,-140.23572,
6230000000,-35.797092,-141.58995,
6232000000,-35.787113,-143.64139,
6234000000,-35.820915,-144.16669,
6236000000,-35.848625,-145.66246,
6238000000,-35.827965,-147.69254,
6240000000,-35.891968,-149.32889,
6242000000,-36.051083,-149.53596,
6244000000,-36.051376,-151.91705,
6246000000,-36.115597,-152.80894,
6248000000,-36.161186,-154.10814,
6250000000,-36.15731,-154.53937,
6252000000,-36.25872,-155.57651,
6254000000,-36.19453,-156.8703,
6256000000,-36.127113,-157.48178,
6258000000,-36.071846,-159.23228,
6260000000,-36.171005,-161.09801,
6262000000,-36.115669,-162.06258,
6264000000,-36.066654,-162.98524,
6266000000,-36.209869,-164.64565,
6268000000,-36.294292,-166.46251,
6270000000,-36.435001,-167.63194,
6272000000,-36.478142,-168.98587,
6274000000,-36.543457,-169.89221,
6276000000,-36.542557,-170.25905,
6278000000,-36.650787,-170.87401,
6280000000,-36.611549,-172.01987,
6282000000,-36.560974,-173.09227,
6284000000,-36.687912,-174.07207,
6286000000,-36.557968,-174.22162,
6288000000,-36.676258,-175.50371,
6290000000,-36.593246,-175.95158,
6292000000,-36.480022,-177.02539,
6294000000,-36.490906,-177.89078,
6296000000,-36.412315,-178.54846,
6298000000,-36.367798,-179.92073,
6300000000,-36.247097,178.58629,
6302000000,-36.180893,177.09825,
6304000000,-36.188965,175.34761,
6306000000,-36.102623,173.7971,
6308000000,-36.035278,172.57068,
6310000000,-36.063602,170.05405,
6312000000,-36.156647,169.42764,
6314000000,-36.201153,168.10223,
6316000000,-36.283218,166.43628,
6318000000,-36.237404,165.90048,
6320000000,-36.202209,165.10606,
6322000000,-36.244335,164.21056,
6324000000,-36.1474,162.72017,
6326000000,-36.177544,160.75531,
6328000000,-36.225029,159.67686,
6330000000,-36.263973,158.00616,
6332000000,-36.213703,156.48491,
6334000000,-36.25605,155.2722,
6336000000,-36.264267,154.41669,
6338000000,-36.317795,153.26639,
6340000000,-36.243221,152.59694,
6342000000,-36.292641,151.31203,
6344000000,-36.199612,149.82727,
6346000000,-36.176147,148.75679,
6348000000,-36.209858,147.43355,
6350000000,-36.155479,146.51657,
6352000000,-36.139511,145.19514,
6354000000,-36.098587,143.91226,
6356000000,-35.991367,142.37793,
6358000000,-35.853542,141.41466,
6360000000,-35.908165,139.80122,
6362000000,-35.972584,136.85344,
6364000000,-36.016487,134.59106,
6366000000,-36.174397,134.0193,
6368000000,-36.223751,132.4313,
6370000000,-36.201721,131.71848,
6372000000,-36.333298,130.37679,
6374000000,-36.337456,129.64581,
6376000000,-36.327423,128.06697,
6378000000,-36.269241,128.17093,
6380000000,-36.438011,126.27836,
6382000000,-36.394192,124.75955,
6384000000,-36.351311,123.94516,
6386000000,-36.308792,122.57147,
6388000000,-36.337921,121.18491,
6390000000,-36.34166,119.09417,
6392000000,-36.336067,117.82291,
6394000000,-36.436352,116.21276,
6396000000,-36.462376,115.40446,
6398000000,-36.594116,113.57677,
6400000000,-36.667423,112.57817,
6402000000,-36.719082,111.35024,
6404000000,-36.700073,110.86369,
6406000000,-36.849232,110.11137,
6408000000,-36.848843,108.79311,
6410000000,-36.887505,108.32384,
6412000000,-36.903549,108.25052,
6414000000,-36.826096,107.93903,
6416000000,-36.729328,106.38071,
6418000000,-36.7789,105.4584,
6420000000,-36.712753,104.28048,
6422000000,-36.665119,102.59744,
6424000000,-36.5993,101.37924,
6426000000,-36.652744,99.94841,
6428000000,-36.723854,98.439148,
6430000000,-36.814899,96.494034,
6432000000,-36.927242,96.2687,
6434000000,-36.945812,95.018089,
6436000000,-36.923908,95.153542,
6438000000,-36.987621,94.436981,
6440000000,-36.832642,93.425804,
6442000000,-36.842461,93.447838,
6444000000,-36.724545,91.84153,
6446000000,-36.654922,91.521088,
6448000000,-36.723892,90.536278,
6450000000,-36.647415,89.785522,
6452000000,-36.53413,88.23822,
6454000000,-36.499481,87.68058,
6456000000,-36.468292,86.260117,
6458000000,-36.378075,85.910233,
6460000000,-36.343906,84.665619,
6462000000,-36.259727,83.500603,
6464000000,-36.242817,82.286003,
6466000000,-36.158417,80.653938,
6468000000,-36.133041,79.595879,
6470000000,-36.111324,78.922035,
6472000000,-36.048428,77.99823,
6474000000,-35.952629,76.990311,
6476000000,-35.845119,76.060455,
6478000000,-35.74786,74.848694,
6480000000,-35.686974,73.353775,
6482000000,-35.573902,71.96312,
6484000000,-35.466419,70.147537,
6486000000,-35.488205,68.558243,
6488000000,-35.338207,67.090942,
6490000000,-35.35091,65.867775,
6492000000,-35.433193,63.997147,
6494000000,-35.406742,62.67374,
6496000000,-35.362366,61.420544,
6498000000,-35.318947,60.219723,
6500000000,-35.137047,59.300072,
6502000000,-35.196182,57.588455,
6504000000,-35.210083,56.612213,
6506000000,-35.156635,55.463684,
6508000000,-35.052509,54.165653,
6510000000,-34.970562,52.895081,
6512000000,-34.896145,51.525322,
6514000000,-34.798042,49.694981,
6516000000,-34.688477,48.951046,
6518000000,-34.652737,47.323624,
6520000000,-34.648174,45.639767,
6522000000,-34.527248,44.618862,
6524000000,-34.461517,42.662281,
6526000000,-34.349678,41.60041,
6528000000,-34.270126,39.883396,
6530000000,-34.133007,37.933701,
6532000000,-34.023079,36.49234,
6534000000,-34.018261,34.5709,
6536000000,-33.962605,32.28997,
6538000000,-33.989326,30.995935,
6540000000,-33.919941,29.528923,
6542000000,-33.879803,28.027946,
6544000000,-33.848431,25.921911,
6546000000,-33.87352,24.140457,
6548000000,-33.83218,22.910826,
6550000000,-33.889465,20.720114,
6552000000,-33.779758,18.780849,
6554000000,-33.750984,17.054443,
6556000000,-33.750881,15.26994,
6558000000,-33.80788,13.471248,
6560000000,-33.750027,11.969095,
6562000000,-33.822491,10.481823,
6564000000,-33.83189,8.7662954,
6566000000,-33.935955,7.7776527,
6568000000,-33.949154,6.4272881,
6570000000,-33.918442,4.9008555,
6572000000,-33.855572,3.6622522,
6574000000,-33.912621,1.8712851,
6576000000,-33.900661,0.66060656,
6578000000,-33.925549,-0.3643102,
6580000000,-33.920326,-1.5246747,
6582000000,-33.898785,-2.8691716,
6584000000,-33.914234,-4.0668035,
6586000000,-33.843399,-5.1475987,
6588000000,-33.791073,-6.3903923,
6590000000,-33.798981,-7.6521583,
6592000000,-33.631695,-8.7072725,
6594000000,-33.588455,-9.8552198,
6596000000,-33.542233,-10.996315,
6598000000,-33.555798,-12.860957,
6600000000,-33.38192,-14.761962,
6602000000,-33.32098,-16.035353,
6604000000,-33.351803,-17.463459,
6606000000,-33.181801,-19.26265,
6608000000,-33.187679,-20.71443,
6610000000,-33.1702,-22.182529,
6612000000,-33.155083,-23.47562,
6614000000,-33.138435,-25.627733,
6616000000,-32.994137,-26.752447,
6618000000,-32.968777,-28.664009,
6620000000,-32.985313,-30.55266,
6622000000,-33.003326,-32.134792,
6624000000,-33.028912,-33.802181,
6626000000,-33.115917,-34.906265,
6628000000,-33.131386,-36.64674,
6630000000,-33.139111,-37.870094,
6632000000,-33.011719,-37.85614,
6634000000,-32.978168,-39.566021,
6636000000,-32.87558,-40.871517,
6638000000,-32.835228,-42.667667,
6640000000,-32.635529,-44.170547,
6642000000,-32.671013,-46.301147,
6644000000,-32.605778,-47.914795,
6646000000,-32.675423,-49.139671,
6648000000,-32.559704,-50.672985,
6650000000,-32.559559,-51.988998,
6652000000,-32.606079,-54.05032,
6654000000,-32.575115,-55.618134,
6656000000,-32.481441,-57.067104,
6658000000,-32.397087,-58.514511,
6660000000,-32.368988,-59.829445,
6662000000,-32.367321,-61.572857,
6664000000,-32.243927,-62.886837,
6666000000,-32.16785,-64.700592,
6668000000,-32.164707,-66.416489,
6670000000,-32.017181,-68.12442,
6672000000,-31.980125,-70.297913,
6674000000,-32.007706,-72.311508,
6676000000,-32.006466,-74.272598,
6678000000,-32.006573,-76.20787,
6680000000,-31.960922,-77.669258,
6682000000,-31.957054,-78.949142,
6684000000,-31.906954,-81.338547,
6686000000,-31.864403,-83.07634,
6688000000,-31.820313,-84.811302,
6690000000,-31.804798,-87.27359,
6692000000,-31.856936,-88.441399,
6694000000,-31.817928,-91.157692,
6696000000,-31.915951,-93.124916,
6698000000,-31.967838,-95.268852,
6700000000,-31.994753,-96.859985,
6702000000,-31.976902,-98.806892,
6704000000,-32.052219,-100.37343,
6706000000,-32.09449,-101.98769,
6708000000,-32.078285,-103.5313,
6710000000,-32.107586,-104.75256,
6712000000,-32.112431,-107.07374,
6714000000,-32.118576,-108.17097,
6716000000,-32.150036,-110.34577,
6718000000,-32.19545,-111.6338,
6720000000,-32.21376,-113.49738,
6722000000,-32.300129,-115.15202,
6724000000,-32.28117,-116.20936,
6726000000,-32.347496,-117.52557,
6728000000,-32.306961,-119.04434,
6730000000,-32.285,-119.82261,
6732000000,-32.274014,-121.43871,
6734000000,-32.226658,-122.92951,
6736000000,-32.119751,-124.22934,
6738000000,-32.080883,-125.78836,
6740000000,-31.987106,-128.12633,
6742000000,-32.006363,-129.98405,
6744000000,-32.07449,-131.55507,
6746000000,-32.016724,-133.28825,
6748000000,-32.090446,-135.07089,
6750000000,-32.072849,-137.17308,
6752000000,-32.107185,-138.62033,
6754000000,-32.104565,-140.29878,
6756000000,-32.136013,-142.13713,
6758000000,-32.154251,-143.27946,
6760000000,-32.183636,-144.94661,
6762000000,-32.236805,-145.8157,
6764000000,-32.195915,-147.61356,
6766000000,-32.244698,-149.26567,
6768000000,-32.241142,-151.3618,
6770000000,-32.22287,-153.32558,
6772000000,-32.259235,-155.58195,
6774000000,-32.304596,-157.1143,
6776000000,-32.350567,-159.0782,
6778000000,-32.427505,-161.03802,
6780000000,-32.445427,-162.65709,
6782000000,-32.492577,-165.06551,
6784000000,-32.543438,-166.60675,
6786000000,-32.618725,-168.90242,
6788000000,-32.695274,-171.02191,
6790000000,-32.802502,-172.94646,
6792000000,-32.866714,-174.55006,
6794000000,-33.033882,-176.733,
6796000000,-33.017624,-177.85281,
6798000000,-33.128574,-179.66878,
6800000000,-33.131542,179.04935,
6802000000,-33.067551,177.45921,
6804000000,-33.031956,175.90715,
6806000000,-33.030212,173.66669,
6808000000,-33.010731,171.76427,
6810000000,-32.945019,169.83609,
6812000000,-32.90448,168.1337,
6814000000,-32.895699,166.19754,
6816000000,-32.797688,163.65373,
6818000000,-32.769314,161.49075,
6820000000,-32.753422,159.43265,
6822000000,-32.793743,156.87408,
6824000000,-32.834293,154.89528,
6826000000,-32.878956,152.84041,
6828000000,-32.929951,151.33864,
6830000000,-33.061295,150.26041,
6832000000,-33.062916,148.86267,
6834000000,-33.108654,147.08607,
6836000000,-33.180649,146.32071,
6838000000,-33.205158,144.01428,
6840000000,-33.326187,142.68022,
6842000000,-33.317535,141.30391,
6844000000,-33.465591,139.00293,
6846000000,-33.506134,137.90654,
6848000000,-33.753906,136.06276,
6850000000,-33.851746,135.4377,
6852000000,-33.984364,133.63065,
6854000000,-34.080147,132.74628,
6856000000,-34.09766,131.16289,
6858000000,-34.251175,129.81154,
6860000000,-34.247322,128.64485,
6862000000,-34.382935,127.61324,
6864000000,-34.337376,125.72588,
6866000000,-34.417732,124.63985,
6868000000,-34.499893,123.1151,
6870000000,-34.637913,122.33878,
6872000000,-34.625778,120.56133,
6874000000,-34.670303,119.1679,
6876000000,-34.854897,117.81983,
6878000000,-35.047852,116.27691,
6880000000,-35.040573,115.74105,
6882000000,-35.182854,114.30266,
6884000000,-35.323864,112.36011,
6886000000,-35.48315,111.68103,
6888000000,-35.613239,109.45783,
6890000000,-35.840012,107.91045,
6892000000,-35.945541,106.63979,
6894000000,-36.027744,105.80378,
6896000000,-36.138065,103.96,
6898000000,-36.133717,102.45383,
6900000000,-36.186333,100.94133,
6902000000,-36.153419,99.421097,
6904000000,-36.225525,97.843864,
6906000000,-36.127369,96.011101,
6908000000,-36.06842,94.029129,
6910000000,-36.157684,91.639511,
6912000000,-36.107681,90.423225,
6914000000,-36.130074,88.557869,
6916000000,-36.188354,86.607132,
6918000000,-36.203949,85.463669,
6920000000,-36.342709,84.372025,
6922000000,-36.330193,82.935089,
6924000000,-36.387589,81.278046,
6926000000,-36.40049,81.23764,
6928000000,-36.356049,80.611427,
6930000000,-36.358128,78.408951,
6932000000,-36.437836,76.250191,
6934000000,-36.512814,74.561394,
6936000000,-36.674683,73.06514,
6938000000,-36.709415,71.755325,
6940000000,-36.909893,70.996727,
6942000000,-36.990582,69.35141,
6944000000,-36.9118,67.464157,
6946000000,-37.153931,66.577202,
6948000000,-37.216862,65.657356,
6950000000,-37.327774,63.042427,
6952000000,-37.600765,61.868938,
6954000000,-37.645561,61.027142,
6956000000,-37.730278,59.508747,
6958000000,-37.836697,58.281185,
6960000000,-37.958481,57.953255,
6962000000,-37.965954,56.388443,
6964000000,-37.930462,54.136047,
6966000000,-37.960972,52.683701,
6968000000,-38.115341,50.723179,
6970000000,-38.027477,47.878334,
6972000000,-38.174232,45.21093,
6974000000,-38.459351,43.726818,
6976000000,-38.541855,41.682655,
6978000000,-38.920151,40.264477,
6980000000,-39.111477,38.44989,
6982000000,-39.347282,37.273518,
6984000000,-39.56868,36.385063,
6986000000,-39.710148,35.796883,
6988000000,-39.993244,35.02018,
6990000000,-40.335648,33.208298,
6992000000,-40.465816,33.157333,
6994000000,-40.725273,31.857697,
6996000000,-40.962284,32.705093,
6998000000,-41.326187,32.274124,
7000000000,-41.454369,32.870625,
7002000000,-41.345524,34.115887,
7004000000,-41.37043,34.11953,
7006000000,-41.444378,31.490271,
7008000000,-41.486164,33.075661,
7010000000,-41.521023,31.521242,
7012000000,-41.35392,30.897539,
7014000000,-41.621922,31.077795,
7016000000,-41.53154,29.50692,
7018000000,-41.777287,28.783951,
7020000000,-41.74181,28.669218,
7022000000,-41.833443,29.608419,
7024000000,-41.823429,29.987959,
7026000000,-41.725262,29.845093,
7028000000,-41.854588,28.685955,
7030000000,-41.700722,28.157953,
7032000000,-41.85453,27.02478,
7034000000,-41.653469,27.122784,
7036000000,-41.830013,26.05727,
7038000000,-41.677567,25.323931,
7040000000,-41.566517,23.786335,
7042000000,-41.826626,22.742373,
7044000000,-41.687107,21.954245,
7046000000,-41.755848,21.425779,
7048000000,-41.816055,21.071901,
7050000000,-41.80468,18.978664,
7052000000,-41.952744,18.116617,
7054000000,-41.963531,18.654856,
7056000000,-41.911579,18.71994,
7058000000,-41.969685,17.307032,
7060000000,-41.954323,17.065943,
7062000000,-42.171719,15.841245,
7064000000,-42.135857,15.117945,
7066000000,-42.187725,15.165373,
7068000000,-42.394142,16.018742,
7070000000,-42.286236,14.368445,
7072000000,-42.486042,15.799281,
7074000000,-42.198284,15.503796,
7076000000,-42.193367,16.806284,
7078000000,-42.25367,15.940282,
7080000000,-41.911045,15.573658,
7082000000,-41.706352,14.922449,
7084000000,-41.598476,15.885903,
7086000000,-41.530655,15.551931,
7088000000,-41.320408,14.165384,
7090000000,-41.356068,12.682361,
7092000000,-41.259911,12.774984,
7094000000,-40.841373,11.491417,
7096000000,-40.852432,9.570219,
7098000000,-40.555214,8.8055649,
7100000000,-40.547894,7.2804232,
7102000000,-40.339035,4.786953,
7104000000,-40.392612,4.2330732,
7106000000,-40.239639,2.3585217,
7108000000,-40.178356,1.0741032,
7110000000,-40.133137,-0.32369429,
7112000000,-40.188908,-2.7759507,
7114000000,-40.00737,-4.3597236,
7116000000,-40.15781,-6.9411063,
7118000000,-40.119877,-8.4203691,
7120000000,-40.217957,-8.3901777,
7122000000,-40.178226,-9.9782047,
7124000000,-40.171768,-12.258933,
7126000000,-40.20768,-12.885695,
7128000000,-40.149162,-14.991461,
7130000000,-40.184151,-17.025919,
7132000000,-40.296013,-19.277609,
7134000000,-40.146015,-20.498217,
7136000000,-40.505028,-22.707621,
7138000000,-40.770931,-22.812145,
7140000000,-40.918453,-22.767712,
7142000000,-40.840809,-23.900671,
7144000000,-41.01445,-22.943882,
7146000000,-40.919949,-23.798559,
7148000000,-41.011246,-22.393488,
7150000000,-40.873611,-24.443209,
7152000000,-40.695549,-23.930487,
7154000000,-40.612644,-26.582247,
7156000000,-40.608856,-26.461843,
7158000000,-40.543056,-27.393936,
7160000000,-40.465626,-28.209904,
7162000000,-40.50193,-28.228933,
7164000000,-40.386044,-28.714638,
7166000000,-40.402905,-30.90554,
7168000000,-40.284561,-31.532299,
7170000000,-40.275761,-32.466816,
7172000000,-40.3508,-32.436672,
7174000000,-40.141708,-33.62006,
7176000000,-40.297501,-32.636055,
7178000000,-40.119614,-33.909283,
7180000000,-40.098667,-35.525948,
7182000000,-39.840607,-35.74231,
7184000000,-39.719723,-37.618763,
7186000000,-39.77161,-39.96434,
7188000000,-39.54221,-40.410572,
7190000000,-39.689774,-41.580975,
7192000000,-39.749481,-42.893448,
7194000000,-39.741108,-43.211693,
7196000000,-39.672672,-44.448639,
7198000000,-39.670757,-44.401684,
7200000000,-39.622974,-44.717396,
7202000000,-39.333591,-45.96788,
7204000000,-39.419136,-45.815636,
7206000000,-39.048565,-48.338158,
7208000000,-38.772472,-48.969574,
7210000000,-38.732372,-50.121822,
7212000000,-38.643467,-52.402744,
7214000000,-38.659771,-54.084538,
7216000000,-38.593639,-55.758854,
7218000000,-38.598804,-56.776245,
7220000000,-38.497692,-57.987556,
7222000000,-38.510178,-60.047798,
7224000000,-38.320019,-60.780487,
7226000000,-38.342175,-62.331879,
7228000000,-38.208748,-63.408894,
7230000000,-38.103477,-65.569267,
7232000000,-38.032681,-67.034622,
7234000000,-38.077572,-68.68396,
7236000000,-37.977848,-70.030197,
7238000000,-37.897137,-72.872108,
7240000000,-37.935265,-73.342865,
7242000000,-37.822647,-75.561226,
7244000000,-37.740005,-77.000755,
7246000000,-37.689625,-79.469139,
7248000000,-37.693462,-80.904762,
7250000000,-37.76939,-82.525169,
7252000000,-37.684086,-84.529388,
7254000000,-37.485054,-86.516266,
7256000000,-37.622677,-89.298691,
7258000000,-37.559532,-91.051056,
7260000000,-37.59446,-93.166191,
7262000000,-37.617764,-95.182556,
7264000000,-37.766369,-97.010193,
7266000000,-37.869785,-98.560394,
7268000000,-37.907703,-98.563118,
7270000000,-37.803177,-100.73801,
7272000000,-37.693672,-101.26113,
7274000000,-37.671917,-102.82951,
7276000000,-37.598198,-103.91646,
7278000000,-37.689404,-106.45629,
7280000000,-37.398163,-107.88037,
7282000000,-37.505894,-109.84193,
7284000000,-37.418129,-112.06101,
7286000000,-37.567677,-113.38088,
7288000000,-37.530243,-115.61808,
7290000000,-37.616482,-117.41447,
7292000000,-37.577862,-118.58687,
7294000000,-37.730007,-120.01218,
7296000000,-37.773228,-121.78369,
7298000000,-37.791992,-121.21884,
7300000000,-37.814983,-123.78761,
7302000000,-37.804035,-125.18179,
7304000000,-37.708111,-125.9333,
7306000000,-37.738941,-127.93435,
7308000000,-37.627171,-128.44464,
7310000000,-37.691792,-130.1702,
7312000000,-37.591488,-132.34853,
7314000000,-37.608128,-132.10985,
7316000000,-37.631935,-134.41951,
7318000000,-37.546337,-136.3446,
7320000000,-37.651997,-137.84219,
7322000000,-37.623199,-138.94603,
7324000000,-37.525414,-141.29611,
7326000000,-37.67345,-143.82066,
7328000000,-37.761223,-144.7675,
7330000000,-37.851295,-146.15581,
7332000000,-37.740383,-146.65691,
7334000000,-37.806641,-147.95093,
7336000000,-37.906765,-148.98534,
7338000000,-37.917915,-150.33252,
7340000000,-37.903618,-151.61984,
7342000000,-37.86364,-152.27782,
7344000000,-37.684139,-153.41673,
7346000000,-37.744106,-155.3138,
7348000000,-37.632763,-156.81566,
7350000000,-37.712631,-159.24307,
7352000000,-37.720505,-160.47523,
7354000000,-37.649837,-162.70284,
7356000000,-37.761475,-162.56224,
7358000000,-37.895275,-164.58656,
7360000000,-37.807583,-165.47444,
7362000000,-37.848774,-167.2119,
7364000000,-37.901684,-167.59418,
7366000000,-37.942833,-169.8156,
7368000000,-37.831806,-171.65512,
7370000000,-37.755283,-172.01909,
7372000000,-37.820412,-173.76755,
7374000000,-37.825935,-174.60625,
7376000000,-37.858826,-176.62328,
7378000000,-37.811871,-177.34993,
7380000000,-37.714363,-179.85706,
7382000000,-37.636429,178.56001,
7384000000,-37.607098,176.85243,
7386000000,-37.741249,175.19395,
7388000000,-37.793133,173.14285,
7390000000,-37.660294,171.67572,
7392000000,-37.615208,170.12549,
7394000000,-37.73592,167.98474,
7396000000,-37.798565,166.56737,
7398000000,-37.72419,164.55327,
7400000000,-37.76025,163.91505,
7402000000,-37.619438,160.81134,
7404000000,-37.622547,160.08051,
7406000000,-37.679749,158.10976,
7408000000,-37.783409,156.27089,
7410000000,-37.703739,154.2934,
7412000000,-37.800549,152.33327,
7414000000,-37.882629,150.87325,
7416000000,-37.821106,148.7036,
7418000000,-37.78698,147.51141,
7420000000,-37.916355,145.7384,
7422000000,-37.998062,143.91141,
7424000000,-38.092709,140.47328,
7426000000,-38.235287,140.04388,
7428000000,-38.134083,138.40233,
7430000000,-38.417046,136.48303,
7432000000,-38.456436,134.64279,
7434000000,-38.671684,133.97586,
7436000000,-38.787254,132.00284,
7438000000,-38.716282,131.44582,
7440000000,-39.028206,129.55258,
7442000000,-38.994957,128.59225,
7444000000,-39.139404,126.56089,
7446000000,-39.014961,126.26416,
7448000000,-39.161358,124.79848,
7450000000,-39.37112,123.49207,
7452000000,-39.349281,123.11401,
7454000000,-39.488354,121.15999,
7456000000,-39.660137,120.86201,
7458000000,-39.702728,119.8159,
7460000000,-39.818428,118.87978,
7462000000,-39.867191,119.20393,
7464000000,-39.688484,118.39987,
7466000000,-39.875072,117.14287,
7468000000,-39.756718,116.31348,
7470000000,-39.805771,115.66586,
7472000000,-39.645763,114.57673,
7474000000,-39.762623,113.55385,
7476000000,-39.691841,111.99625,
7478000000,-39.659439,111.94698,
7480000000,-39.737068,110.76054,
7482000000,-39.774952,108.13216,
7484000000,-39.739151,108.19604,
7486000000,-39.663326,106.38458,
7488000000,-39.792496,104.25591,
7490000000,-39.660305,102.7551,
7492000000,-39.723167,101.39597,
7494000000,-39.741077,99.985847,
7496000000,-39.795956,98.270493,
7498000000,-39.885483,96.84317,
7500000000,-39.741741,96.440277,
7502000000,-40.019794,93.86647,
7504000000,-40.076641,94.126488,
7506000000,-40.004009,91.779236,
7508000000,-40.030857,92.095192,
7510000000,-39.809776,90.688866,
7512000000,-39.989231,90.023323,
7514000000,-39.977745,87.878075,
7516000000,-39.95327,86.520599,
7518000000,-40.218842,85.7509,
7520000000,-40.204647,84.265106,
7522000000,-40.099796,82.872665,
7524000000,-40.213505,81.126328,
7526000000,-40.25069,80.984795,
7528000000,-40.198322,80.052361,
7530000000,-40.26062,78.41169,
7532000000,-40.281887,77.536079,
7534000000,-40.351658,75.9767,
7536000000,-40.378674,74.463402,
7538000000,-40.36414,74.543129,
7540000000,-40.392704,73.343231,
7542000000,-40.504044,72.031502,
7544000000,-40.592457,72.217705,
7546000000,-40.748726,71.521858,
7548000000,-40.580185,69.524078,
7550000000,-40.781155,69.926872,
7552000000,-40.540619,68.205833,
7554000000,-40.796703,66.712532,
7556000000,-40.650742,65.344391,
7558000000,-40.678474,64.422081,
7560000000,-40.643333,62.784466,
7562000000,-40.585594,62.792164,
7564000000,-40.604675,61.128368,
7566000000,-40.815582,58.823879,
7568000000,-40.76442,57.241356,
7570000000,-40.62841,56.107269,
7572000000,-40.592484,54.812996,
7574000000,-40.967094,54.499748,
7576000000,-40.708218,53.243416,
7578000000,-40.845276,52.006306,
7580000000,-40.747528,50.741024,
7582000000,-40.674141,49.348885,
7584000000,-40.895115,46.807545,
7586000000,-40.647186,45.476929,
7588000000,-40.785614,43.791172,
7590000000,-40.68512,43.553722,
7592000000,-40.625435,40.867748,
7594000000,-40.72485,40.342602,
7596000000,-40.805523,38.574303,
7598000000,-40.988796,37.557167,
7600000000,-41.027725,37.385574,
7602000000,-40.871563,33.608368,
7604000000,-40.946774,33.31282,
7606000000,-41.007427,30.991676,
7608000000,-41.119736,31.20097,
7610000000,-41.084103,29.341608,
7612000000,-41.171444,28.354265,
7614000000,-41.230392,28.203964,
7616000000,-41.200939,26.619301,
7618000000,-41.309544,25.607256,
7620000000,-41.34898,24.256617,
7622000000,-41.135574,22.422981,
7624000000,-41.206062,21.378361,
7626000000,-41.195274,20.240612,
7628000000,-41.318851,20.513544,
7630000000,-41.321091,17.916843,
7632000000,-41.329044,16.448509,
7634000000,-41.420113,16.955654,
7636000000,-41.413883,15.779199,
7638000000,-41.552967,13.743727,
7640000000,-41.424389,13.460437,
7642000000,-41.536362,11.692831,
7644000000,-41.66325,9.8024063,
7646000000,-41.442177,10.79922,
7648000000,-41.520031,9.1889849,
7650000000,-41.701672,7.8044276,
7652000000,-41.637672,6.8786616,
7654000000,-41.665035,6.566638,
7656000000,-41.676861,4.272047,
7658000000,-41.619896,5.4898586,
7660000000,-41.728382,3.2549188,
7662000000,-41.843132,2.1659627,
7664000000,-41.892822,1.3762522,
7666000000,-41.591904,0.92276859,
7668000000,-41.754353,-0.33301705,
7670000000,-41.818981,-0.23796931,
7672000000,-41.774738,-2.1141584,
7674000000,-41.839455,-2.5734339,
7676000000,-41.848278,-4.2924924,
7678000000,-41.768703,-4.6221642,
7680000000,-41.976814,-5.2858405,
7682000000,-41.756851,-6.2156477,
7684000000,-41.770084,-5.7152066,
7686000000,-41.792503,-7.1071296,
7688000000,-41.703491,-8.6350279,
7690000000,-41.5144,-10.038942,
7692000000,-41.58633,-10.455964,
7694000000,-41.570339,-11.656018,
7696000000,-41.506187,-13.271832,
7698000000,-41.555454,-13.655766,
7700000000,-41.508163,-14.962491,
7702000000,-41.563438,-14.496611,
7704000000,-41.586487,-16.562346,
7706000000,-41.647068,-17.327873,
7708000000,-41.447441,-20.61408,
7710000000,-41.532345,-20.908298,
7712000000,-41.520378,-20.946777,
7714000000,-41.440617,-23.146019,
7716000000,-41.613567,-25.005053,
7718000000,-41.569504,-25.693806,
7720000000,-41.627209,-26.584255,
7722000000,-41.435513,-27.455248,
7724000000,-41.483837,-27.755667,
7726000000,-41.597149,-28.709661,
7728000000,-41.474964,-28.6647,
7730000000,-41.399269,-29.420176,
7732000000,-41.420284,-30.981688,
7734000000,-41.389191,-31.567041,
7736000000,-41.418686,-32.796772,
7738000000,-41.300167,-33.243313,
7740000000,-41.238552,-33.144989,
7742000000,-41.326744,-35.687115,
7744000000,-41.332119,-36.408054,
7746000000,-41.318645,-37.468803,
7748000000,-41.258568,-39.190399,
7750000000,-41.069962,-38.656799,
7752000000,-41.174702,-38.98386,
7754000000,-40.993248,-40.900589,
7756000000,-40.891678,-40.960217,
7758000000,-40.776039,-43.541233,
7760000000,-40.500832,-43.703243,
7762000000,-40.58802,-46.61203,
7764000000,-40.640137,-47.115433,
7766000000,-40.528122,-47.773129,
7768000000,-40.479832,-49.97551,
7770000000,-40.467567,-51.181908,
7772000000,-40.185745,-52.077263,
7774000000,-40.289833,-54.279099,
7776000000,-40.135693,-55.318039,
7778000000,-40.214611,-56.516212,
7780000000,-40.220913,-57.782822,
7782000000,-40.056702,-59.572083,
7784000000,-40.053333,-60.603401,
7786000000,-39.995045,-60.303516,
7788000000,-40.002171,-62.672668,
7790000000,-39.918499,-63.836922,
7792000000,-39.696136,-66.43338,
7794000000,-39.790253,-67.451225,
7796000000,-39.658577,-68.496452,
7798000000,-39.509125,-69.397446,
7800000000,-39.450588,-71.043991,
7802000000,-39.505558,-72.604225,
7804000000,-39.463757,-74.995598,
7806000000,-39.439423,-75.92704,
7808000000,-39.319111,-79.248444,
7810000000,-39.310089,-79.295158,
7812000000,-39.312473,-81.491653,
7814000000,-39.251434,-83.531929,
7816000000,-39.378792,-84.738098,
7818000000,-39.102749,-86.255569,
7820000000,-39.119499,-88.109444,
7822000000,-39.072498,-89.320808,
7824000000,-39.301266,-91.349449,
7826000000,-39.200836,-92.25106,
7828000000,-39.190907,-94.185791,
7830000000,-39.24506,-94.972054,
7832000000,-39.260128,-98.422264,
7834000000,-39.320713,-99.221367,
7836000000,-39.12598,-99.735809,
7838000000,-39.166168,-102.18436,
7840000000,-39.197281,-104.17694,
7842000000,-39.097675,-105.16203,
7844000000,-39.240379,-105.32585,
7846000000,-39.293945,-108.48387,
7848000000,-39.153549,-109.01136,
7850000000,-39.267937,-110.12762,
7852000000,-39.22834,-112.11398,
7854000000,-39.321335,-113.80914,
7856000000,-39.32531,-115.47321,
7858000000,-39.270386,-116.04123,
7860000000,-39.612762,-118.37484,
7862000000,-39.280525,-120.48911,
7864000000,-39.21962,-120.71723,
7866000000,-39.266277,-122.482,
7868000000,-39.263245,-124.23232,
7870000000,-39.311867,-125.31205,
7872000000,-39.566677,-127.17204,
7874000000,-39.420757,-128.34811,
7876000000,-39.529636,-128.94032,
7878000000,-39.478752,-130.09686,
7880000000,-39.490063,-132.28687,
7882000000,-39.537857,-133.0383,
7884000000,-39.508335,-133.71991,
7886000000,-39.584229,-135.18394,
7888000000,-39.702648,-137.13509,
7890000000,-39.602638,-137.81416,
7892000000,-39.480598,-139.66586,
7894000000,-39.484638,-141.04794,
7896000000,-39.744526,-143.48972,
7898000000,-39.590122,-143.6282,
7900000000,-39.651463,-146.56711,
7902000000,-39.757,-146.61163,
7904000000,-39.752895,-148.06352,
7906000000,-39.717987,-148.35211,
7908000000,-39.896679,-150.26106,
7910000000,-39.795605,-151.2473,
7912000000,-40.066654,-152.51668,
7914000000,-39.893253,-154.03682,
7916000000,-39.842739,-155.34081,
7918000000,-39.953167,-156.22014,
7920000000,-39.986679,-157.56207,
7922000000,-39.8992,-158.76486,
7924000000,-40.040726,-159.44112,
7926000000,-39.868984,-161.31361,
7928000000,-39.980034,-161.30244,
7930000000,-40.066559,-163.85469,
7932000000,-40.010067,-164.40871,
7934000000,-40.148697,-165.92995,
7936000000,-40.096828,-168.3551,
7938000000,-40.151432,-168.35396,
7940000000,-40.185135,-169.82318,
7942000000,-40.239986,-171.42383,
7944000000,-40.239365,-171.77954,
7946000000,-40.166351,-173.0347,
7948000000,-40.241314,-173.147,
7950000000,-40.004612,-175.03122,
7952000000,-40.188793,-176.75385,
7954000000,-40.269333,-177.25351,
7956000000,-40.086262,-178.54013,
7958000000,-40.08456,179.93369,
7960000000,-40.240051,178.73787,
7962000000,-40.212383,177.34065,
7964000000,-40.136127,175.62294,
7966000000,-40.166824,174.51431,
7968000000,-40.276722,172.95062,
7970000000,-40.102917,172.55489,
7972000000,-40.276817,170.58438,
7974000000,-40.300247,169.68732,
7976000000,-40.351654,168.89555,
7978000000,-40.25518,166.78308,
7980000000,-40.298496,166.50381,
7982000000,-40.288742,165.13805,
7984000000,-40.292599,165.13676,
7986000000,-40.154133,162.93983,
7988000000,-40.205788,160.62592,
7990000000,-40.174442,161.1105,
7992000000,-40.155418,157.96854,
7994000000,-40.059555,156.82587,
7996000000,-40.176258,156.66508,
7998000000,-40.266552,155.09041,
8000000000,-40.065372,154.3929,
8002000000,-40.052368,152.82025,
8004000000,-40.082764,151.95735,
8006000000,-40.040855,150.58281,
8008000000,-40.157154,149.07901,
8010000000,-39.985069,147.99222,
8012000000,-40.10289,147.10632,
8014000000,-39.949497,146.38156,
8016000000,-40.01495,144.1922,
8018000000,-39.902046,142.69434,
8020000000,-39.877964,141.80032,
8022000000,-39.905186,140.10977,
8024000000,-39.887981,138.13602,
8026000000,-39.812439,136.78105,
8028000000,-39.911278,135.56564,
8030000000,-39.928528,134.05157,
8032000000,-39.937584,133.25856,
8034000000,-39.885242,131.48933,
8036000000,-39.89814,130.73775,
8038000000,-39.952053,129.91786,
8040000000,-39.885029,127.79949,
8042000000,-39.924614,127.01488,
8044000000,-39.641811,124.75722,
8046000000,-39.911491,123.38569,
8048000000,-39.763088,122.4406,
8050000000,-39.786701,120.65036,
8052000000,-39.836567,118.23052,
8054000000,-39.782616,116.72523,
8056000000,-39.777084,115.8524,
8058000000,-39.736462,113.80206,
8060000000,-39.880657,112.65302,
8062000000,-39.883514,110.52631,
8064000000,-40.045776,109.25603,
8066000000,-40.041637,107.61993,
8068000000,-39.94968,105.97231,
8070000000,-40.079685,105.1392,
8072000000,-40.062748,103.61227,
8074000000,-40.221878,102.35406,
8076000000,-40.311909,101.30772,
8078000000,-40.129173,99.500633,
8080000000,-40.371082,97.987686,
8082000000,-40.424915,95.881691,
8084000000,-40.406101,95.368347,
8086000000,-40.481197,94.958435,
8088000000,-40.574249,93.31575,
8090000000,-40.502899,92.169426,
8092000000,-40.551434,90.584175,
8094000000,-40.682163,89.329178,
8096000000,-40.658066,89.514984,
8098000000,-40.728123,86.989861,
8100000000,-40.570229,86.802849,
8102000000,-40.813805,86.082344,
8104000000,-40.722206,85.09919,
8106000000,-40.832672,81.889519,
8108000000,-40.879768,82.466202,
8110000000,-40.976925,80.595535,
8112000000,-40.985672,78.938477,
8114000000,-41.000172,78.159187,
8116000000,-41.145779,78.225845,
8118000000,-41.103058,75.915642,
8120000000,-41.027977,74.260406,
8122000000,-41.078785,75.220474,
8124000000,-41.290646,72.74382,
8126000000,-41.302979,71.454155,
8128000000,-41.11657,71.171364,
8130000000,-41.15733,70.560303,
8132000000,-41.268768,69.186226,
8134000000,-41.018303,68.163734,
8136000000,-41.397583,67.221115,
8138000000,-41.228664,66.005814,
8140000000,-41.207851,65.011688,
8142000000,-41.192356,63.79644,
8144000000,-41.12114,62.481972,
8146000000,-41.290165,62.189175,
8148000000,-41.171406,61.283607,
8150000000,-41.264763,60.184212,
8152000000,-41.157478,58.09539,
8154000000,-41.261341,56.848946,
8156000000,-41.298996,55.326519,
8158000000,-41.249435,55.104282,
8160000000,-41.102451,53.703037,
8162000000,-41.310188,53.713253,
8164000000,-41.258553,52.262447,
8166000000,-41.374622,50.850395,
8168000000,-41.263096,50.125965,
8170000000,-41.354729,49.299431,
8172000000,-41.442093,48.321335,
8174000000,-41.421814,46.96986,
8176000000,-41.328121,46.610607,
8178000000,-41.383209,46.076736,
8180000000,-41.408775,44.818996,
8182000000,-41.43433,45.328697,
8184000000,-41.464191,43.145664,
8186000000,-41.401306,41.786545,
8188000000,-41.107803,41.631599,
8190000000,-41.217083,40.097656,
8192000000,-41.135921,39.517231,
8194000000,-41.16827,37.825878,
8196000000,-40.854008,37.771942,
8198000000,-40.946327,36.401058,
8200000000,-40.832066,36.008602,
8202000000,-40.79142,35.231918,
8204000000,-40.793701,33.038792,
8206000000,-40.608757,32.054527,
8208000000,-40.705818,29.783724,
8210000000,-40.672474,29.801071,
8212000000,-40.590385,28.148499,
8214000000,-40.527924,25.371473,
8216000000,-40.750309,25.562109,
8218000000,-40.534206,24.806742,
8220000000,-40.542229,23.518513,
8222000000,-40.570408,21.536774,
8224000000,-40.548092,19.723501,
8226000000,-40.450298,19.794609,
8228000000,-40.387634,17.41185,
8230000000,-40.383953,16.401405,
8232000000,-40.22892,15.258445,
8234000000,-40.340591,14.207386,
8236000000,-40.289818,10.639306,
8238000000,-40.171822,11.567864,
8240000000,-40.147118,10.097427,
8242000000,-40.144032,9.2124681,
8244000000,-39.964684,7.8769746,
8246000000,-40.170429,5.658535,
8248000000,-39.979382,3.9137855,
8250000000,-40.006477,2.1720901,
8252000000,-40.047199,0.55853027,
8254000000,-39.897209,0.13513024,
8256000000,-40.038517,-2.7248456,
8258000000,-40.122421,-3.0717428,
8260000000,-40.067657,-4.4191384,
8262000000,-40.069954,-5.0638719,
8264000000,-40.094341,-6.21594,
8266000000,-39.956867,-8.3588448,
8268000000,-40.087429,-10.33095,
8270000000,-40.164639,-11.347353,
8272000000,-40.003784,-12.753126,
8274000000,-40.022793,-14.037131,
8276000000,-40.006447,-16.884855,
8278000000,-40.178589,-17.355293,
8280000000,-40.149338,-19.373276,
8282000000,-40.172714,-20.164658,
8284000000,-40.214302,-22.393673,
8286000000,-40.321697,-22.882021,
8288000000,-40.368237,-24.474787,
8290000000,-40.310936,-26.323233,
8292000000,-40.350594,-26.680103,
8294000000,-40.251877,-28.424868,
8296000000,-40.504215,-30.466606,
8298000000,-40.644112,-30.664469,
8300000000,-40.411423,-31.340303,
8302000000,-40.450989,-32.946758,
8304000000,-40.60881,-34.642719,
8306000000,-40.550354,-34.914661,
8308000000,-40.536682,-36.247761,
8310000000,-40.706097,-37.043182,
8312000000,-40.473682,-39.562923,
8314000000,-40.546402,-41.300423,
8316000000,-40.752724,-42.121033,
8318000000,-40.646381,-41.827309,
8320000000,-40.752171,-43.728897,
8322000000,-40.785244,-45.650879,
8324000000,-40.589996,-46.23275,
8326000000,-40.701252,-46.58699,
8328000000,-40.840298,-48.932808,
8330000000,-40.913662,-50.076832,
8332000000,-40.936005,-51.880272,
8334000000,-40.870861,-51.882618,
8336000000,-41.056725,-53.791496,
8338000000,-40.906742,-53.779564,
8340000000,-41.248154,-55.82872,
8342000000,-41.160748,-57.410488,
8344000000,-41.091862,-57.113087,
8346000000,-41.316936,-58.185577,
8348000000,-41.465214,-59.029446,
8350000000,-41.343678,-59.364899,
8352000000,-41.322708,-61.364044,
8354000000,-41.413891,-60.522007,
8356000000,-41.39497,-63.546585,
8358000000,-41.418259,-63.929173,
8360000000,-41.443268,-64.913857,
8362000000,-41.449772,-65.276375,
8364000000,-41.084419,-66.689392,
8366000000,-41.427532,-67.040031,
8368000000,-41.30661,-68.004272,
8370000000,-41.301804,-69.114067,
8372000000,-41.561417,-68.948746,
8374000000,-41.230049,-69.82563,
8376000000,-41.250034,-71.401497,
8378000000,-41.367546,-72.002251,
8380000000,-41.350903,-73.079445,
8382000000,-41.311138,-73.455933,
8384000000,-41.375153,-75.458389,
8386000000,-41.242176,-75.454941,
8388000000,-41.174076,-76.036377,
8390000000,-41.18821,-76.974831,
8392000000,-41.211605,-78.834648,
8394000000,-40.951881,-79.626465,
8396000000,-41.168842,-80.703949,
8398000000,-41.06234,-79.988968,
8400000000,-41.057339,-81.740982,
8402000000,-41.004307,-83.351303,
8404000000,-41.03207,-84.928314,
8406000000,-40.853729,-84.291145,
8408000000,-40.67775,-86.354187,
8410000000,-40.586933,-87.176575,
8412000000,-40.60968,-88.937851,
8414000000,-40.774811,-88.364189,
8416000000,-40.746521,-90.53186,
8418000000,-40.64127,-91.397942,
8420000000,-40.454502,-92.062683,
8422000000,-40.439079,-94.093811,
8424000000,-40.595589,-94.12941,
8426000000,-40.383484,-94.998726,
8428000000,-40.465019,-97.538246,
8430000000,-40.309761,-97.538269,
8432000000,-40.39748,-99.376411,
8434000000,-40.160023,-100.28974,
8436000000,-40.244564,-101.79419,
8438000000,-40.135056,-103.02033,
8440000000,-40.056175,-104.28085,
8442000000,-40.013714,-105.46398,
8444000000,-40.154236,-106.84548,
8446000000,-40.132084,-106.70018,
8448000000,-40.197598,-108.67472,
8450000000,-40.072124,-109.75107,
8452000000,-39.971146,-111.17421,
8454000000,-40.0187,-113.09184,
8456000000,-39.821354,-112.98435,
8458000000,-39.773159,-115.41022,
8460000000,-39.787197,-115.87621,
8462000000,-39.836864,-117.9691,
8464000000,-39.740974,-119.28317,
8466000000,-39.785461,-119.925,
8468000000,-39.674961,-121.33352,
8470000000,-39.692478,-122.6902,
8472000000,-39.635223,-124.29092,
8474000000,-39.46019,-125.40431,
8476000000,-39.57489,-127.13273,
8478000000,-39.670963,-127.39071,
8480000000,-39.624313,-129.43074,
8482000000,-39.512707,-131.7028,
8484000000,-39.666981,-131.5002,
8486000000,-39.535236,-132.95271,
8488000000,-39.366253,-134.30702,
8490000000,-39.424286,-134.92822,
8492000000,-39.537632,-137.52403,
8494000000,-39.511105,-137.98984,
8496000000,-39.585499,-139.17006,
8498000000,-39.358234,-139.47061,
8500000000,-39.294846,-141.0723,
8502000000,-39.25687,-141.933,
8504000000,-39.351219,-144.09386,
8506000000,-39.293015,-144.98553,
8508000000,-39.235695,-146.45877,
8510000000,-39.361904,-147.08981,
8512000000,-39.315914,-148.41805,
8514000000,-39.259727,-150.21497,
8516000000,-39.086884,-151.51624,
8518000000,-39.219383,-152.26396,
8520000000,-39.240334,-154.16167,
8522000000,-39.159515,-155.53014,
8524000000,-39.064175,-156.25597,
8526000000,-39.158718,-157.62509,
8528000000,-39.005993,-158.8795,
8530000000,-39.099411,-160.10774,
8532000000,-38.955986,-160.94682,
8534000000,-38.916752,-162.28517,
8536000000,-39.036831,-163.38516,
8538000000,-39.058502,-164.21265,
8540000000,-38.979202,-165.05157,
8542000000,-38.902828,-167.30377,
8544000000,-38.914963,-169.36586,
8546000000,-38.943024,-169.04265,
8548000000,-38.820194,-170.75395,
8550000000,-38.841293,-171.75681,
8552000000,-38.791149,-173.12694,
8554000000,-38.739475,-175.05234,
8556000000,-38.665615,-175.17963,
8558000000,-38.891491,-177.30341,
8560000000,-38.712723,-178.22359,
8562000000,-38.743916,-179.1951,
8564000000,-38.613529,179.45844,
8566000000,-38.688503,178.56821,
8568000000,-38.680611,177.66217,
8570000000,-38.596199,177.07069,
8572000000,-38.494724,176.22652,
8574000000,-38.477783,175.16222,
8576000000,-38.552639,173.75899,
8578000000,-38.455959,172.72177,
8580000000,-38.351322,171.65627,
8582000000,-38.223431,169.2816,
8584000000,-38.207909,168.12631,
8586000000,-38.110043,166.19623,
8588000000,-38.120232,165.23856,
8590000000,-38.163864,164.16481,
8592000000,-38.15604,162.85754,
8594000000,-38.084435,161.04672,
8596000000,-38.060333,160.76205,
8598000000,-37.946609,158.8018,
8600000000,-38.052994,158.16243,
8602000000,-37.984894,157.14227,
8604000000,-37.882675,155.47406,
8606000000,-37.94735,153.96423,
8608000000,-37.779015,153.44731,
8610000000,-37.728264,152.46796,
8612000000,-37.688744,150.52754,
8614000000,-37.662617,148.48917,
8616000000,-37.635113,147.84865,
8618000000,-37.489063,146.61096,
8620000000,-37.478519,145.26933,
8622000000,-37.551785,144.16469,
8624000000,-37.31279,143.29204,
8626000000,-37.477463,141.71074,
8628000000,-37.459591,139.71153,
8630000000,-37.141323,138.92082,
8632000000,-37.189453,137.27318,
8634000000,-37.073963,135.11131,
8636000000,-37.089958,133.58723,
8638000000,-36.92268,132.26047,
8640000000,-37.023746,130.88077,
8642000000,-36.88398,129.08418,
8644000000,-36.957306,128.23801,
8646000000,-36.827995,126.8254,
8648000000,-36.873135,125.03651,
8650000000,-36.736866,122.98045,
8652000000,-36.813519,121.12885,
8654000000,-36.925999,119.9583,
8656000000,-36.773117,118.29813,
8658000000,-36.767593,116.99983,
8660000000,-36.86504,115.72871,
8662000000,-36.735077,113.99333,
8664000000,-36.821758,112.96698,
8666000000,-36.685711,111.46159,
8668000000,-36.734337,109.88528,
8670000000,-36.721767,108.79647,
8672000000,-36.743042,106.83868,
8674000000,-36.764683,105.85001,
8676000000,-36.722351,104.41372,
8678000000,-36.698261,102.84698,
8680000000,-36.786011,101.05543,
8682000000,-36.833122,100.38889,
8684000000,-36.743126,98.551117,
8686000000,-36.783249,97.317627,
8688000000,-36.718899,96.830162,
8690000000,-36.76524,95.129143,
8692000000,-36.726261,93.241516,
8694000000,-36.648243,92.020203,
8696000000,-36.673538,90.594742,
8698000000,-36.744862,89.501366,
8700000000,-36.665237,87.583061,
8702000000,-36.743477,86.250214,
8704000000,-36.718895,85.93969,
8706000000,-36.718971,84.422211,
8708000000,-36.805588,83.498146,
8710000000,-36.694252,81.818466,
8712000000,-36.840134,80.977982,
8714000000,-36.693264,79.712852,
8716000000,-36.909164,78.331451,
8718000000,-36.62125,76.839195,
8720000000,-36.77877,75.474785,
8722000000,-36.737995,74.953911,
8724000000,-36.755444,73.374359,
8726000000,-36.919842,72.033051,
8728000000,-36.734631,69.85965,
8730000000,-36.86203,69.494881,
8732000000,-36.814293,68.492302,
8734000000,-36.828716,67.538551,
8736000000,-36.878036,66.981163,
8738000000,-36.89909,66.000168,
8740000000,-36.877022,65.413376,
8742000000,-36.762291,64.112869,
8744000000,-36.725063,62.184319,
8746000000,-36.694675,62.246002,
8748000000,-36.714146,59.28146,
8750000000,-36.588295,59.066391,
8752000000,-36.54295,57.922001,
8754000000,-36.581902,56.703335,
8756000000,-36.651405,55.717476,
8758000000,-36.634724,54.441833,
8760000000,-36.569359,53.140907,
8762000000,-36.606247,52.234028,
8764000000,-36.526798,50.751976,
8766000000,-36.569973,50.229633,
8768000000,-36.512508,48.932186,
8770000000,-36.443439,47.775166,
8772000000,-36.539463,46.493176,
8774000000,-36.443336,45.339924,
8776000000,-36.387135,44.550728,
8778000000,-36.329632,43.946701,
8780000000,-36.252415,42.513264,
8782000000,-36.263157,40.890266,
8784000000,-36.269394,40.218132,
8786000000,-36.251953,39.287445,
8788000000,-36.314693,37.437538,
8790000000,-36.340454,37.15741,
8792000000,-36.079792,36.292118,
8794000000,-36.108562,34.714611,
8796000000,-36.093872,33.505962,
8798000000,-36.016884,32.489883,
8800000000,-35.974308,31.957321,
8802000000,-35.809517,30.695711,
8804000000,-35.953964,29.251904,
8806000000,-35.700375,28.859045,
8808000000,-35.617352,26.964108,
8810000000,-35.589527,26.526531,
8812000000,-35.591484,24.395411,
8814000000,-35.515659,23.606823,
8816000000,-35.486454,21.781128,
8818000000,-35.47871,21.106632,
8820000000,-35.41853,20.346262,
8822000000,-35.310833,18.76923,
8824000000,-35.303879,17.088453,
8826000000,-35.168472,16.158775,
8828000000,-35.132328,14.90001,
8830000000,-35.068977,13.85675,
8832000000,-34.985703,12.951811,
8834000000,-34.98859,10.927513,
8836000000,-34.89175,10.018878,
8838000000,-34.865696,9.0708981,
8840000000,-34.806648,7.6352534,
8842000000,-34.724331,5.9196787,
8844000000,-34.730785,4.8209486,
8846000000,-34.575962,2.8647113,
8848000000,-34.689087,1.9780695,
8850000000,-34.47813,0.91692996,
8852000000,-34.498962,-0.97056693,
8854000000,-34.414967,-2.062032,
8856000000,-34.424419,-3.2475905,
8858000000,-34.350616,-5.1648469,
8860000000,-34.361744,-5.8013878,
8862000000,-34.271946,-7.6235147,
8864000000,-34.141258,-8.6109076,
8866000000,-34.088745,-10.26842,
8868000000,-34.034359,-11.746516,
8870000000,-34.001026,-12.595234,
8872000000,-33.903263,-14.374904,
8874000000,-33.798542,-15.650959,
8876000000,-33.821262,-17.610086,
8878000000,-33.704109,-18.61693,
8880000000,-33.704212,-20.263067,
8882000000,-33.653652,-22.02145,
8884000000,-33.557877,-23.102627,
8886000000,-33.6367,-24.297756,
8888000000,-33.629578,-25.54891,
8890000000,-33.527584,-27.433449,
8892000000,-33.46011,-28.69381,
8894000000,-33.510231,-29.885586,
8896000000,-33.485233,-31.616991,
8898000000,-33.360661,-33.076805,
8900000000,-33.353909,-34.029984,
8902000000,-33.308491,-35.219028,
8904000000,-33.222359,-37.040817,
8906000000,-33.190926,-38.428795,
8908000000,-33.172855,-39.499546,
8910000000,-33.089703,-41.27565,
8912000000,-33.051064,-42.769878,
8914000000,-33.192635,-44.194256,
8916000000,-33.055149,-45.381287,
8918000000,-33.045452,-46.929459,
8920000000,-32.943256,-48.413158,
8922000000,-33.025665,-49.620281,
8924000000,-32.940094,-50.846062,
8926000000,-32.898937,-52.334167,
8928000000,-32.843674,-53.520344,
8930000000,-32.820812,-54.734318,
8932000000,-32.77742,-56.005558,
8934000000,-32.68372,-57.359138,
8936000000,-32.648041,-58.719887,
8938000000,-32.542221,-59.913326,
8940000000,-32.529797,-60.988686,
8942000000,-32.446232,-62.760117,
8944000000,-32.365314,-63.906647,
8946000000,-32.344486,-65.527496,
8948000000,-32.254589,-67.036156,
8950000000,-32.211662,-68.610764,
8952000000,-32.094601,-69.851532,
8954000000,-32.099972,-71.360962,
8956000000,-32.089924,-72.68988,
8958000000,-31.952969,-74.591759,
8960000000,-31.984871,-76.06031,
8962000000,-31.874825,-77.184364,
8964000000,-31.861143,-78.858124,
8966000000,-31.7708,-80.492096,
8968000000,-31.737965,-81.566498,
8970000000,-31.757128,-83.370384,
8972000000,-31.759665,-84.796776,
8974000000,-31.673532,-86.463089,
8976000000,-31.745489,-87.746819,
8978000000,-31.644176,-89.081749,
8980000000,-31.685734,-90.400978,
8982000000,-31.558821,-91.743523,
8984000000,-31.52212,-92.930122,
8986000000,-31.52474,-94.155708,
8988000000,-31.476713,-95.434052,
8990000000,-31.406605,-96.603279,
8992000000,-31.363779,-98.126602,
8994000000,-31.273474,-99.516182,
8996000000,-31.201784,-101.23492,
8998000000,-31.126862,-103.00484,
9000000000,-31.102922,-104.19569,
END,,,

